Drug-drug interaction prediction based on co-medication patterns and graph matching

Background: The problem of predicting whether a drug combination of arbitrary orders is likely to induce adverse drug reactions is considered in this manuscript. Methods: Novel kernels over drug combinations of arbitrary orders are developed within support vector machines for the prediction. Graph matching methods are used in the novel kernels to measure the similarities among drug combinations, in which drug co-medication patterns are leveraged to measure single drug similarities. Results: The experimental results on a real-world dataset demonstrated that the new kernels achieve an area under the curve (AUC) value 0.912 for the prediction problem. Conclusions: The new methods with drug co-medication based single drug similarities can accurately predict whether a drug combination is likely to induce adverse drug reactions of interest. Keywords: drug-drug interaction prediction; drug combination similarity; co-medication; graph matching

==> ReadMe.txt <==
Authors need to prepare manuscripts in the format of the corresponding journal that they prefer. 

Papers that describe original, unpublished work should be submitted through EasyChair Conference System (“ICIBM 2018 Main Track”).

BMC Systems Biology, 
BMC Genomics, 
BMC Bioinformatics, 
BMC Medical Genomics, 
BMC Medical Informatics and Decision Making, 
Human Heredity and International Journal of Computational Biology and Drug Design (IJCBDD)

Choose "BMC Medical Informatics and Decision Making"

Authors need to prepare manuscripts in the format of the BMC journals that is described here
https://www.uth.edu/cph/icibm/docs/Author+guides+for+preparing+BMC+manuscripts.pdf

BMC Medical Informatics and Decision Making:
Submission guidelines
https://bmcmedinformdecismak.biomedcentral.com/submission-guidelines
General formatting rules for all article types - Preparing your manuscript
https://bmcmedinformdecismak.biomedcentral.com/submission-guidelines/preparing-your-manuscript

Research article
https://bmcmedinformdecismak.biomedcentral.com/submission-guidelines/preparing-your-manuscript/research-article


==> check.txt <==
Trial registration is the practice of publishing the methodology of clinical trials before they begin. 



Ethics approval and consent to participate
Manuscripts reporting studies involving human participants, human data or human tissue must:

include a statement on ethics approval and consent (even where the need for approval was waived)
include the name of the ethics committee that approved the study and the committee’s reference number if appropriate
Studies involving animals must include a statement on ethics approval.

See our editorial policies for more information.

If your manuscript does not report on or involve the use of any animal or human data or tissue, please state “Not applicable” in this section.


Consent for publication
If your manuscript contains any individual person’s data in any form (including individual details, images or videos), consent to publish must be obtained from that person, or in the case of children, their parent or legal guardian. All presentations of case reports must have consent to publish.

You can use your institutional consent form or our consent form if you prefer. You should not send the form to us on submission, but we may request to see a copy at any stage (including after publication).

See our editorial policies for more information on consent for publication.

If your manuscript does not contain data from any individual person, please state “Not applicable” in this section.


==> figure/K_cosim_D2k/Freq_A_D/K_cosim_D2k_Freq_vs_Prediction_value_A.txt <==
32 -0.67783
38 -0.91475
133 -1.3647
59 -1.3905
44 -0.6886
35 -0.98722
32 -1.0851
33 -0.80801
101 -1.2551
106 -1.5367
38 -1.6589
56 0.69066
40 1.1798
35 0.44125
142 -1.1184
33 -1.2589
38 1.4409
57 -1.1315
34 -0.76762
65 -0.41178
55 -0.90025
39 -1.3752
68 -1.0339
39 -0.78752
83 -1.2712
97 -1.28
34 -0.68399
40 -0.89951
47 -0.95651
55 -1.065
112 -0.71622
35 -1.4414
226 -1.8358
49 -1.3264
42 -0.46797
60 -1.441
84 -1.1559
43 -1.2629
33 -0.89267
44 -1.4409
54 -1.2378
103 -1.1338
159 -1.4431
60 -1.2481
33 -0.84432
64 -1.4217
47 -1.043
77 -0.87872
79 -1.1944
59 -0.56429
98 -1.8481
83 -1.3665
65 -0.034773
101 -1.0553
141 -1.2065
39 -0.91237
35 -0.77078
58 -0.93179
62 -0.6275
49 -0.85003
138 -1.2043
43 -1.4865
37 -0.82072
60 -1.3965
53 -1.1417
37 -1.049
82 -0.91693
34 -0.23451
154 -1.5091
55 -0.99428
43 0.86587
40 0.1318
43 -0.98589
70 -1.1544
33 -0.17868
39 -0.99197
90 -0.95563
33 -0.94803
32 -0.76123
33 -0.8218
41 -1.1652
41 -0.87083
127 -1.0321
201 -1.2224
76 -1.141
43 -1.0443
70 -1.1873
49 -1.1426
40 -0.66586
43 -0.83097
32 -0.55749
34 -0.80803
35 -0.74411
69 -0.83057
53 -0.70623
39 -1.0189
88 -1.2769
36 -1.4014
34 -0.62351
53 -1.2808
70 -1.0424
45 -1.1587
62 -0.86708
32 -1.2013
41 -1.1132
57 -0.78943
36 -1.1495
33 -0.55594
85 -0.78973
34 -0.38119
62 -0.75553
34 -0.4223
37 -0.75211
33 -1.284
50 -1.3353
171 -1.3407
45 -0.62747
40 -1.0969
93 -1.4374
64 -1.1921
87 -1.4031
43 -1.084
35 0.16559
42 -1.0792
61 -0.62207
38 -0.68386
32 -0.43386
46 -1.3905
58 -0.57837
49 -1.0945
47 -1.1338
108 -1.1532
40 -1.3253
37 -0.90424
33 -0.16642
33 -1.1434
34 -1.0262
52 -1.0111
87 -1.3299
95 -0.69554
39 -1.2607
70 -0.84117
40 -1.398
43 -1.0671
88 -0.96392
35 0.80441
170 -0.85708
55 -0.91613
96 -0.96987
37 -0.61952
63 -1.6853
35 -0.1812
35 -1.2385
69 -0.3274
42 -0.56414
36 0.97455
42 -1.3655
42 -1.3816
45 -0.84701
39 -1.0333
41 -0.10387
41 -0.73272
38 -1.1142
370 -1.3501
84 -1.134
39 -0.81221
70 -0.081995
41 -1.4114
56 -1.1474
42 -0.015235
55 -1.199
39 0.83718
156 -0.61552
43 0.057256
156 -1.2157
108 -0.43871
48 -1.3912
52 -1.2613
93 -0.84483
62 -1.3305
32 -1.2826
56 -1.0783
35 -1.1866
94 -1.1033
33 -1.1523
37 -1.092
35 -0.31625
47 -1.0724
38 -0.47144
119 -0.67947
34 -0.69673
81 -0.82724
44 -1.2207
48 0.99151
42 -0.92925
62 -0.26681
48 -0.91033
59 -0.7145
103 -0.90288
188 -1.3337
33 -1.0689
80 -1.7181
67 -0.37651
33 -1.1422
48 -1.2704
69 -1.4058
39 -1.2667
47 -1.0057
35 -1.1022
38 -1.2017
37 -0.89922
56 -0.89231
77 -1.0545
34 -0.95065
49 -1.4102
102 -0.32091
41 -1.1684
64 -1.1411
43 -0.93783
130 -0.3412
32 -0.82661
48 -0.74658
39 -1.0577
38 -0.95106
93 -0.92299
33 0.22887
37 -1.1175
35 -1.0147
38 -0.79912
60 -0.815
50 -1.1656
38 0.9502
42 -0.26137
40 -1.4147
42 -1.3846
37 -1.1462
54 -1.3513
70 -0.52313
47 -0.56873
36 -1.6725
54 0.080437
46 -0.14749
38 -0.83506
35 -1.1165
114 0.017841
115 -1.2718
67 -1.6097
46 -0.90347
60 -1.2498
38 -1.197
74 -0.99479
38 -1.0472
55 -1.0552
43 0.30105
37 -0.89199
66 -1.4149
106 -0.83775
58 -0.98476
198 -0.091832
76 -0.92552
43 -0.94978
91 -1.1973
35 -0.75394
34 -1.5197
35 -0.24148
103 -0.93692
171 -0.59076
61 -1.4617
90 -1.5031
272 -1.3861
32 -0.97889
39 -1.1091
40 0.015639
35 -1.0372
190 -1.1626
36 -0.59915
35 -1.0134
33 -0.70355
36 -1.2994
57 -0.99087
64 -1.7032
40 -0.77603
52 -1.1385
56 -0.83491
54 -0.28634
50 -0.88711
79 -0.9295
59 -1.4351
35 -1.3077
139 -0.79179
97 -1.0517
49 -0.69411
35 -0.27818
52 -0.63477
40 -1.2425
34 -0.29082
37 -0.94924
82 -1.0073
33 -0.70157
43 -0.9193
49 -0.97006
36 -0.83267
32 -0.75997
78 -1.35
98 -1.5552
76 -1.4686
67 -1.1211
32 -0.99181
70 -0.78305
77 -1.2438
43 -1.2267
35 -1.3212
55 -0.85388
37 -0.49303
40 -1.2788
66 -0.89701
36 -0.56084
34 -1.1133
33 0.78895
43 -0.99839
88 -1.0381
41 -1.4905
33 -0.86835
222 -0.4955
73 -0.92177
40 -0.91312
41 -1.0254
41 -0.17259
40 -1.043
36 0.37195
63 -1.0505
53 -1.2135
49 -0.72433
77 -0.91887
93 -1.0291
102 -1.286
47 -0.9263
55 -1.0898
41 -0.8925
58 -0.90264
61 0.12929
34 -1.0346
40 -0.49134
48 -0.98582
124 -0.17521
38 -0.25535
41 -1.3194
49 -0.90912
48 -0.59692
137 -1.1106
44 -0.96675
83 -0.99886
90 -0.99887
175 -1.1569
35 -0.22289
42 -1.0701
35 -0.93008
37 -0.94921
44 -1.4915
58 -1.1531
63 -1.3125
34 -1.4291
53 -1.0099
37 -0.97313
59 -0.84379
42 -0.77135
36 -0.74263
46 -0.92449
171 -1.5537
48 -0.39769
88 0.4568
166 -1.6041
52 -0.72631
36 -0.62921
46 -1.529
44 -1.6523
51 -0.58286
91 -1.2905
33 -0.63828
49 -1.3267
143 -0.3611
77 -0.77345
105 -0.88871
70 -0.53558
36 -1.5023
49 -1.4534
41 1.2387
55 -1.5902
37 -1.0617
68 -0.94929
124 -1.7646
45 -0.19171
42 -0.6972
83 -0.36058
43 -1.2519
44 -0.96374
45 -0.93714
34 -1.1137
42 -0.89168
64 -0.62603
54 -0.28979
109 -1.0146
37 -0.98087
33 -0.43748
60 -0.53922
37 -0.95502
40 -0.5446
38 -1.0001
41 -1.2716
102 -1.5133
40 -1.2551
47 -1.0174
39 -0.91197
128 -1.4033
61 -1.075
50 -0.11941
33 1.4376
51 -1.2256
41 -1.1286
36 -1.0453
100 -1.0656
55 -1.7317
110 -0.83185
109 -0.8822
67 -0.272
41 -1.0854
83 -1.0907
62 -1.1085
37 -1.014
73 -0.74288
292 -1.2301
45 -0.2845
87 -0.76784
42 -1.362
42 -0.90129
47 -1.0086
207 -1.1188
76 -1.0793
34 -1.0814
34 -1.8832
38 -1.461
69 -1.8841
54 -0.71848
60 -0.61614
98 -0.9641
46 -0.55227
36 -1.1739
56 -0.77896
38 -1.4825
46 -1.018
57 -1.18
52 -1.0357
43 -1.2466
45 -1.0432
35 -1.3273
46 -0.38479
62 -1.0675
46 -1.0142
41 -0.9888
33 -1.2219
58 -0.81403
52 -0.33784
58 1.5647
65 -1.2883
36 -0.65181
79 -0.98588
43 -0.9975
81 -1.2631
33 -0.915
38 1.2959
68 -1.4018
63 -1.1902
116 -1.2808
43 -0.95444
48 -0.86727
57 -0.35131
40 -1.538
53 -1.0144
72 -0.8231
48 -0.91772
41 -1.2083
53 -1.2508
33 -1.2699
40 -1.3371
32 -1.1769
401 -0.92709
105 -1.0828
80 -1.014
60 -1.3836
69 -0.96778
58 -1.2883
46 -0.7031
41 -0.5081
45 -1.0695
72 -0.74346
73 -1.2001
415 -1.1409
66 -1.176
44 -1.3332
46 -0.46365
87 -0.83579
63 -1.222
68 -0.47381
34 0.94148
47 -0.39982
42 -1.0174
47 -1.118
41 -0.71424
55 -0.97934
34 -0.39127
41 -0.60763
34 -1.0768
35 -0.41556
77 -0.66768
43 -1.5716
53 -1.172
40 -0.68751
32 -0.77725
64 -1.1515
34 -1.1221
37 -0.71422
36 0.12137
56 -1.3004
92 -1.2835
61 -1.2006
42 -0.84563
38 -0.87993
43 -1.0411
102 -0.88444
50 -0.92899
39 -0.86863
58 -0.84813
267 -1.1987
70 -0.90363
38 -0.8299
32 -1.206
33 -0.10769
91 -1.122
36 -0.63531
132 -0.88883
41 -1.2549
59 -1.5141
130 -0.91055
45 -1.5566
32 -0.87459
129 -1.0182
35 -1.2589
109 -0.9725
33 -0.70155
50 -1.745
40 1.2806
45 -1.5107
34 -1.1659
68 -0.40479
54 -0.89673
33 -1.2957
34 -0.51721
51 -1.3713
41 -1.447
44 -0.65092
33 -1.0378
87 -0.60702
57 -0.92997
32 -1.6471
44 -1.0266
197 -1.1983
52 -0.68467
35 -0.91325
63 -1.9697
77 -1.1772
52 -0.49475
33 -1.196
38 -1.0645
34 -0.79028
59 -0.99222
95 -1.2132
42 0.0040774
41 -1.3814
40 -1.0357
33 -0.41462
37 -0.66423
41 -0.94393
58 -1.0699
32 -0.73638
33 -0.92262
40 -1.0733
46 -0.92583
35 -1.1222
38 -1.5458
42 -0.82238
37 -1.099
108 -1.3009
32 -0.79392
61 -0.29845
161 -1.0057
34 -0.039689
54 -1.0561
84 -0.92527
44 -0.83016
36 -1.1225
58 -1.1512
35 -1.0921
35 -1.1495
63 -1.2797
34 -0.91142
89 -1.1517
50 -0.65342
52 -0.51223
66 -1.3209
53 -0.49785
36 -1.0529
59 -0.13145
320 -1.0075
89 -1.4505
55 -0.71219
68 -1.3801
34 -0.61427
46 -1.742
85 -0.50443
119 -1.3514
34 -0.44375
72 -0.85464
170 -1.2992
56 -0.92299
36 -1.1884
53 -1.2232
35 -1.0774
33 -1.0386
38 -0.87795
68 -1.0712
63 -0.62294
44 -1.0436
36 -1.3558
36 -1.3509
40 -0.87038
40 -1.147
163 -0.90032
35 -1.3912
51 -0.85849
35 -0.068452
104 -1.0405
35 -0.52759
40 -1.0245
33 -0.96551
33 -0.43365
38 -0.58366
40 -0.43402
45 -1.1183
34 -0.068512
76 -0.89635
35 -0.99239
42 -1.4989
108 -0.88862
43 -1.197
78 -1.2532
42 -0.98436
58 -1.3135
127 -0.57386
75 -1.1503
33 -0.87048
37 -1.5847
46 -0.63346
99 -1.2106
41 -0.64063
150 -0.93795
45 -0.91625
58 -0.99541
104 -1.5701
43 -0.28948
35 1.3119
45 -0.79031
36 -1.1188
39 -1.3991
34 -0.33787
156 -0.88165
32 -1.4769
35 -1.1422
37 -1.0226
244 -1.1739
33 -1.023
53 -1.3858
54 -0.97111
55 -0.83818
33 0.046733
36 -1.2989
36 -1.2453
43 -1.0967
34 -1.0419
32 -0.94466
39 -1.2064
65 -0.97204
34 0.090983
50 -0.99821
34 -1.1452
60 -1.3223
40 -0.61362
77 -1.1288
140 -1.223
83 -1.5743
32 -0.94607
36 -1.1375
81 -1.5041
38 -1.4003
47 -0.51122
55 -1.4273
38 -0.83231
50 -1.2859
87 0.28582
117 -1.2179
39 -0.59031
33 -1.0868
40 -1.0854
156 -1.2724
33 -0.6245
59 -1.339
51 -1.1593
33 -1.1719
33 -1.4708
297 -1.5371
32 -0.68822
34 -0.33186
34 -1.2936
58 -0.97697
37 -0.91674
74 -0.7448
37 -0.85424
34 -0.68383
64 -1.4243
40 -0.27035
121 -0.88266
44 -1.6865
38 -0.7185
96 -1.2341
113 -1.0153
34 -1.1563
38 -1.3212
82 -1.3163
32 -1.0138
40 -0.96285
113 -1.3676
130 -0.41496
47 -1.3172
292 -1.3854
41 -1.0147
42 -1.4862
76 -1.3692
58 -1.5194
39 -1.3318
52 -1.081
40 -0.864
77 -1.3778
135 -1.2383
33 -0.91934
51 -0.055803
64 -1.1378
42 -1.3797
33 -0.47041
67 -1.1646
41 -1.0871
42 -0.82642
33 -1.2186
140 -0.89476
181 0.23976
117 -1.2729
52 -0.66632
103 -1.1328
40 -0.91038
38 -1.2358
49 -0.48879
40 -0.73845
34 -0.81862
67 -1.0972
64 -1.0737
40 -1.131
36 -1.2514
42 -1.1517
84 -1.7882
33 -0.9293
92 -1.3368
130 -1.1666
43 -0.69167
81 -0.92645
37 -0.37658
55 -0.93085
44 -1.3257
39 -0.59571
65 -1.3631
38 -0.98918
34 -1.3229
45 -1.5738
84 -0.86305
66 -0.82162
41 -0.87135
32 -1.2878
36 -0.98591
85 -1.2231
34 -1.1284
39 -1.6955
39 -0.92116
67 -0.87785
53 -0.36781
70 -1.229
45 -1.6112
114 -1.7886
86 -1.3241
57 -0.79973
34 -1.1456
84 0.56533
64 -1.3627
61 -1.1219
52 -1.2966
43 -1.02
37 -1.0008
39 -0.94243
90 -1.0224
48 -1.4201
37 -0.95856
35 -0.76004
177 -1.2392
38 -0.2433
307 -0.83484
76 -0.86166
58 -0.3654
42 -1.0662
37 -1.0812
67 -0.66945
39 -0.75953
67 -1.2431
38 -0.57685
36 -1.1402
68 -1.3652
154 -0.55596
45 -1.0148
66 -0.92947
34 -0.013599
58 -1.2525
44 -1.0118
79 -1.1715
51 -0.92414
33 -0.83167
36 -0.87247
80 -1.2123
49 -0.69235
43 -0.88757
42 -1.0447
91 -0.62929
42 -0.60949
95 -0.30004
227 -0.99613
223 -1.4123
39 -1.3675
46 -1.1515
33 -1.1095
50 -0.45482
37 -0.94152
32 -0.79737
85 -1.1459
56 -1.3879
58 -1.2286
33 -0.5639
34 -0.97955
64 -1.2205
54 -1.1793
42 0.32337
70 -1.1986
89 -1.1916
49 -1.1846
91 -0.95735
137 -1.0601
62 -0.8898
44 -0.78558
108 -1.2593
73 -0.69246
40 -1.2422
257 -1.3361
239 -1.1895
126 -1.1946
42 -0.99566
38 -0.21627
71 -0.91417
38 -0.92533
39 -1.1732
39 -0.99216
37 -0.75847
46 -0.26808
33 -0.60014
76 -0.57206
32 -0.71658
53 -1.3153
44 -0.71491
44 -1.0807
48 -1.0341
61 -0.54706
33 -0.89491
50 -0.99861
49 -1.0721
81 -1.379
46 -1.3995
37 -0.977
153 -1.5213
54 -1.0869
46 -1.2075
48 -0.896
38 -1.3292
40 -1.1209
36 0.2246
38 -0.21755
39 -0.90329
309 -1.3232
34 -1.56
46 -1.1143
68 -1.4393
52 -0.79624
45 -0.74593
34 -1.128
48 -1.4095
74 -0.89804
37 -0.059497
47 -1.6436
39 -1.0857
34 -1.2927
49 -1.3044
86 -0.36702
56 -1.4907
44 -1.0818
34 -0.23692
40 -0.39808
163 -1.3528
185 -1.177
49 -0.58355
55 -1.2596
47 -1.1272
38 -1.4545
48 -1.4764
52 -0.55831
57 -1.441
41 -0.65422
40 -0.44397
46 -0.80608
84 -1.1181
54 -0.23645
38 -0.053426
70 -1.2932
177 -0.92077
44 -0.82641
48 -1.0334
36 0.16987
35 -0.80252
44 -0.92441
63 -0.94722
41 -1.08
37 -0.14417
53 -1.3227
34 -0.8026
40 -1.2104
39 -0.47505
60 -0.90073
99 -1.4695
36 -0.060533
33 -0.15187
82 -0.95851
41 -1.3446
45 -0.93956
36 -1.1809
204 -1.391
64 -1.3877
50 -0.93989
32 -0.99713
71 -0.70544
70 -0.75821
47 -0.57351
51 -1.377
73 -1.0339
32 -1.0358
52 -1.2807
74 0.11684
55 -0.59405
33 -1.236
45 -0.88686
196 -0.60031
178 -0.65889
34 -0.68461
33 -1.3381
71 -1.1967
39 -1.1349
50 -1.1049
391 -1.0142
38 -1.0539
51 -1.4963
36 -1.3241
184 -0.91486
108 -1.2922
37 -0.79242
40 -1.1938
50 -1.2537
47 -0.67965
67 -0.83758
37 -0.82792
35 -0.86753
91 -1.1699


==> figure/K_cosim_D2k/Freq_A_D/K_cosim_D2k_Freq_vs_Prediction_value_D.txt <==
4 2.3362
4 0.70585
4 1.7485
6 0.79569
4 0.32479
4 0.71
4 1.518
6 0.75169
5 1.4352
10 1.3763
4 1.0566
4 0.80462
4 1.1098
6 0.22869
7 1.1673
9 -1.1182
6 1.3555
5 0.18711
4 1.0242
5 1.691
4 1.2298
5 -0.54904
4 0.64459
4 1.9471
9 1.9714
4 0.16583
6 1.3763
4 1.1518
5 -0.58752
5 1.6809
4 1.1775
4 1.2444
4 0.98372
8 1.8016
4 0.80136
8 0.5441
9 0.44598
6 1.0471
7 0.44863
3 1.3551
6 1.733
4 -0.79303
5 2.3281
6 1.2229
9 1.6706
6 2.504
7 1.5495
4 1.7495
4 1.3429
7 1.896
4 2.1157
4 1.032
4 1.1635
4 1.6619
6 1.6823
6 1.6576
4 1.4423
5 1.7904
4 1.5015
10 0.72932
4 -0.88732
3 1.5547
4 1.418
4 0.97426
4 1.2165
6 1.3589
6 1.6518
4 0.73282
6 0.8808
4 0.76056
7 1.0034
7 -0.90166
5 1.0347
4 1.3165
3 1.7104
4 1.8283
4 1.463
4 -0.21796
9 1.5358
4 0.3521
5 1.5251
6 0.69535
9 1.2507
4 1.1352
4 0.38799
5 0.81702
4 1.9459
4 1.7256
7 1.5535
4 1.9646
10 1.4027
8 0.42688
4 -1.285
4 1.0774
4 1.0552
5 1.2358
4 1.4721
4 0.95673
5 1.3373
4 1.1972
6 1.2926
4 0.97779
6 1.519
4 0.86153
5 1.2521
4 1.4606
5 1.9253
4 -0.11726
4 0.90847
6 1.7572
4 1.2899
4 0.31487
7 0.8676
4 0.93848
8 0.0086735
4 1.3362
5 0.33686
9 1.5013
4 1.1306
5 1.1071
4 1.4047
4 1.2548
4 0.59709
3 1.5986
4 1.5441
9 1.377
4 0.86778
5 1.6725
4 0.11966
5 1.3659
7 0.068338
7 1.1038
4 1.5305
7 0.95783
7 1.5711
4 1.6616
4 -0.44729
5 0.42245
4 0.76522
3 1.9104
3 0.71189
6 1.1057
5 0.3853
4 0.23959
4 1.6202
4 1.193
4 1.4323
4 1.563
5 0.74085
4 1.1709
4 1.7394
4 1.3669
6 1.5482
5 1.343
5 1.2298
9 1.5101
7 1.5554
5 0.97899
6 1.1782
4 0.70272
4 1.0001
4 -0.55695
5 1.6413
6 1.7104
8 0.88354
4 1.8594
8 -0.11317
4 1.5477
4 1.0496
7 2.2029
4 1.1489
4 1.4834
9 2.0981
5 0.67869
6 1.412
5 0.92796
4 1.4708
3 1.5176
5 1.7526
4 1.2238
3 0.68691
4 0.95591
10 -0.35592
8 2.0537
4 1.2072
4 2.0493
5 0.65462
6 1.1052
5 1.5849
4 0.25953
8 1.3541
7 1.7982
5 1.5791
4 1.0206
5 1.5089
4 1.3714
4 0.95326
4 1.0877
4 0.13261
4 1.5575
5 1.4706
5 1.7658
5 1.8116
4 1.4899
5 1.4089
4 1.4739
4 1.2674
7 -0.3047
4 1.596
6 2.1388
10 0.85251
4 1.8774
5 0.52144
5 0.73787
6 1.1813
4 1.5255
3 0.79957
5 -0.2286
4 1.0449
5 1.3598
4 0.085201
5 1.7556
5 1.2472
6 1.0726
6 1.1857
5 0.91054
5 1.7135
5 1.6973
4 1.5072
3 1.4395
4 0.83063
4 0.61938
6 2.0275
8 1.9766
4 0.38376
4 1.4451
4 0.86519
4 0.52892
5 1.5097
5 0.84086
4 1.0002
6 1.1499
3 1.444
4 1.1177
5 0.73337
4 1.3471
4 0.87202
4 1.8155
4 1.0423
4 0.57276
6 -0.21383
9 0.61382
7 0.96248
5 1.577
4 1.9971
5 0.89939
7 0.36278
4 1.8815
5 1.0624
5 0.089849
18 1.299
6 -0.62878
5 1.969
4 0.81155
6 1.1655
4 1.1423
13 1.5943
5 0.181
8 1.8695
4 1.0577
4 1.1457
6 1.1147
7 0.56555
4 1.05
4 0.59475
4 1.156
4 1.1682
3 1.767
15 2.012
5 -0.34544
4 1.5958
5 1.2923
5 -0.66387
4 0.80657
4 1.6929
6 1.7049
4 1.8483
5 1.4469
4 1.5066
4 0.52883
5 1.6384
8 1.1669
6 1.6997
4 0.94134
3 0.6308
5 1.7948
7 1.0126
4 0.27952
10 0.94448
5 1.3201
15 1.1659
10 1.75
5 2.0096
9 0.3828
4 0.94415
3 0.46611
5 1.9232
3 -0.20144
5 0.94609
4 1.1115
4 -0.94066
4 1.4732
8 2.0966
5 1.296
4 0.86721
4 1.4785
5 1.2315
7 0.59662
4 0.72002
4 0.67228
5 -0.76106
4 1.8487
5 1.0639
5 1.6565
5 0.57327
7 1.0095
4 2.0253
4 2.2326
6 0.93212
4 0.84655
4 -1.0684
4 1.9423
4 1.3969
5 1.3572
4 1.6428
5 1.4618
37 1.976
6 2.3781
4 1.8644
3 1.1404
4 1.973
4 2.1008
5 1.786
4 1.1094
4 1.2257
4 1.3549
18 0.78192
6 1.5347
4 1.4405
4 0.53275
5 -0.25093
5 1.0317
5 2.1084
5 1.026
4 -0.30009
4 1.5268
7 1.421
7 1.5801
7 0.70256
4 -0.72762
5 1.1987
5 1.5381
4 1.2657
6 0.1043
10 2.0195
6 0.6394
7 0.78042
8 1.0675
5 0.72907
4 2.0143
7 0.45956
4 2.0066
7 1.5178
4 -0.018932
4 0.93851
4 0.23659
4 0.14025
8 -0.92214
7 0.86433
4 1.7319
4 0.61143
8 0.42492
6 -0.50593
4 1.5398
8 1.0826
5 1.6491
4 1.9265
6 2.6015
4 1.6364
6 1.9167
4 1.0372
4 -1.2245
4 1.5809
4 -0.79775
6 1.3758
6 1.5463
3 0.75688
15 1.2286
3 1.1663
5 1.3709
4 2.0391
4 1.4574
5 0.30709
8 0.38504
5 1.704
6 1.6494
5 -0.74717
4 0.68492
9 -0.053175
6 2.0992
4 1.7962
5 1.619
8 0.91584
5 0.24905
6 2.1159
4 1.8422
4 0.47584
9 0.24161
6 1.7459
6 0.95836
4 1.5287
4 1.326
4 -0.60952
3 1.3401
8 1.9192
4 1.1392
5 0.8428
4 -0.67033
6 1.6081
5 0.32304
4 2.165
6 2.0423
8 0.073383
5 1.9306
5 1.2198
6 1.1802
4 1.7138
4 1.3364
7 2.0853
5 -0.3344
4 1.9367
7 1.6663
4 1.4041
5 1.5559
7 1.4515
4 1.2209
4 1.7587
4 1.7362
7 0.77825
9 1.7678
4 1.9506
6 1.3996
4 1.7047
4 1.5439
4 2.0231
4 1.6181
5 1.0409
14 2.0157
6 1.565
7 1.8579
5 1.774
8 -0.67613
7 1.3615
5 1.2491
5 -0.40744
4 1.7972
9 0.44991
4 0.1773
10 -0.48215
4 1.2303
4 2.0505
6 0.24792
5 0.72264
4 1.7913
7 0.82213
6 2.3649
4 1.1594
5 1.435
4 1.3077
3 1.8529
4 1.4504
10 1.818
8 0.94291
5 1.463
6 -0.53937
16 0.73206
4 1.7415
27 2.1221
9 1.6019
5 0.94153
5 1.3038
4 1.4287
4 1.9865
4 1.3947
4 1.3259
5 1.7472
4 1.2145
25 1.5899
4 1.1288
15 1.3863
7 1.35
11 1.4939
11 0.47576
4 0.85323
5 0.6375
4 1.0187
4 0.019869
5 1.233
4 0.15369
15 1.7508
5 0.18568
4 0.37735
3 1.7309
6 1.3751
5 0.059579
4 1.6731
4 1.3803
6 1.4734
4 0.28225
7 1.4278
4 1.7043
5 1.7385
4 1.9835
5 -1.4086
5 -0.5701
4 0.70185
8 1.6624
4 0.13064
5 1.511
4 1.2914
3 0.71334
3 1.3733
5 0.85804
4 0.96784
3 1.3049
5 1.1425
4 0.87822
4 1.1048
6 1.5702
3 1.098
4 1.0722
4 0.51788
6 2.1273
5 1.8886
5 -0.71189
4 0.94415
5 1.0499
4 0.29651
4 0.33508
9 0.43477
4 1.1572
3 0.27488
5 1.6477
9 1.9401
7 1.3669
5 1.358
4 1.0911
5 1.4082
4 1.0174
4 0.70926
5 1.0475
4 1.8357
6 0.73666
4 1.9183
10 0.57605
4 1.6877
4 1.0657
4 2.0277
4 2.4517
6 1.2051
13 2.4199
6 2.2917
5 1.2908
6 1.5539
4 0.95084
4 1.2878
5 0.0024983
5 0.71791
4 1.0212
4 0.15106
4 0.014294
14 1.7854
12 1.6745
5 0.74468
7 1.0355
4 1.0016
5 2.1339
11 1.7697
4 0.96621
6 0.13123
7 0.39056
4 1.6293
4 0.64813
11 2.747
7 1.1464
6 1.4969
4 1.1777
51 0.13524
4 1.586
5 2.7552
5 0.6981
4 1.8701
4 1.2795
5 0.52971
6 0.49031
5 1.0411
5 0.75585
5 0.8734
4 2.3486
4 0.70576
5 0.25227
4 0.87985
4 1.5443
5 0.02728
5 1.0715
5 -0.38112
5 0.66514
4 -0.35897
5 0.53393
4 1.2261
5 1.2878
8 1.714
8 1.2497
6 1.3647
4 1.3714
18 -0.35561
13 1.9259
4 1.5601
13 0.99114
4 1.8937
10 1.0355
10 -0.58211
4 1.2297
5 1.9453
5 1.3046
4 2.5279
4 1.9421
7 1.588
8 0.92927
14 -0.038976
4 1.1801
4 1.2259
4 -0.16303
6 0.89538
7 0.97096
5 -0.13421
4 1.1503
5 -0.50547
4 1.7445
4 0.52348
4 1.0876
4 1.1864
4 1.5057
4 -1.2967
5 1.8709
4 0.042893
4 0.81107
4 2.0865
4 0.45553
8 1.0383
5 1.2243
6 0.88206
7 0.58098
8 1.8389
7 0.96818
4 0.039553
12 1.9206
7 1.4579
6 1.3102
9 1.4494
5 1.7392
4 1.9675
4 1.3443
4 0.24994
4 1.0785
10 1.4772
4 0.17311
6 2.116
4 0.025044
7 1.7646
4 1.9301
6 1.4949
6 1.4017
5 1.4972
5 -0.27982
4 1.5856
5 1.5968
5 1.2796
4 1.7961
20 -0.74301
10 1.3854
5 1.369
10 1.991
10 1.0423
5 1.1008
3 -0.3991
6 1.4679
5 0.55617
3 1.6489
4 0.30885
4 0.88017
4 1.0053
6 1.5051
5 0.46081
5 1.9013
6 1.8912
4 1.1624
4 0.91542
5 0.5166
4 0.12119
9 1.0981
4 0.43606
6 1.5789
6 1.6305
10 0.95108
5 -0.027199
7 2.048
12 0.92479
7 0.068071
4 2.1771
4 1.2957
4 1.3527
6 -0.64956
4 0.93501
4 -0.93951
8 1.0854
12 1.4295
5 0.64907
4 0.71822
4 1.843
4 -0.4747
6 -0.19645
8 1.4994
20 0.70677
5 1.5627
7 0.57296
4 0.8963
6 1.3381
3 -0.28175
3 1.0057
4 1.3152
5 1.3027
4 1.143
4 0.8259
4 1.3833
4 1.8328
4 0.46875
4 1.5646
5 0.14661
5 2.3048
12 1.7287
3 1.426
4 0.10666
4 0.94134
6 0.80326
5 1.6741
5 1.0778
8 1.7442
4 1.2569
4 0.60727
5 0.54742
4 1.2299
9 1.7401
4 1.4515
4 1.1692
4 1.303
4 -0.22988
6 1.2076
4 1.5535
3 1.8581
8 1.527
9 0.23047
5 2.1834
4 1.2116
4 1.4613
4 0.067265
7 1.8655
6 1.6863
4 1.345
5 1.3319
4 0.99778
3 3.064
9 1.6568
4 0.049939
4 0.91179
4 -0.11961
4 1.4754
4 1.2269
4 2.048
5 0.15267
3 0.73908
5 1.7136
4 1.7404
4 1.5744
5 2.4164
5 1.8197
5 0.37448
8 1.6477
6 1.9695
5 2.289
4 1.354
4 0.24959
5 0.42427
4 0.98502
5 1.1839
5 1.025
5 1.1812
4 1.9478
4 0.17555
5 1.3823
6 0.37108
6 0.59569
7 0.915
3 1.492
3 -0.4346
5 0.66911
5 1.6742
4 1.0801
5 1.1417
4 1.396
4 0.98427
6 1.4243
6 1.264
6 -0.19923
4 1.4191
6 1.1821
6 1.3748
11 0.51179
3 -0.31093
4 1.8972
16 -0.10997
5 1.5536
6 -0.12431
4 1.5815
6 1.476
6 1.2844
4 1.1984
5 1.2747
4 0.92035
5 1.6432
7 0.90039
5 -0.09016
5 0.43899
6 0.42189
6 0.7268
4 0.93668
4 0.68564
10 0.66364
4 1.5941
4 -0.41014
7 1.9465
4 2.0358
4 0.48488
4 0.96656
5 1.2674
7 1.1823
4 -0.82
9 1.5258
12 1.4952
5 0.32656
7 1.2004
3 1.1729
4 1.1147
7 1.5309
6 1.2583
9 0.97737
5 -0.49959
14 1.6833
4 1.2941
4 1.5209
7 1.9347
8 1.6111
7 1.2779
4 1.7415
15 1.8804
12 1.7448
4 1.631
5 1.6976
5 1.7792
5 0.467
4 -1.0205
4 1.2335
14 1.5853
4 -0.59692
3 -1.5322
4 1.554
3 2.0769
10 -0.16869
4 1.76
7 1.4095
8 2.0131
4 1.3586
6 1.1413
4 1.1978
6 0.82508
8 1.2969
4 1.054
6 1.6158
4 0.29573
4 1.158
5 0.57537
4 1.2469
9 0.84126
4 2.0085
4 -0.27307
4 2.1409
4 1.233
5 0.53097
4 1.5395
4 1.8335
4 -0.61358
4 0.84967
4 1.7819
4 0.67848
3 0.69187
4 -0.1841
5 2.0867
5 1.3184
4 -0.93371
4 1.7957
4 1.626
4 1.5428
4 1.0476
4 1.3338
9 0.88624
5 1.0248
4 0.25736
4 1.3443
7 1.9609
7 1.0487
6 1.8727
4 0.59908
5 0.65905
4 0.62933
5 0.35149
4 1.0493
4 0.7618
4 1.6076
5 1.7638
4 -1.0372
5 1.7339
4 1.6793
5 0.70604
8 1.6075
4 0.59401
5 1.4933
3 1.3619
9 2.784
5 -0.19494
4 1.8118
4 1.3049
6 1.9185
4 1.9677
7 1.8509
3 0.80826
5 1.7083
6 -0.07667
4 1.2922
5 1.2431
40 1.5197
4 1.3745
4 0.18081
5 0.98253
4 0.82415
15 1.3776
4 0.86951
4 1.4319
6 1.6817
4 1.486
5 1.4233
4 1.5124
4 1.0629
4 0.83706
5 1.7451
8 1.788
5 1.2696
4 1.5877
4 1.489
4 0.88882
6 1.119
4 1.752
4 1.6912
3 0.75404
4 2.2211
6 0.70521
4 -0.23164
4 0.44744
6 1.0291
5 1.583
4 0.47878
4 1.1952
5 1.7763
6 1.6111
4 0.32663
5 1.998
5 0.77819
6 1.6081
5 1.9136
4 1.7448
4 0.28745


==> figure/K_cosim_D2k/OR_B_C/K_cosim_D2k_OR_vs_Prediction_value_B.txt <==
0.5498 -1.0898
0.61885 -1.0318
0.70477 -0.11878
0.28313 -1.2056
0.65914 -0.84395
0.68356 -0.99311
0.49691 -0.95011
0.26089 -0.2589
0.42877 -1.219
0.12776 -1.0692
0.51953 -1.1201
0.4925 -1.1428
0.70392 0.62539
0.28638 -1.0409
0.17843 -1.6249
0.14721 -1.2378
0.21989 -1.4997
0.30703 -0.99278
0.60579 -0.97892
0.47295 -1.1308
0.55713 -1.2948
0.3197 -1.3258
0.70121 -1.1138
0.67065 -0.25758
0.1349 -1.2648
0.70466 -0.99301
0.30119 -1.2017
0.69918 -1.017
0.38188 -1.3605
0.45588 -1.2138
0.66838 -1.0761
0.70412 -0.94928
0.65228 -1.2561
0.1704 -1.6944
0.58305 -1.4681
0.16439 -1.7246
0.14069 -1.4285
0.29539 -0.46339
0.20322 -1.3614
0.69895 -1.0639
0.27509 -0.48217
0.59131 -1.198
0.38726 -0.8368
0.25239 -0.3077
0.14502 -1.026
0.22924 -1.1374
0.18927 -1.3675
0.61549 -1.192
0.57691 -1.7185
0.20254 -1.2896
0.6072 -0.94833
0.67665 -1.2119
0.53986 -1.1554
0.70464 -1.0084
0.2727 -1.0037
0.28151 -0.93268
0.70456 -1.2884
0.37117 -0.9875
0.54897 -1.2385
0.12627 -1.2703
0.52296 -1.0158
0.69711 -0.95157
0.58608 -1.2514
0.69692 -1.4038
0.66265 -1.1464
0.28394 -1.5055
0.23289 -1.4491
0.67583 -1.2349
0.22346 -0.94851
0.69779 -1.451
0.21216 -0.82505
0.20938 -1.5592
0.34384 -1.1372
0.59205 -1.2593
0.6955 -0.61652
0.63366 -1.8955
0.66929 -1.1881
0.65174 -1.116
0.14556 -1.0966
0.50916 -1.164
0.32397 -0.49333
0.24104 -0.45369
0.13751 -1.2293
0.65283 -1.4003
0.57846 -1.6623
0.31039 -0.77425
0.70442 -0.79723
0.64786 -0.86982
0.20052 -1.2278
0.70482 -1.0019
0.12726 -1.5359
0.15969 0.078852
0.6916 -0.66491
0.70451 -1.1685
0.68892 -0.83329
0.30955 -1.5571
0.63054 -1.0526
0.54402 -1.1107
0.43149 -1.2156
0.52977 -0.61273
0.28071 -1.0586
0.70482 -0.19667
0.28475 -1.0481
0.68861 -1.1402
0.45228 -1.2384
0.61207 -1.2672
0.36672 -0.7995
0.70383 -1.4301
0.51349 -0.63494
0.21777 -1.4686
0.65863 -0.32198
0.70376 -1.3489
0.19254 -0.56672
0.59864 -1.3685
0.16262 -1.3949
0.7047 -0.95417
0.33949 -0.60836
0.14339 -0.53251
0.53568 -0.4281
0.3163 0.49756
0.69714 -1.1092
0.70425 -0.76317
0.63734 -1.1721
0.70087 -1.1064
0.67457 -0.95296
0.13804 -1.2238
0.70178 -1.4041
0.47652 -0.30813
0.70452 -0.28546
0.37473 -1.3191
0.18157 -1.4968
0.1932 -1.2569
0.55225 -1.089
0.18348 -1.2294
0.17346 -0.91809
0.70391 -1.5672
0.67746 -1.0869
0.31292 -1.1096
0.58381 -1.783
0.69816 -0.33858
0.69621 -1.3304
0.2206 -1.0897
0.44777 -1.0383
0.68022 -0.81446
0.53484 -1.1188
0.5221 -0.63783
0.69505 -1.41
0.58152 -1.4196
0.44686 -1.3396
0.50829 -1.4301
0.70482 -1.5088
0.70279 -1.2128
0.27829 -0.91932
0.48985 -1.5408
0.44506 -0.9136
0.14611 -1.0208
0.1985 -1.2465
0.38277 -1.4481
0.23658 -0.30533
0.66314 -1.4988
0.54733 -0.99542
0.6953 -1.0613
0.39535 -1.3832
0.22132 -1.2814
0.16798 -0.944
0.61276 -1.2267
0.16558 -1.3957
0.59353 -1.1235
0.51176 -0.37488
0.17531 -0.9158
0.58758 -0.80211
0.62282 -1.7211
0.14943 -0.77495
0.34471 -1.454
0.21565 -1.1741
0.33256 -1.1805
0.50305 -1.2948
0.69857 -0.88319
0.3685 -1.6395
0.67905 -1.1569
0.70103 -0.91791
0.6576 -0.17192
0.13028 -1.7413
0.16499 -0.79418
0.6065 0.25644
0.70477 -1.0891
0.33083 -1.1978
0.2791 -1.3038
0.36495 -1.183
0.63612 -1.0909
0.17162 -1.7557
0.17718 -1.667
0.36939 -1.1485
0.51781 -0.44158
0.31376 -1.696
0.69601 -0.7852
0.7048 -1.0895
0.65708 0.45616
0.56911 -0.98742
0.56356 -1.1056
0.4792 -1.1236
0.32482 -0.88234
0.31546 -1.021
0.62672 -1.1229
0.34908 -1.2471
0.61412 -1.099
0.54485 -1.0456
0.19451 -1.6067
0.58229 -0.75708
0.26167 -1.4008
0.13181 -1.2089
0.7046 -1.219
0.41701 -1.5294
0.40797 -1.2441
0.25701 0.23767
0.61616 -1.2253
0.70203 -1.0653
0.36584 -1.0028
0.70288 -1.0041
0.39355 -1.418
0.70368 -0.21318
0.42968 -0.69464
0.46578 -0.30356
0.24782 -1.1712
0.24858 -1.4406
0.39445 -0.99621
0.33688 -1.2288
0.42787 -1.2726
0.67945 -0.68108
0.70022 -1.0289
0.70463 -0.82224
0.55307 -0.65109
0.2307 -1.3101
0.15393 -0.67798
0.70475 -1.068
0.50393 -1.2697
0.70041 -0.90503
0.60999 -1.0607
0.37562 -0.43391
0.42696 -1.3191
0.68098 0.47279
0.2648 -0.35589
0.69644 -1.3669
0.5407 -1.3614
0.44867 -1.0316
0.62217 -0.84704
0.69217 -0.28884
0.70469 -0.52215
0.70074 -0.47994
0.6711 -1.1524
0.27589 -1.6592
0.14393 -1.2106
0.21077 -1.1711
0.40887 -1.0314
0.69326 -0.6476
0.38367 -1.2755
0.17655 -1.3529
0.59719 -0.53731
0.36761 -1.1296
0.4783 -0.95819
0.10886 -1.4635
0.26794 -0.95973
0.41339 0.39604
0.57147 -1.3588
0.22779 -1.3242
0.70407 -0.60017
0.11804 -0.35482
0.45859 -0.94315
0.16919 -1.2137
0.7035 -1.4135
0.70192 -0.98123
0.26873 -0.73812
0.21007 -1.8386
0.58532 -1.1912
0.5547 -1.5662
0.64386 -1.403
0.67198 -0.34631
0.7019 -0.96587
0.11111 -0.95804
0.32226 -1.1882
0.62348 -1.0805
0.44144 0.006855
0.35084 -1.2798
0.61952 -1.3882
0.60224 -1.1242
0.26952 -0.9806
0.52637 -0.96078
0.38905 -1.1492
0.58683 -1.6235
0.51089 -1.5232
0.46488 -1.5322
0.15795 -1.3247
0.26323 -1.2444
0.7048 -1.4653
0.70055 -1.0103
0.38009 -0.70424
0.20732 -1.1376
0.7031 -0.79786
0.12977 -1.2539
0.47026 -1.2953
0.11338 -1.2076
0.13232 -1.2717
0.42244 -0.88249
0.14016 -1.2408
0.64729 -0.75308
0.6997 -1.0755
0.41068 -1.7108
0.69501 -1.5336
0.42334 -1.0809
0.52124 -0.55201
0.69299 0.48634
0.68765 -1.0111
0.16859 -1.0818
0.3214 -0.92199
0.5699 -0.84528
0.64034 -1.0257
0.37741 -1.0366
0.19717 -0.60235
0.6349 -0.87534
0.6086 -0.58978
0.45138 -0.91105
0.70025 -1.1005
0.35435 -0.67393
0.4872 -1.5602
0.35523 -0.93271
0.18668 -0.81796
0.57068 -1.1707
0.67786 -1.1122
0.25546 -1.0284
0.68829 -1.1047
0.70459 -0.82078
0.70482 -0.68673
0.67826 -0.79837
0.32568 -1.3102
0.68173 -1.2784
0.37206 -1.0417
0.10665 -1.6601
0.23955 -1.4245
0.62018 -0.99681
0.70277 -1.3267
0.64673 -1.1565
0.69044 -1.3108
0.46847 -1.003
0.70446 -1.1499
0.68531 -0.93694
0.58908 -1.723
0.10931 -1.5747
0.23216 -1.1822
0.53903 -1.233
0.57381 -0.30978
0.40616 -1.2203
0.43601 -1.0239
0.35347 -1.2084
0.38546 -1.2499
0.64898 -1.0361
0.62413 -1.111
0.1854 -1.3647
0.19917 -1.2172
0.17223 -1.4635
0.55143 -1.0454
0.48542 -1.0969
0.48631 -1.1422
0.61069 -1.1503
0.26011 -0.51494
0.13283 -0.8395
0.24254 -1.2752
0.1778 -0.40155
0.16027 -1.3994
0.45949 -1.0941
0.49427 -0.86436
0.18604 -1.2364
0.68984 -0.30829
0.18862 -0.69725
0.60153 -0.90058
0.6646 -1.0334
0.52807 -1.2484
0.52892 -1.2021
0.16144 -0.89765
0.19123 -0.35744
0.70058 -1.0094
0.53231 -1.1859
0.15337 -0.4715
0.22274 -1.0625
0.66216 0.17494
0.16618 -0.8564
0.30202 -0.99254
0.66116 -1.04
0.24329 -0.32602
0.70267 -0.80781
0.29292 -1.3311
0.65119 -1.0962
0.60509 -0.075242
0.70231 -0.94018
0.68667 -1.3151
0.24179 -1.0474
0.22634 -1.4647
0.69526 1.2027
0.11292 -1.4118
0.69876 -0.90809
0.44596 -0.22526
0.66363 -1.6848
0.55062 -0.77605
0.38815 -1.3134
0.15223 -0.86964
0.30369 -1.1298
0.27749 -1.1302
0.40978 -1.2658
0.62085 -1.105
0.13594 -1.3394
0.23732 -1.1572
0.68284 -0.40543
0.31123 -1.0204
0.1698 -1.2699
0.46308 -1.6451
0.26245 -1.4466
0.69014 -1.4801
0.60438 -1.7849
0.14776 -1.4616
0.22203 -0.99903
0.27111 -1.0843
0.686 -1.2275
0.56832 -1.4316
0.57537 -0.96936
0.69914 -0.92002
0.15911 -0.79343
0.51263 -0.79244
0.32055 -1.0126
0.6982 -0.96882
0.21425 -0.75188
0.33342 -1.4869
0.70359 -1.5531
0.25086 -1.4382
0.16738 -1.5466
0.33602 -1.5496
0.39625 -1.1939
0.22418 -1.2204
0.64211 -0.90205
0.70341 -1.2097
0.18031 -1.3719
0.31461 -0.85669
0.7009 -1.2012
0.20663 -1.2143
0.6318 -0.51473
0.40346 -1.4964
0.19584 -0.77372
0.69074 -1.1277
0.68247 -0.90799
0.54319 -0.71747
0.21285 -0.54664
0.13646 -1.2604
0.68427 -1.2322
0.25624 -1.5158
0.69973 -0.99165
0.69879 -0.91091
0.51522 -0.98775
0.57999 -0.12803
0.46398 -1.1891
0.11523 -1.0019
0.21495 -1.4282
0.17593 -1.262
0.33775 -1.1232
0.16321 -0.55402
0.18412 -1.3393
0.36052 -1.604
0.41972 -1.4067
0.65965 -0.72647
0.14123 -1.3928
0.62478 -0.86952
0.12826 -0.67892
0.70299 -1.0188
0.70474 -1.0896
0.29787 -1.2629
0.43239 -0.83005
0.62864 -1.2538
0.17968 -1.1202
0.2388 -0.97682
0.64328 -0.44502
0.43963 -1.3138
0.66651 -1.1982
0.70005 -1.0566
0.67285 -1.6295
0.1313 -1.3794
0.15055 -1.0486
0.39805 -0.76333
0.2921 -0.88011
0.11065 -1.3795
0.50042 -0.77244
0.10709 0.083324
0.13438 -1.0542
0.43782 -0.45792
0.32311 -0.37115
0.57769 -0.83785
0.7032 -0.85031
0.70478 -1.3385
0.70437 -0.8395
0.38995 -1.4381
0.5465 -1.0505
0.10753 -1.3505
0.70472 -1.0448
0.11201 -1.4803
0.20595 -1.0589
0.12186 -1.2515
0.12381 -0.37236
0.65655 -1.0113
0.46129 -0.74162
0.49515 -1.0639
0.55388 -1.3511
0.33862 -0.020856
0.7033 -1.4439
0.11247 -1.4916
0.36229 -1.5915
0.64501 -1.307
0.69951 -1.3171
0.22997 -0.37687
0.45769 -1.2741
0.51436 -1.1657
0.61751 -1.0667
0.2351 -0.92105
0.62736 -1.0684
0.19188 -1.0522
0.704 -1.038
0.35259 -1.2244
0.70467 -0.87129
0.44325 -0.37879
0.41158 -1.3815
0.69648 -0.035934
0.1638 -1.4554
0.69936 -1.0339
0.3421 -1.4975
0.51695 -0.84996
0.70216 -0.90452
0.69574 -1.2912
0.47205 -0.90136
0.70256 -1.1856
0.70071 -1.0035
0.40526 -0.32475
0.65064 -1.2381
0.70322 -0.96492
0.24934 -1.0966
0.70039 -0.34129
0.70398 0.12413
0.69379 -1.243
0.28232 -1.0559
0.42063 -1.2272
0.35876 -1.5059
0.69405 -1.4172
0.47563 -1.3676
0.7042 -0.77703
0.56435 -1.2148
0.1391 -1.3626
0.59646 -0.68773
0.70118 -1.0566
0.36406 -0.82464
0.13857 -0.64634
0.21146 -1.0136
0.34122 -1.6404
0.69353 -0.43864
0.3317 -0.51867
0.63428 -0.28427
0.6539 -0.10257
0.41611 -1.4608
0.66884 0.32454
0.21706 -0.26946
0.57303 -0.27723
0.13386 -0.48255
0.6821 -0.87728
0.6984 -1.1459
0.7015 -0.74669
0.6986 -1.1104
0.2719 -1.5923
0.11757 -1.5371
0.23584 -1.5176
0.34035 -1.0301
0.2463 -0.9497
0.67499 -1.3351
0.70008 -1.1409
0.37384 -0.97237
0.39715 -1.1219
0.67154 -0.80608
0.64559 -1.0714
0.61684 -1.3087
0.11477 -0.92057
0.12042 -1.0945
0.46039 -1.2942
0.19784 -1.3502
0.70447 -0.87223
0.36318 -1.0426
0.12235 -1.1549
0.56276 -1.1135
0.2501 -1.1469
0.20526 -1.476
0.69955 -1.2382
0.70301 -1.0585
0.12332 -0.76919
0.18733 -0.92701
0.29953 -1.3994
0.70105 -0.46311
0.10578 -1.5377
0.63794 -0.84794
0.45498 -1.2776
0.48453 -1.3815
0.70436 -0.7822
0.63974 -1.0862
0.45408 -1.4625
0.29046 -0.74713
0.47473 -1.2359
0.35171 -1.4053
0.31885 -1.5728
0.68136 -0.61768
0.70426 -0.837
0.43511 -0.87165
0.56515 -1.0174
0.62151 -0.69234
0.46936 -0.92072
0.39985 -1.1595
0.34297 -1.2945
0.30536 -1.0767
0.70473 -1.213
0.30787 -1.6111
0.56035 -1.0903
0.39085 -1.476
0.15167 -0.26713
0.15622 -1.2063
0.2249 -1.5007
0.62928 -0.71422
0.10975 -1.1335
0.1171 -1.4327
0.59426 -1.1895
0.11663 -1.1257
0.51608 -0.63946
0.13079 -1.0868
0.12479 -1.7026
0.66016 -0.65604
0.4342 -0.57725
0.35788 -1.088
0.50567 -1.5437
0.66975 -1.1159
0.19518 -0.63093
0.1528 -1.2965
0.11569 -1.1135
0.64954 -1.0529
0.65009 -1.0445
0.57459 -1.2688
0.23436 -1.4109
0.18094 -1.2799
0.3783 -1.0778
0.70332 -0.9945
0.4152 -1.3711
0.59792 -1.0415
0.60009 -1.3403
0.64616 -1.3686
0.55794 -1.3723
0.68392 -0.89159
0.53819 -1.7217
0.42515 -1.0805
0.65497 -0.56736
0.6079 -1.1074
0.70479 -1.0235
0.59937 -0.81293
0.15564 -1.7758
0.34996 0.16668
0.25778 -1.0646
0.17469 -0.9529
0.1545 -1.3867
0.18221 -1.339
0.58457 -0.9179
0.11851 -1.22
0.17905 -0.82863
0.27031 -1.1561
0.14447 -1.2248
0.4333 -0.24243
0.70349 -0.62435
0.56594 -1.468
0.65444 -1.4322
0.54568 -0.85084
0.12577 -1.5281
0.63551 -1.1055
0.29128 -1.1584
0.6555 -1.8714
0.20458 -0.76959
0.61481 -0.41153
0.25856 -0.99277
0.28801 -1.2313
0.44234 -1.1424
0.38457 -1.0806
0.6832 -1.0258
0.30452 -1.0142
0.34646 -1.1643
0.68633 0.018461
0.10797 -1.8503
0.12528 -1.2836
0.49074 -1.1907
0.13335 -1.048
0.12677 -1.6052
0.42425 -1.1588
0.69796 -1.4983
0.26637 -1.1024
0.41791 -0.69899
0.70229 -0.97052
0.58076 -1.1034
0.70419 -1.3012
0.64444 -1.1529
0.29704 -1.1667
0.46757 -1.1213
0.32911 -1.716
0.25163 -1.4864
0.62608 -1.0505
0.55632 -1.2654
0.32825 -0.11695
0.595 -0.51879
0.13963 -1.506
0.68954 -1.1266
0.24555 -1.3678
0.28719 -1.4027
0.12927 -1.2682
0.36141 -1.2887
0.17285 -1.356
0.12138 -1.3065
0.20119 -1.0661
0.66556 -0.87862
0.69554 -1.5653
0.65337 -1.4338
0.28556 -1.568
0.66166 -1.0054
0.63914 -1.5069
0.16678 -1.3839
0.11899 -1.0418
0.43058 -1.0415
0.67866 -1.4373
0.49603 -0.82778
0.54153 -0.70559
0.25316 -1.2319
0.16203 -1.655
0.10842 -1.0721
0.41249 -1.1155
0.18797 -1.5175
0.70136 -0.96213
0.27669 -0.1341
0.70254 -1.1355
0.69987 -0.94252
0.49867 -0.42876
0.46218 -0.98373
0.49339 -0.95346
0.52467 -0.47981
0.70164 -1.1223
0.61818 -0.76507
0.63304 -1.2014
0.68497 -0.83403
0.40075 -1.5465
0.48365 -1.1224
0.11946 -0.33718
0.70176 -0.85826
0.66604 -1.1346
0.60367 -0.32599
0.26715 -0.90224
0.46667 -0.91277
0.3792 -1.0474
0.15679 -1.0411
0.66745 -1.1786
0.56196 -0.9175
0.33515 -1.439
0.69272 -1.1871
0.13542 -0.87861
0.70375 -0.39973
0.60081 -1.2974
0.70367 -1.0555
0.66066 -0.87969
0.23143 -1.1474
0.61344 -1.4946
0.69754 -1.1517
0.15111 -0.55439
0.1423 -1.29
0.39175 -1.1299
0.58833 -1.5375
0.687 -1.199
0.70455 -1.2137
0.1965 -1.465
0.25393 0.61625
0.49955 -1.2793
0.30871 -0.80779
0.6702 -0.20846
0.69732 -1.4901
0.13699 -1.6875
0.70481 -0.84259
0.67624 -1.4142
0.69481 -0.33056
0.59057 -0.30918
0.62543 -0.010159
0.58982 -1.0671
0.35611 -1.0443
0.69837 -1.421
0.37652 -1.132
0.70481 -1.4152
0.55955 -1.0086
0.42606 -1.1065
0.37295 -0.73721
0.40255 -1.2092
0.17101 -0.83098
0.22562 -1.2812
0.34558 -0.7304
0.69132 -1.0323
0.50218 -0.90249
0.32739 -0.92908
0.53062 -0.91483
0.31715 -1.003
0.32654 -1.0167
0.43692 -0.79401
0.63673 -1.4388
0.69799 -0.48087
0.48897 -1.0894
0.21636 -1.6167
0.27429 -0.9222
0.19057 -1.597
0.70242 -1.2102
0.70162 -0.60264
0.32997 -1.4595
0.31208 -0.076732
0.54815 -0.13556
0.48187 -1.161
0.70405 -0.77743
0.67329 -0.96561
0.29374 -1.093
0.24706 -1.3305
0.28964 -1.268
0.67706 -1.1155
0.21918 -1.3646
0.24404 -0.94934
0.12283 -1.442
0.69775 -1.2011
0.57225 -0.86503
0.1102 -0.90334
0.44415 -0.86018
0.22706 -1.1265
0.63117 -1.1837
0.29622 -1.5667
0.26558 -1.44
0.70358 -0.82685
0.45318 -0.022362
0.70205 -0.34781
0.38098 -0.12509
0.18476 -1.2828
0.35964 -1.4263
0.47741 -0.62313
0.22851 -1.2174
0.28882 -1.2416
0.69758 -0.54961
0.53735 -1.2408
0.12876 -0.57601
0.68923 -0.57517
0.53652 -1.0352
0.18284 -0.95031
0.67541 -0.64146
0.64152 -1.3982
0.57923 -1.1971
0.30285 0.042421
0.19984 -1.3206
0.69625 -1.132
0.14832 -0.97533
0.1209 -1.2925
0.4143 -1.2776
0.18992 -1.1977
0.69666 -1.5665
0.52552 -1.4019
0.21355 -1.6854
0.23806 0.10051
0.14887 -1.2435
0.35699 -1.1361
0.1143 -1.1039
0.68732 -0.010249
0.62991 -1.6086
0.20869 -0.96325
0.16086 -1.5823
0.19385 -1.2083
0.69456 -1.3777
0.11384 -1.7289
0.11994 -0.75936
0.69899 -0.87014
0.318 -1.2923
0.33429 -0.90093
0.48009 -1.2549
0.5048 -1.42
0.52722 -1.2719
0.11616 -1.1735
0.56116 -0.65684
0.69689 -1.0363
0.68462 -1.1993
0.69597 -1.2166
0.1243 -1.6802
0.57614 -0.83616
0.17408 -0.88025
0.14999 -1.4243
0.64842 -0.98885
0.29457 -1.2924
0.63854 -1.0796
0.21847 -1.1917
0.15853 -1.2375
0.60296 -1.295
0.23363 -1.2411
0.66508 0.47775
0.53315 -1.527
0.41882 -1.5344
0.52039 -0.94998
0.14177 -1.5208
0.64269 -1.1921
0.69189 -1.1836
0.70432 -1.522
0.55874 -0.89304
0.39265 -0.69437
0.49779 -0.72615
0.6999 -1.1925
0.50742 -1.3017
0.68797 -0.84094
0.7034 -0.556
0.65603 -1.0405
0.70133 -1.0977
0.59573 -0.90747
0.34733 -0.47617
0.47116 -0.94592
0.6967 -0.10809
0.69103 -0.29289
0.67242 -1.2794
0.69736 -1.2909
0.68566 -1.6263
0.63242 -1.5843
0.14666 -1.3631
0.42153 -1.1731
0.56674 -0.47972
0.53399 -1.441
0.20187 -1.4019
0.2039 -1.5983
0.27349 -0.81685
0.50654 -0.83929
0.34821 -1.2783
0.52381 -1.3447
0.39895 -1.4817
0.51867 -1.2278
0.53146 -1.1362
0.70442 -0.7915
0.48098 -1.114
0.66792 -1.0923
0.48808 -0.81785
0.6093 -0.71613
0.49162 -1.6807
0.15737 -1.2828
0.70244 -1.1786
0.45678 -1.1007
0.69933 -1.0966
0.14284 -1.251
0.40707 -1.3064
0.66698 -1.8949
0.70482 -0.52773
0.24029 -0.85616
0.51002 -0.28547
0.208 -1.5818
0.70265 -0.95387
0.30619 -1.3747
0.24479 -0.84553
0.69245 -0.91248
0.45047 -0.92969
0.10621 -1.6015
0.59279 -0.96324
0.67983 0.10404
0.37028 -0.85761
0.628 -1.1873
0.11156 -0.83028
0.5013 -1.4167
0.67372 -0.80782
0.25933 -0.47958
0.6943 -1.1926
0.44054 -1.4532
0.70431 -0.93088
0.70311 -0.64923
0.55551 -1.3068
0.40436 -1.4619
0.15507 -0.79276
0.43873 -0.77935
0.61138 -1.0117
0.70218 -0.72911
0.64093 -1.3686
0.30036 -0.80078
0.7029 -1.5581
0.6806 -1.3633
0.70148 -1.2559
0.70384 -0.91291
0.25469 -0.88075
0.56753 -0.73217
0.65811 -0.97477
0.2799 -0.96429
0.47384 -0.98735
0.70413 -1.2332
0.54236 -0.40563
0.44957 -0.69154
0.2987 -1.2513
0.67414 -0.63343
0.38636 -1.3002
0.48276 -0.749
0.26401 -1.2642
0.40165 -1.032
0.66412 -1.0473
0.69578 -1.6447


==> figure/K_cosim_D2k/OR_B_C/K_cosim_D2k_OR_vs_Prediction_value_C.txt <==
41.171 2.0444
59.806 -0.99101
125.71 1.334
8.2333 0.66508
76.171 -0.13923
91.303 0.48681
30.887 -0.77315
7.4304 -0.73557
20.779 -0.32416
13.081 -0.67872
34.977 1.3283
30.138 1.0721
119.73 0.8733
8.3785 -0.59059
8.116 -0.13434
10.573 -0.69954
6.9405 -1.0133
9.4587 1.2297
55.627 1.6987
26.981 -1.2102
42.816 -0.11399
10.25 -0.56456
112 -0.46186
82.473 -0.13179
12.055 0.3495
131.15 1.3067
9.1262 1.0317
108.24 -0.21538
15.448 1.8055
24.44 0.056375
81.138 -0.71076
134.97 0.68187
72.872 0.32525
8.5947 -0.35575
49.178 0.60531
9.0177 0.54119
11.315 -0.37734
8.8171 -1.0825
7.1783 0.63664
149.32 -0.0068544
7.9037 -0.53988
51.414 -0.72547
15.998 0.050904
7.2171 -0.78351
10.812 -0.92327
6.9262 -1.3006
7.6115 -0.32562
58.69 1.3184
47.588 -0.9677
7.1941 -0.53089
56.059 -0.81812
86.276 1.2819
39.038 0.79934
124.03 0.37921
7.8141 1.3361
8.1636 0.46468
123.37 1.3545
14.401 1.4105
40.991 0.2371
13.313 -0.21842
35.635 0.94631
152.65 1.1665
49.985 2.009
104.85 1.3841
77.981 0.8654
8.2689 -0.087604
6.9422 -0.40015
85.727 -0.24768
6.9254 -0.38833
106.07 0.28199
7.0154 -0.61397
7.0569 -0.49428
12.013 0.71224
51.62 -0.31595
155.27 1.7463
65.095 1.0371
81.671 0.72638
72.622 1.4626
10.752 -0.73713
33.049 -0.29176
10.537 -0.36487
7.0192 -1.2592
11.711 -0.77325
73.123 1.3764
47.983 -0.254
9.6591 -0.68377
133.23 -0.69834
70.882 1.1974
7.2446 -0.92554
128.08 -0.53868
13.158 -0.56145
9.3905 -0.42444
98.54 1.3037
132.53 0.69742
95.9 -1.0372
9.6083 -0.069827
63.924 -0.75511
39.919 -0.14542
21.126 -0.67482
36.973 0.83692
8.1294 -0.49778
128.42 1.5714
8.305 1.4574
95.609 0.20885
23.927 1.979
57.585 0.35497
13.985 0.32639
136.37 0.40414
33.844 0.3618
6.9552 0.63534
75.915 1.0548
119.08 1.1387
7.4893 -0.92561
53.497 -0.71545
9.1539 -0.70788
124.7 0.47774
11.671 1.3919
10.997 -0.11387
38.169 -0.292
10.028 -0.78959
105.15 0.96821
134.27 1.5976
66.516 0.13214
145.3 0.2685
84.907 1.7065
11.644 -1.1316
113.27 -0.98152
27.538 -1.4329
123.03 1.2572
14.742 -0.65357
7.9533 1.1777
7.4663 -0.82094
41.715 -0.3674
7.8614 -0.4415
8.4011 -0.48274
136.02 0.95946
86.827 -0.54893
9.8145 -0.81273
49.379 0.7982
150.8 0.27964
154.15 1.256
6.9365 -0.66235
23.297 -1.0222
88.77 -0.85394
37.997 -0.70803
35.47 1.2224
102.42 -0.52124
48.778 1.1815
23.172 0.5898
32.892 1.0105
127.06 1.7249
115.83 0.79549
8.0298 0.47156
29.694 0.12643
22.924 1.3504
10.692 -0.18331
7.2993 -0.53405
15.539 1.2884
6.97 -0.7945
78.242 -1.4373
40.632 -0.35034
102.72 1.1109
16.854 -0.37181
6.933 0.35732
8.7582 -0.15447
57.805 -0.29505
8.9293 0.82785
52.034 2.3505
33.525 1.0871
8.2906 -0.68701
50.391 1.173
61.162 0.052056
10.341 -0.87439
12.083 -0.58966
6.9742 -1.0167
11.148 -0.40971
31.957 -0.20955
150.06 -0.1142
14.15 1.4506
87.934 0.2822
144.93 0.8051
75.403 -0.041153
12.704 -0.39019
8.9733 -0.59723
55.843 1.2481
129.78 1.2537
11.022 1.5563
8.0626 0.62392
13.822 0.78475
66.041 0.4327
8.5158 0.22712
8.1844 -0.36889
14.233 -0.31824
34.651 1.748
9.8672 -0.74646
103.63 0.66144
126.38 1.0615
75.148 0.69194
45.644 -0.39992
44.311 1.6912
27.96 -0.82834
10.596 -0.18233
9.9741 0.6772
62.534 0.057581
12.439 0.85593
58.247 1.2955
40.096 0.1942
7.4217 -0.94013
48.978 1.9554
7.4526 0.37966
12.483 -0.24299
123.7 -0.35608
19.326 -0.94597
18.262 0.29351
7.3263 0.017914
58.912 1.4983
142.41 -0.99153
13.903 -0.73565
139.9 0.62895
16.66 -1.0359
118.75 1.2994
20.894 -0.28271
25.89 0.20559
7.1251 -0.21401
7.1392 -0.92858
16.757 0.028691
11.471 -0.75166
20.664 0.76111
88.212 -0.6549
146.75 0.51668
131.5 0.30021
41.898 0.51883
6.9312 0.50963
9.8992 -0.58303
125.37 0.97808
32.111 0.65355
110.42 0.11259
56.928 -0.20397
14.829 1.6551
20.55 0.39252
89.329 0.35371
7.5464 -0.4398
153.77 0.7424
39.213 0.80003
23.422 -0.64865
60.935 0.70689
99.132 -0.85159
130.81 -0.47302
111.05 2.1287
82.742 -0.91795
7.9345 -0.20795
10.935 -0.65463
7.0352 -0.26825
18.366 -0.24773
100.32 0.52887
15.629 -0.42563
8.2193 -0.036764
53.077 0.55394
14.067 -0.41557
27.819 -0.041535
16.526 -0.59788
7.6477 0.54895
18.894 1.9749
46.222 -0.15198
6.9232 -0.42251
120.39 -0.82338
14.708 -1.1499
24.83 -0.1292
8.6755 0.63674
118.1 1.5243
113.59 0.8642
7.6743 -0.60247
7.0458 -0.95512
49.782 -0.81532
42.264 0.040882
69.166 1.0484
83.28 2.247
142.77 1.0193
16.054 -0.35603
10.421 1.4242
61.389 1.1508
22.434 -0.75181
12.585 -0.43167
60.031 1.2741
54.556 1.2395
7.7013 -0.32581
36.3 -1.167
16.184 0.239
50.188 -1.0476
33.366 -0.023866
25.756 1.3378
9.5381 -0.24155
7.4985 -1.0708
129.1 0.93463
146.02 0.93548
15.269 -1.0536
7.0931 0.72067
139.19 0.40377
12.778 -1.183
26.568 1.2503
15.593 -0.0623
12.411 -0.74101
19.986 -0.28671
11.38 -0.966
70.636 0.13314
147.85 1.8801
18.576 -1.3025
156.03 -0.24417
20.098 -0.31305
35.305 -0.86096
100.02 1.8022
94.739 0.47473
8.7166 -0.59924
10.363 -0.43705
45.836 0.37114
67.714 2.1699
15.003 1.147
7.3382 0.70775
65.567 0.35455
56.493 -0.75942
23.8 -0.095465
110.11 -0.10094
12.883 0.40803
29.254 -1.1398
12.959 0.18658
7.7178 -0.73585
46.029 0.62627
87.103 1.5924
7.288 1.5085
95.319 2.0499
131.84 1.3522
127.4 -0.23824
87.38 0.28946
10.656 -0.86989
89.891 1.0054
14.486 1.4757
17.01 -1.345
7.0009 0.4503
60.256 -1.0131
140.26 1.6593
70.39 0.50692
97.362 -0.37323
26.296 0.01436
132.88 0.18133
92.726 -0.30846
50.799 -0.071278
16.431 -1.0467
6.938 -0.58571
38.863 1.082
46.805 -0.26966
18.055 0.82797
21.713 0.63181
12.808 -0.88499
15.813 0.0007979
71.377 -0.86724
61.617 -0.55171
7.7738 0.69205
7.2806 0.12071
8.4771 -0.85493
41.534 -0.117
28.963 1.1429
29.108 0.23784
57.147 1.2788
7.4086 -0.068316
12.339 -0.99614
7.0394 0.015404
8.15 -0.40136
9.3422 0.57944
24.961 -0.19705
30.436 -0.83513
7.7456 1.0745
96.776 1.1767
7.6373 0.25194
54.343 -1.3797
79.026 0.97943
36.636 1.0125
36.804 -0.14677
9.2471 -0.44503
7.5367 -0.82797
110.74 1.4319
37.483 1.4747
9.9527 0.49957
6.9275 0.41648
77.721 1.1696
8.8858 -0.85658
9.1723 0.62018
77.203 1.7708
7.0502 -1.0287
115.51 1.1402
8.6918 1.6603
72.372 0.359
55.412 1.2378
114.55 0.40979
93.874 -0.27697
7.029 -0.054922
6.922 -0.27072
155.65 2.027
15.684 -0.58768
149.69 -0.19682
23.048 -0.6463
78.502 -0.80286
41.352 -0.75578
16.091 -0.16623
10.061 -1.225
9.2659 0.99712
7.9976 1.5536
18.471 0.16398
60.482 -0.52369
11.916 -1.4672
6.977 -0.39423
90.736 1.2631
9.7105 0.27495
8.6349 0.81299
25.489 0.40262
7.4753 -0.47835
97.069 -0.21437
55.198 1.1405
10.514 -0.51329
6.93 1.4286
7.7567 -0.52693
93.299 1.6594
45.452 1.6645
47.196 0.41769
148.95 1.1033
9.4392 0.74784
33.684 0.48705
10.306 -0.63405
106.69 0.92475
6.9892 -0.61022
11.212 -0.27766
118.42 0.27128
7.1845 0.28095
8.8003 0.37639
11.406 -0.4394
16.951 0.66341
6.9239 0.91506
68.438 1.1571
117.77 0.93174
8.017 -0.55459
9.9204 -0.6198
111.37 0.5828
7.1061 -0.65566
64.391 -0.59556
17.748 -0.57607
7.379 -0.42359
97.656 1.2175
90.454 0.19399
39.741 -0.19709
7.0062 -0.91382
11.847 -0.84648
91.871 1.4175
7.3069 0.77877
109.17 1.3629
107.62 -0.87806
34.165 -0.19591
48.38 0.011829
25.622 1.0059
15.233 -0.99245
6.9815 -0.18066
8.2547 -0.78931
11.537 1.6436
9.1081 -0.28708
7.8317 -1.0772
13.422 0.22599
19.654 1.1872
76.429 -0.73637
11.25 -0.92023
61.846 0.1184
13.004 -0.047708
139.55 1.2919
130.12 0.16647
8.9467 -0.48238
21.242 2.0566
63.227 0.79087
8.0495 0.043128
6.9925 -1.0171
68.923 -0.95808
22.192 0.52063
80.078 0.21745
147.12 1.8448
83.821 0.81403
12.556 -0.49809
10.227 -0.63754
17.148 -0.90306
8.651 -1.3813
16.147 -0.95497
31.495 -0.42332
16.912 -1.1765
12.125 -0.36757
21.952 0.10715
10.479 -1.0274
47.786 -0.31938
138.84 0.12251
129.44 0.92192
122.04 -0.41478
16.279 0.43068
40.453 -0.80653
16.815 -0.96375
130.47 1.3387
15.868 -0.82004
7.1196 -0.50106
14.034 -1.0442
13.709 -1.0026
74.893 -0.88603
25.224 1.4707
30.586 -1.0579
42.08 -0.40687
11.604 -0.1
138.48 0.1619
15.776 -0.39354
13.581 -1.3329
69.654 0.83513
148.22 1.0821
6.9284 -0.90171
24.7 0.80792
34.005 -0.38407
59.358 1.5171
6.9574 -1.2689
62.765 1.257
7.5127 -0.39078
120.06 1.1071
12.733 0.65804
124.37 1.0552
22.678 1.6466
18.682 -1.0409
104.24 1.1646
9.0627 0.0046939
108.55 1.7814
11.875 1.3083
34.489 -0.72543
142.05 1.6884
154.9 -0.073948
26.843 0.77213
115.19 2.0164
145.66 1.0224
17.953 1.3122
72.123 0.68821
117.12 1.4837
7.1538 -0.31392
146.39 1.0293
135.67 1.0387
100.92 -1.1013
8.1982 -0.15555
19.764 -0.70606
13.266 -0.79721
101.22 -0.14519
27.398 -0.20935
121.05 1.1819
44.5 0.25534
11.511 -0.1931
52.867 -0.60941
144.57 -0.42032
13.741 1.4912
11.577 -0.082461
7.0251 -1.1971
11.806 -0.25574
100.62 0.071225
11.085 -0.52219
65.331 1.2025
73.627 -0.058764
19.217 0.59381
81.404 0.60132
6.961 -0.7935
46.61 -0.03809
12.196 -0.12967
90.172 1.1555
107 1.3122
112.63 -0.86058
107.31 0.81592
7.7852 -0.52258
14.795 -1.0535
6.9635 -1.1789
11.738 1.6173
7.0982 -0.31545
85.18 0.25679
109.8 -0.97897
14.656 -0.1095
17.049 0.21842
83.011 1.016
69.899 0.11547
59.135 -0.22927
15.323 -0.67758
14.283 -0.30386
25.092 -0.40031
7.3185 -0.030378
122.7 1.504
13.661 -0.67486
13.952 -0.92546
44.123 0.66184
7.1689 0.69606
7.1335 0.75665
108.86 1.1588
116.48 -0.70773
13.79 -0.69596
7.6905 -0.76354
9.0355 -0.16839
111.68 -1.177
17.207 -0.96655
66.755 1.0082
24.311 -0.75002
28.818 1.9512
133.57 1.4667
67.473 2.1445
24.183 -0.83802
8.5707 1.1272
27.258 0.04147
12.659 0.66053
10.194 0.98633
89.61 -0.55478
121.38 1.5948
21.595 -0.79835
44.689 1.5972
60.708 1.1303
26.432 0.13726
17.346 -0.75812
11.944 1.8872
9.3613 -1.0349
125.04 0.021684
9.5081 0.60783
43.56 0.87548
16.373 0.67861
10.116 -0.45066
9.69 -0.097324
6.9228 -0.32887
63.459 0.55295
16.336 -1.1954
14.881 -0.68109
52.242 -0.76784
14.969 0.09793
34.327 -1.4045
12.63 0.78689
13.549 -0.66395
76.686 0.82809
21.477 0.97867
13.188 -0.79863
32.422 -1.3476
81.938 1.3697
7.4001 0.59377
10.007 -0.19588
15.145 -0.54254
71.625 1.5887
71.874 -0.031107
47 0.042302
6.9519 0.75856
7.9849 0.31539
15.091 0.17843
117.45 1.2383
19.109 -0.94671
53.287 1.0538
53.919 -0.48149
70.144 0.714
43.002 1.4499
91.586 -0.72046
38.689 -1.3039
20.323 1.5309
74.132 1.0331
56.276 -0.15295
126.05 1.5128
53.708 2.3462
9.7416 -0.86519
12.512 0.78638
7.3462 1.2783
8.3269 0.9806
9.8462 -0.73079
7.9222 0.40993
49.581 1.0748
14.622 -1.0445
8.0825 -0.29466
7.7288 -0.28223
10.873 0.13682
21.359 -0.11134
137.78 -0.057013
44.879 1.0655
73.879 0.3473
40.274 0.73612
13.391 -0.16255
65.803 -0.22734
8.6106 -0.53302
74.385 0.13534
7.148 1.037
58.468 1.3703
7.3665 -0.77902
8.454 -0.42775
22.556 0.29899
15.721 1.0755
91.019 -0.35868
9.3134 0.38287
12.224 1.3849
93.586 -0.48439
16.718 -0.58872
13.47 -1.252
29.841 0.31978
12.267 -0.71244
13.235 -0.54286
20.21 0.6124
151.17 1.3213
7.5961 0.26983
19.434 -0.085161
141.69 -0.19186
48.579 1.6167
134.62 1.6231
69.41 1.6891
8.9031 1.4218
26.16 -0.27634
10.898 0.98984
7.2006 -0.79274
62.304 0.31847
42.632 1.4587
10.837 -0.070328
52.45 1.8701
11.445 -0.84616
96.483 0.5736
7.0855 0.90875
8.416 -1.1282
12.853 -0.72356
13.501 -0.29524
8.4388 -0.3768
14.117 0.29737
7.2273 -0.021896
79.551 1.1122
103.03 1.634
73.375 0.022763
8.3415 -1.0945
77.462 0.84608
67.233 0.93036
8.8428 -0.43714
14.537 -0.98792
21.01 1.4822
87.657 0.72263
30.736 1.1541
39.389 0.84422
7.2341 0.82037
9.2003 -0.91045
16.622 -0.54885
18.788 -0.41884
7.6637 -0.97507
112.32 0.30302
7.9658 0.50358
140.97 2.2024
147.48 2.0003
31.19 0.67269
25.356 -1.2778
30.287 -0.029958
35.966 1.1085
112.95 -0.76327
59.582 -0.30215
64.86 -1.0235
92.441 -0.10195
17.446 1.892
28.674 -0.36686
14.452 -0.56947
143.13 0.13513
79.814 0.40424
54.983 -0.27233
7.6217 -0.21758
26.025 1.4096
15.18 -1.3565
9.6389 -1.0271
80.607 0.77806
43.935 1.3465
11.34 -0.13212
99.725 0.30296
11.985 -0.27273
136.72 1.8239
54.131 1.0018
137.07 -0.78294
76.944 1.8156
6.9343 -0.75182
58.026 1.7684
151.91 1.2336
10.171 -0.92454
11.123 -1.4283
16.468 -0.51817
50.595 -0.40593
94.162 2.0951
132.19 1.8575
7.3584 -0.20324
7.2516 -0.59979
31.343 0.33869
9.558 0.7024
82.205 0.059995
152.28 0.42831
11.779 -0.99745
126.72 -0.16597
86.001 0.83627
102.12 0.87687
51.209 0.10154
62.075 -0.7376
51.004 0.32146
13.035 0.22042
150.43 -0.50318
14.916 0.31249
128.76 0.033406
43.373 0.58455
20.436 -0.50112
14.571 1.0425
17.647 -0.51924
8.555 -1.1642
6.9222 0.37936
12.153 1.0873
98.245 -0.56127
31.802 0.70193
10.776 1.5782
37.143 0.59556
10.083 -0.96171
10.715 -0.056415
21.832 1.5617
66.278 0.64972
106.38 0.45117
29.547 1.1973
6.9674 1.7639
7.8733 -0.44295
7.5611 -0.79688
141.33 0.71628
143.49 -0.08724
10.96 0.82701
9.7622 0.65096
40.811 -0.069473
28.387 0.28104
135.32 -1.0322
84.092 0.95054
8.7331 1.077
7.1114 -0.39743
8.5313 1.409
86.551 0.0016879
6.9449 -0.30187
7.0615 -0.28808
13.871 -0.60427
151.54 1.1981
46.416 0.81116
16.241 -0.94255
22.801 -0.92947
6.9223 -1.2427
64.157 -0.6441
8.8598 0.38066
7.571 -1.1248
137.42 1.26
24.055 0.28929
113.91 0.92847
15.358 -1.0947
7.8025 -0.54809
13.344 -0.83296
27.678 0.16821
6.9244 0.15652
8.4924 -0.050142
105.77 0.97797
38.515 -0.60083
12.929 -0.47924
96.192 -1.1676
38.342 0.79493
7.8916 0.010497
85.453 0.78667
68.196 0.18027
48.181 -1.0913
9.2188 -0.025049
7.2624 -0.77421
103.94 1.1332
10.456 -0.8685
14.2 -0.40428
19.002 -0.16727
7.5861 1.0257
153.4 1.6587
36.133 1.0136
6.9975 -0.88406
6.9845 -0.35925
10.398 -0.65737
13.111 2.2631
15.412 -1.1131
94.45 1.1888
63.691 0.30104
7.0685 -0.068342
9.2944 -1.1451
7.4437 -0.30006
101.82 1.8425
15.503 -0.84881
14.367 -1.1612
107.93 0.75127
10.138 0.59041
11.276 -0.41504
28.102 0.81602
32.266 -0.50371
36.468 1.4489
15.056 -0.80487
43.747 -1.0455
153.03 -0.10549
92.155 -1.0362
154.52 0.4857
13.629 -0.75458
47.392 -0.45832
8.3638 -0.84358
10.284 -0.11379
71.129 -0.19022
8.7749 0.0096923
66.994 0.71715
6.9498 0.047156
9.4884 -0.53748
54.77 -1.4571
6.9468 -1.0644
79.288 0.12004
37.654 -0.74167
19.544 -0.097149
35.141 0.73058
11.186 -0.50716
68.68 0.25055
98.836 1.8317
121.71 0.88409
43.187 -0.17969
16.564 -0.90711
31.039 1.1991
109.48 0.75409
32.735 -0.3029
95.029 0.93856
138.13 -1.2492
74.639 -0.053054
144.21 -0.81157
52.658 -0.85438
12.295 -0.19487
26.705 1.5293
104.54 -0.031008
97.95 0.69053
83.55 1.8565
105.46 -0.06543
93.012 -0.95096
64.625 0.2245
10.632 -0.19634
19.875 -0.30596
45.07 1.8445
37.825 -0.75507
7.2105 0.33448
7.1629 -0.91746
7.8435 -0.64018
32.578 0.20056
12.367 -1.0149
35.8 0.24932
17.247 -0.77555
34.814 0.31831
37.313 -0.62225
122.37 1.6022
28.244 1.3099
80.872 1.6569
29.4 1.5816
56.71 -0.16471
29.989 -0.063079
9.5883 0.82395
114.87 0.63646
24.57 1.3315
148.58 0.49139
11.06 -0.47585
18.159 1.5039
80.342 0.30277
127.74 -0.95293
7.0098 0.6989
33.207 -0.99607
7.0806 -1.0595
140.62 -0.93363
9.4098 -1.1006
7.0732 -0.49238
99.428 -0.15393
23.674 1.7646
17.109 -0.47908
51.827 0.37785
88.491 -0.53363
14.317 1.2809
62.996 1.1094
15.961 -0.4518
31.649 2.0799
84.363 0.84717
7.3873 -1.0635
101.52 1.3875
22.313 -0.12845
133.92 0.97931
116.8 -0.88219
42.447 -0.58879
17.85 -0.32419
9.7937 -0.46844
22.072 1.2411
57.366 1.0729
114.23 1.1713
67.954 0.12845
9.0806 1.0667
116.15 0.31111
89.05 0.34977
143.85 1.5142
119.4 -0.83772
7.2696 -0.37277
45.261 0.2116
75.659 0.032617
8.0958 1.0656
27.119 -0.30415
120.72 -0.23161
39.565 0.25346
23.548 0.4189
8.9909 -0.19304
84.635 -0.71743
15.905 -0.64381
28.531 1.9552
7.5222 0.67022
17.546 1.8663
78.764 1.6628
103.33 0.67464


==> figure/K_cosim_D2k/Order_A_D/K_cosim_D2k_Order_vs_Prediction_value_A.txt <==
2 -0.67783
2 -0.91475
2 -1.3647
2 -1.3905
3 -0.6886
2 -0.98722
2 -1.0851
2 -0.80801
3 -1.2551
2 -1.5367
2 -1.6589
6 0.69066
7 1.1798
3 0.44125
3 -1.1184
2 -1.2589
3 1.4409
2 -1.1315
2 -0.76762
4 -0.41178
2 -0.90025
2 -1.3752
4 -1.0339
2 -0.78752
2 -1.2712
2 -1.28
4 -0.68399
2 -0.89951
3 -0.95651
2 -1.065
2 -0.71622
2 -1.4414
2 -1.8358
2 -1.3264
2 -0.46797
3 -1.441
2 -1.1559
2 -1.2629
3 -0.89267
2 -1.4409
2 -1.2378
2 -1.1338
2 -1.4431
2 -1.2481
2 -0.84432
2 -1.4217
3 -1.043
2 -0.87872
2 -1.1944
6 -0.56429
2 -1.8481
2 -1.3665
4 -0.034773
3 -1.0553
2 -1.2065
2 -0.91237
3 -0.77078
2 -0.93179
2 -0.6275
2 -0.85003
2 -1.2043
2 -1.4865
2 -0.82072
2 -1.3965
2 -1.1417
2 -1.049
3 -0.91693
4 -0.23451
2 -1.5091
2 -0.99428
3 0.86587
3 0.1318
3 -0.98589
3 -1.1544
3 -0.17868
2 -0.99197
2 -0.95563
2 -0.94803
2 -0.76123
2 -0.8218
2 -1.1652
2 -0.87083
2 -1.0321
3 -1.2224
2 -1.141
2 -1.0443
2 -1.1873
2 -1.1426
4 -0.66586
2 -0.83097
3 -0.55749
4 -0.80803
2 -0.74411
3 -0.83057
3 -0.70623
3 -1.0189
2 -1.2769
2 -1.4014
8 -0.62351
2 -1.2808
2 -1.0424
2 -1.1587
2 -0.86708
3 -1.2013
2 -1.1132
3 -0.78943
3 -1.1495
3 -0.55594
2 -0.78973
3 -0.38119
2 -0.75553
4 -0.4223
2 -0.75211
2 -1.284
3 -1.3353
2 -1.3407
5 -0.62747
2 -1.0969
2 -1.4374
2 -1.1921
2 -1.4031
2 -1.084
3 0.16559
2 -1.0792
4 -0.62207
2 -0.68386
2 -0.43386
3 -1.3905
2 -0.57837
2 -1.0945
2 -1.1338
2 -1.1532
2 -1.3253
2 -0.90424
3 -0.16642
2 -1.1434
2 -1.0262
5 -1.0111
3 -1.3299
2 -0.69554
2 -1.2607
2 -0.84117
2 -1.398
3 -1.0671
3 -0.96392
3 0.80441
7 -0.85708
2 -0.91613
2 -0.96987
4 -0.61952
2 -1.6853
4 -0.1812
2 -1.2385
3 -0.3274
3 -0.56414
6 0.97455
2 -1.3655
2 -1.3816
2 -0.84701
2 -1.0333
3 -0.10387
2 -0.73272
4 -1.1142
2 -1.3501
2 -1.134
2 -0.81221
3 -0.081995
2 -1.4114
3 -1.1474
4 -0.015235
2 -1.199
3 0.83718
3 -0.61552
3 0.057256
2 -1.2157
7 -0.43871
2 -1.3912
2 -1.2613
3 -0.84483
2 -1.3305
2 -1.2826
3 -1.0783
2 -1.1866
3 -1.1033
2 -1.1523
2 -1.092
3 -0.31625
3 -1.0724
3 -0.47144
2 -0.67947
2 -0.69673
2 -0.82724
2 -1.2207
7 0.99151
2 -0.92925
3 -0.26681
2 -0.91033
2 -0.7145
2 -0.90288
2 -1.3337
2 -1.0689
2 -1.7181
3 -0.37651
2 -1.1422
2 -1.2704
2 -1.4058
2 -1.2667
2 -1.0057
2 -1.1022
2 -1.2017
2 -0.89922
2 -0.89231
2 -1.0545
2 -0.95065
2 -1.4102
7 -0.32091
2 -1.1684
2 -1.1411
3 -0.93783
5 -0.3412
2 -0.82661
2 -0.74658
2 -1.0577
3 -0.95106
2 -0.92299
3 0.22887
2 -1.1175
2 -1.0147
2 -0.79912
2 -0.815
2 -1.1656
3 0.9502
2 -0.26137
2 -1.4147
2 -1.3846
2 -1.1462
2 -1.3513
3 -0.52313
2 -0.56873
2 -1.6725
3 0.080437
5 -0.14749
2 -0.83506
3 -1.1165
3 0.017841
2 -1.2718
2 -1.6097
2 -0.90347
2 -1.2498
3 -1.197
2 -0.99479
2 -1.0472
2 -1.0552
3 0.30105
7 -0.89199
2 -1.4149
2 -0.83775
4 -0.98476
3 -0.091832
2 -0.92552
2 -0.94978
3 -1.1973
3 -0.75394
2 -1.5197
4 -0.24148
2 -0.93692
3 -0.59076
2 -1.4617
2 -1.5031
2 -1.3861
3 -0.97889
2 -1.1091
4 0.015639
2 -1.0372
2 -1.1626
2 -0.59915
2 -1.0134
3 -0.70355
2 -1.2994
2 -0.99087
2 -1.7032
2 -0.77603
2 -1.1385
2 -0.83491
3 -0.28634
2 -0.88711
2 -0.9295
2 -1.4351
2 -1.3077
2 -0.79179
2 -1.0517
3 -0.69411
3 -0.27818
3 -0.63477
2 -1.2425
4 -0.29082
2 -0.94924
3 -1.0073
2 -0.70157
2 -0.9193
2 -0.97006
2 -0.83267
2 -0.75997
3 -1.35
3 -1.5552
2 -1.4686
3 -1.1211
2 -0.99181
5 -0.78305
2 -1.2438
2 -1.2267
3 -1.3212
4 -0.85388
2 -0.49303
2 -1.2788
2 -0.89701
4 -0.56084
2 -1.1133
4 0.78895
2 -0.99839
3 -1.0381
2 -1.4905
5 -0.86835
4 -0.4955
4 -0.92177
2 -0.91312
2 -1.0254
3 -0.17259
2 -1.043
3 0.37195
2 -1.0505
3 -1.2135
3 -0.72433
4 -0.91887
4 -1.0291
3 -1.286
2 -0.9263
3 -1.0898
2 -0.8925
2 -0.90264
3 0.12929
4 -1.0346
5 -0.49134
4 -0.98582
3 -0.17521
5 -0.25535
2 -1.3194
3 -0.90912
5 -0.59692
2 -1.1106
2 -0.96675
2 -0.99886
3 -0.99887
2 -1.1569
4 -0.22289
2 -1.0701
2 -0.93008
2 -0.94921
2 -1.4915
2 -1.1531
2 -1.3125
2 -1.4291
2 -1.0099
2 -0.97313
2 -0.84379
3 -0.77135
2 -0.74263
2 -0.92449
2 -1.5537
2 -0.39769
4 0.4568
2 -1.6041
5 -0.72631
2 -0.62921
2 -1.529
2 -1.6523
2 -0.58286
3 -1.2905
2 -0.63828
2 -1.3267
2 -0.3611
2 -0.77345
3 -0.88871
5 -0.53558
2 -1.5023
2 -1.4534
10 1.2387
2 -1.5902
2 -1.0617
2 -0.94929
2 -1.7646
3 -0.19171
2 -0.6972
3 -0.36058
2 -1.2519
2 -0.96374
3 -0.93714
2 -1.1137
4 -0.89168
2 -0.62603
4 -0.28979
3 -1.0146
2 -0.98087
3 -0.43748
3 -0.53922
2 -0.95502
3 -0.5446
2 -1.0001
3 -1.2716
2 -1.5133
2 -1.2551
3 -1.0174
5 -0.91197
2 -1.4033
2 -1.075
3 -0.11941
9 1.4376
2 -1.2256
3 -1.1286
2 -1.0453
2 -1.0656
2 -1.7317
2 -0.83185
2 -0.8822
3 -0.272
2 -1.0854
3 -1.0907
2 -1.1085
2 -1.014
2 -0.74288
2 -1.2301
3 -0.2845
2 -0.76784
2 -1.362
2 -0.90129
3 -1.0086
2 -1.1188
2 -1.0793
2 -1.0814
2 -1.8832
2 -1.461
2 -1.8841
3 -0.71848
3 -0.61614
2 -0.9641
2 -0.55227
2 -1.1739
2 -0.77896
2 -1.4825
2 -1.018
2 -1.18
3 -1.0357
2 -1.2466
2 -1.0432
2 -1.3273
3 -0.38479
2 -1.0675
2 -1.0142
3 -0.9888
2 -1.2219
3 -0.81403
4 -0.33784
8 1.5647
2 -1.2883
2 -0.65181
3 -0.98588
4 -0.9975
2 -1.2631
2 -0.915
8 1.2959
2 -1.4018
3 -1.1902
2 -1.2808
2 -0.95444
7 -0.86727
7 -0.35131
2 -1.538
3 -1.0144
2 -0.8231
3 -0.91772
2 -1.2083
2 -1.2508
3 -1.2699
2 -1.3371
3 -1.1769
3 -0.92709
2 -1.0828
2 -1.014
2 -1.3836
2 -0.96778
3 -1.2883
3 -0.7031
2 -0.5081
2 -1.0695
3 -0.74346
3 -1.2001
2 -1.1409
2 -1.176
3 -1.3332
3 -0.46365
2 -0.83579
2 -1.222
2 -0.47381
11 0.94148
3 -0.39982
2 -1.0174
2 -1.118
3 -0.71424
3 -0.97934
2 -0.39127
2 -0.60763
2 -1.0768
4 -0.41556
3 -0.66768
2 -1.5716
2 -1.172
2 -0.68751
2 -0.77725
2 -1.1515
2 -1.1221
2 -0.71422
4 0.12137
2 -1.3004
3 -1.2835
3 -1.2006
2 -0.84563
4 -0.87993
2 -1.0411
3 -0.88444
3 -0.92899
3 -0.86863
2 -0.84813
2 -1.1987
2 -0.90363
3 -0.8299
3 -1.206
3 -0.10769
2 -1.122
3 -0.63531
3 -0.88883
2 -1.2549
2 -1.5141
3 -0.91055
2 -1.5566
2 -0.87459
2 -1.0182
2 -1.2589
2 -0.9725
2 -0.70155
2 -1.745
9 1.2806
2 -1.5107
2 -1.1659
4 -0.40479
2 -0.89673
2 -1.2957
3 -0.51721
2 -1.3713
2 -1.447
2 -0.65092
2 -1.0378
2 -0.60702
2 -0.92997
2 -1.6471
3 -1.0266
2 -1.1983
3 -0.68467
2 -0.91325
2 -1.9697
2 -1.1772
3 -0.49475
2 -1.196
2 -1.0645
2 -0.79028
3 -0.99222
2 -1.2132
2 0.0040774
2 -1.3814
3 -1.0357
3 -0.41462
2 -0.66423
3 -0.94393
3 -1.0699
3 -0.73638
2 -0.92262
2 -1.0733
2 -0.92583
2 -1.1222
2 -1.5458
2 -0.82238
3 -1.099
2 -1.3009
2 -0.79392
2 -0.29845
2 -1.0057
4 -0.039689
3 -1.0561
3 -0.92527
2 -0.83016
4 -1.1225
2 -1.1512
2 -1.0921
2 -1.1495
2 -1.2797
4 -0.91142
2 -1.1517
2 -0.65342
5 -0.51223
2 -1.3209
3 -0.49785
4 -1.0529
3 -0.13145
3 -1.0075
2 -1.4505
2 -0.71219
2 -1.3801
2 -0.61427
2 -1.742
3 -0.50443
2 -1.3514
2 -0.44375
2 -0.85464
2 -1.2992
2 -0.92299
2 -1.1884
4 -1.2232
3 -1.0774
2 -1.0386
2 -0.87795
2 -1.0712
2 -0.62294
2 -1.0436
2 -1.3558
2 -1.3509
2 -0.87038
3 -1.147
3 -0.90032
2 -1.3912
2 -0.85849
3 -0.068452
3 -1.0405
4 -0.52759
2 -1.0245
2 -0.96551
3 -0.43365
6 -0.58366
3 -0.43402
2 -1.1183
3 -0.068512
2 -0.89635
2 -0.99239
2 -1.4989
2 -0.88862
2 -1.197
2 -1.2532
2 -0.98436
2 -1.3135
3 -0.57386
2 -1.1503
3 -0.87048
2 -1.5847
4 -0.63346
2 -1.2106
2 -0.64063
4 -0.93795
2 -0.91625
2 -0.99541
2 -1.5701
3 -0.28948
14 1.3119
3 -0.79031
2 -1.1188
2 -1.3991
3 -0.33787
2 -0.88165
2 -1.4769
2 -1.1422
2 -1.0226
3 -1.1739
2 -1.023
2 -1.3858
3 -0.97111
2 -0.83818
5 0.046733
3 -1.2989
3 -1.2453
2 -1.0967
2 -1.0419
4 -0.94466
3 -1.2064
3 -0.97204
3 0.090983
2 -0.99821
2 -1.1452
2 -1.3223
3 -0.61362
2 -1.1288
2 -1.223
2 -1.5743
2 -0.94607
2 -1.1375
2 -1.5041
2 -1.4003
2 -0.51122
2 -1.4273
2 -0.83231
2 -1.2859
4 0.28582
3 -1.2179
3 -0.59031
2 -1.0868
3 -1.0854
2 -1.2724
3 -0.6245
2 -1.339
2 -1.1593
2 -1.1719
2 -1.4708
2 -1.5371
3 -0.68822
3 -0.33186
2 -1.2936
3 -0.97697
3 -0.91674
4 -0.7448
3 -0.85424
2 -0.68383
2 -1.4243
4 -0.27035
2 -0.88266
2 -1.6865
2 -0.7185
2 -1.2341
2 -1.0153
3 -1.1563
2 -1.3212
2 -1.3163
2 -1.0138
2 -0.96285
3 -1.3676
3 -0.41496
2 -1.3172
2 -1.3854
2 -1.0147
2 -1.4862
2 -1.3692
2 -1.5194
2 -1.3318
2 -1.081
2 -0.864
2 -1.3778
2 -1.2383
2 -0.91934
4 -0.055803
3 -1.1378
2 -1.3797
3 -0.47041
3 -1.1646
2 -1.0871
3 -0.82642
2 -1.2186
3 -0.89476
5 0.23976
3 -1.2729
6 -0.66632
2 -1.1328
3 -0.91038
2 -1.2358
5 -0.48879
2 -0.73845
2 -0.81862
3 -1.0972
2 -1.0737
2 -1.131
2 -1.2514
2 -1.1517
2 -1.7882
2 -0.9293
2 -1.3368
2 -1.1666
3 -0.69167
3 -0.92645
4 -0.37658
2 -0.93085
2 -1.3257
2 -0.59571
2 -1.3631
2 -0.98918
2 -1.3229
2 -1.5738
2 -0.86305
2 -0.82162
2 -0.87135
2 -1.2878
4 -0.98591
2 -1.2231
2 -1.1284
2 -1.6955
5 -0.92116
2 -0.87785
3 -0.36781
3 -1.229
2 -1.6112
2 -1.7886
3 -1.3241
3 -0.79973
2 -1.1456
4 0.56533
2 -1.3627
6 -1.1219
2 -1.2966
2 -1.02
3 -1.0008
2 -0.94243
2 -1.0224
2 -1.4201
2 -0.95856
2 -0.76004
2 -1.2392
4 -0.2433
3 -0.83484
2 -0.86166
2 -0.3654
2 -1.0662
2 -1.0812
2 -0.66945
4 -0.75953
2 -1.2431
3 -0.57685
2 -1.1402
3 -1.3652
3 -0.55596
2 -1.0148
2 -0.92947
4 -0.013599
2 -1.2525
2 -1.0118
3 -1.1715
2 -0.92414
2 -0.83167
2 -0.87247
2 -1.2123
3 -0.69235
2 -0.88757
2 -1.0447
4 -0.62929
4 -0.60949
3 -0.30004
3 -0.99613
2 -1.4123
2 -1.3675
3 -1.1515
2 -1.1095
3 -0.45482
2 -0.94152
3 -0.79737
2 -1.1459
2 -1.3879
3 -1.2286
2 -0.5639
3 -0.97955
2 -1.2205
2 -1.1793
4 0.32337
2 -1.1986
2 -1.1916
2 -1.1846
3 -0.95735
2 -1.0601
3 -0.8898
3 -0.78558
4 -1.2593
3 -0.69246
2 -1.2422
3 -1.3361
2 -1.1895
3 -1.1946
2 -0.99566
3 -0.21627
4 -0.91417
2 -0.92533
2 -1.1732
2 -0.99216
3 -0.75847
3 -0.26808
3 -0.60014
3 -0.57206
2 -0.71658
2 -1.3153
3 -0.71491
3 -1.0807
4 -1.0341
3 -0.54706
2 -0.89491
3 -0.99861
3 -1.0721
2 -1.379
2 -1.3995
2 -0.977
2 -1.5213
2 -1.0869
2 -1.2075
2 -0.896
2 -1.3292
2 -1.1209
3 0.2246
3 -0.21755
2 -0.90329
3 -1.3232
2 -1.56
2 -1.1143
2 -1.4393
2 -0.79624
4 -0.74593
2 -1.128
2 -1.4095
2 -0.89804
3 -0.059497
2 -1.6436
2 -1.0857
2 -1.2927
4 -1.3044
3 -0.36702
2 -1.4907
2 -1.0818
2 -0.23692
4 -0.39808
2 -1.3528
3 -1.177
6 -0.58355
2 -1.2596
2 -1.1272
2 -1.4545
2 -1.4764
3 -0.55831
2 -1.441
3 -0.65422
2 -0.44397
3 -0.80608
3 -1.1181
4 -0.23645
3 -0.053426
2 -1.2932
2 -0.92077
2 -0.82641
3 -1.0334
4 0.16987
3 -0.80252
2 -0.92441
2 -0.94722
2 -1.08
3 -0.14417
2 -1.3227
2 -0.8026
2 -1.2104
3 -0.47505
3 -0.90073
2 -1.4695
3 -0.060533
4 -0.15187
2 -0.95851
2 -1.3446
3 -0.93956
2 -1.1809
2 -1.391
2 -1.3877
3 -0.93989
2 -0.99713
2 -0.70544
3 -0.75821
2 -0.57351
2 -1.377
2 -1.0339
2 -1.0358
2 -1.2807
4 0.11684
3 -0.59405
2 -1.236
2 -0.88686
4 -0.60031
4 -0.65889
3 -0.68461
2 -1.3381
2 -1.1967
2 -1.1349
4 -1.1049
4 -1.0142
2 -1.0539
2 -1.4963
2 -1.3241
2 -0.91486
2 -1.2922
2 -0.79242
2 -1.1938
2 -1.2537
2 -0.67965
4 -0.83758
4 -0.82792
4 -0.86753
2 -1.1699


==> figure/K_cosim_D2k/Order_A_D/K_cosim_D2k_Order_vs_Prediction_value_D.txt <==
5 2.3362
3 0.70585
7 1.7485
22 0.79569
5 0.32479
4 0.71
6 1.518
7 0.75169
14 1.4352
8 1.3763
5 1.0566
5 0.80462
3 1.1098
3 0.22869
74 1.1673
2 -1.1182
5 1.3555
3 0.18711
8 1.0242
6 1.691
5 1.2298
3 -0.54904
3 0.64459
5 1.9471
7 1.9714
3 0.16583
4 1.3763
8 1.1518
4 -0.58752
9 1.6809
5 1.1775
11 1.2444
12 0.98372
5 1.8016
11 0.80136
3 0.5441
3 0.44598
9 1.0471
4 0.44863
13 1.3551
15 1.733
2 -0.79303
5 2.3281
4 1.2229
5 1.6706
6 2.504
20 1.5495
6 1.7495
5 1.3429
5 1.896
6 2.1157
5 1.032
26 1.1635
6 1.6619
8 1.6823
6 1.6576
6 1.4423
7 1.7904
9 1.5015
4 0.72932
2 -0.88732
5 1.5547
7 1.418
3 0.97426
7 1.2165
5 1.3589
4 1.6518
3 0.73282
19 0.8808
27 0.76056
5 1.0034
2 -0.90166
17 1.0347
6 1.3165
6 1.7104
6 1.8283
15 1.463
5 -0.21796
10 1.5358
4 0.3521
8 1.5251
4 0.69535
4 1.2507
4 1.1352
3 0.38799
6 0.81702
9 1.9459
9 1.7256
5 1.5535
7 1.9646
19 1.4027
4 0.42688
3 -1.285
5 1.0774
4 1.0552
24 1.2358
12 1.4721
9 0.95673
10 1.3373
4 1.1972
4 1.2926
5 0.97779
6 1.519
7 0.86153
9 1.2521
8 1.4606
7 1.9253
10 -0.11726
4 0.90847
7 1.7572
8 1.2899
3 0.31487
20 0.8676
4 0.93848
4 0.0086735
6 1.3362
3 0.33686
13 1.5013
5 1.1306
8 1.1071
7 1.4047
5 1.2548
5 0.59709
11 1.5986
9 1.5441
17 1.377
3 0.86778
5 1.6725
3 0.11966
5 1.3659
4 0.068338
9 1.1038
7 1.5305
8 0.95783
7 1.5711
7 1.6616
5 -0.44729
3 0.42245
4 0.76522
4 1.9104
3 0.71189
14 1.1057
3 0.3853
3 0.23959
7 1.6202
4 1.193
6 1.4323
5 1.563
14 0.74085
6 1.1709
5 1.7394
5 1.3669
5 1.5482
8 1.343
18 1.2298
10 1.5101
21 1.5554
6 0.97899
18 1.1782
5 0.70272
6 1.0001
3 -0.55695
12 1.6413
5 1.7104
3 0.88354
6 1.8594
4 -0.11317
6 1.5477
9 1.0496
4 2.2029
8 1.1489
10 1.4834
5 2.0981
4 0.67869
5 1.412
5 0.92796
5 1.4708
8 1.5176
6 1.7526
8 1.2238
3 0.68691
5 0.95591
3 -0.35592
6 2.0537
5 1.2072
6 2.0493
4 0.65462
10 1.1052
9 1.5849
3 0.25953
4 1.3541
5 1.7982
12 1.5791
6 1.0206
10 1.5089
7 1.3714
4 0.95326
18 1.0877
2 0.13261
5 1.5575
5 1.4706
7 1.7658
7 1.8116
8 1.4899
4 1.4089
5 1.4739
8 1.2674
3 -0.3047
8 1.596
8 2.1388
8 0.85251
10 1.8774
4 0.52144
5 0.73787
38 1.1813
22 1.5255
11 0.79957
6 -0.2286
9 1.0449
5 1.3598
4 0.085201
8 1.7556
3 1.2472
25 1.0726
30 1.1857
7 0.91054
4 1.7135
7 1.6973
7 1.5072
6 1.4395
4 0.83063
60 0.61938
12 2.0275
5 1.9766
3 0.38376
5 1.4451
3 0.86519
5 0.52892
8 1.5097
4 0.84086
16 1.0002
36 1.1499
8 1.444
8 1.1177
4 0.73337
9 1.3471
7 0.87202
5 1.8155
7 1.0423
3 0.57276
8 -0.21383
3 0.61382
6 0.96248
15 1.577
9 1.9971
3 0.89939
3 0.36278
10 1.8815
7 1.0624
4 0.089849
13 1.299
2 -0.62878
11 1.969
3 0.81155
8 1.1655
32 1.1423
7 1.5943
5 0.181
9 1.8695
10 1.0577
8 1.1457
4 1.1147
19 0.56555
6 1.05
4 0.59475
15 1.156
7 1.1682
12 1.767
5 2.012
4 -0.34544
7 1.5958
15 1.2923
2 -0.66387
12 0.80657
7 1.6929
9 1.7049
5 1.8483
12 1.4469
11 1.5066
3 0.52883
6 1.6384
3 1.1669
10 1.6997
4 0.94134
3 0.6308
12 1.7948
3 1.0126
4 0.27952
17 0.94448
12 1.3201
4 1.1659
10 1.75
6 2.0096
5 0.3828
18 0.94415
8 0.46611
8 1.9232
8 -0.20144
4 0.94609
12 1.1115
3 -0.94066
8 1.4732
8 2.0966
7 1.296
8 0.86721
6 1.4785
6 1.2315
52 0.59662
7 0.72002
7 0.67228
3 -0.76106
7 1.8487
14 1.0639
6 1.6565
5 0.57327
6 1.0095
8 2.0253
5 2.2326
6 0.93212
4 0.84655
3 -1.0684
7 1.9423
5 1.3969
5 1.3572
4 1.6428
9 1.4618
9 1.976
6 2.3781
7 1.8644
7 1.1404
11 1.973
6 2.1008
8 1.786
5 1.1094
7 1.2257
6 1.3549
4 0.78192
5 1.5347
10 1.4405
3 0.53275
2 -0.25093
18 1.0317
6 2.1084
7 1.026
3 -0.30009
5 1.5268
20 1.421
5 1.5801
3 0.70256
2 -0.72762
15 1.1987
9 1.5381
5 1.2657
12 0.1043
9 2.0195
5 0.6394
3 0.78042
5 1.0675
27 0.72907
10 2.0143
4 0.45956
5 2.0066
28 1.5178
3 -0.018932
4 0.93851
4 0.23659
6 0.14025
8 -0.92214
6 0.86433
8 1.7319
4 0.61143
3 0.42492
2 -0.50593
4 1.5398
7 1.0826
8 1.6491
8 1.9265
9 2.6015
12 1.6364
8 1.9167
3 1.0372
2 -1.2245
12 1.5809
2 -0.79775
17 1.3758
6 1.5463
4 0.75688
15 1.2286
25 1.1663
7 1.3709
9 2.0391
6 1.4574
3 0.30709
5 0.38504
4 1.704
8 1.6494
2 -0.74717
5 0.68492
4 -0.053175
5 2.0992
7 1.7962
16 1.619
8 0.91584
3 0.24905
6 2.1159
9 1.8422
4 0.47584
3 0.24161
4 1.7459
6 0.95836
8 1.5287
9 1.326
3 -0.60952
19 1.3401
10 1.9192
6 1.1392
4 0.8428
2 -0.67033
7 1.6081
3 0.32304
10 2.165
6 2.0423
3 0.073383
6 1.9306
13 1.2198
6 1.1802
10 1.7138
12 1.3364
7 2.0853
4 -0.3344
5 1.9367
11 1.6663
4 1.4041
5 1.5559
15 1.4515
5 1.2209
4 1.7587
5 1.7362
4 0.77825
11 1.7678
4 1.9506
5 1.3996
12 1.7047
6 1.5439
4 2.0231
6 1.6181
5 1.0409
7 2.0157
5 1.565
9 1.8579
8 1.774
5 -0.67613
7 1.3615
6 1.2491
3 -0.40744
7 1.7972
4 0.44991
4 0.1773
2 -0.48215
12 1.2303
8 2.0505
4 0.24792
4 0.72264
14 1.7913
6 0.82213
14 2.3649
3 1.1594
10 1.435
10 1.3077
6 1.8529
5 1.4504
6 1.818
6 0.94291
8 1.463
2 -0.53937
5 0.73206
6 1.7415
9 2.1221
8 1.6019
6 0.94153
19 1.3038
8 1.4287
4 1.9865
17 1.3947
4 1.3259
12 1.7472
8 1.2145
5 1.5899
4 1.1288
15 1.3863
12 1.35
10 1.4939
3 0.47576
5 0.85323
3 0.6375
4 1.0187
6 0.019869
18 1.233
3 0.15369
7 1.7508
3 0.18568
3 0.37735
8 1.7309
7 1.3751
3 0.059579
6 1.6731
10 1.3803
7 1.4734
4 0.28225
13 1.4278
4 1.7043
9 1.7385
12 1.9835
2 -1.4086
5 -0.5701
3 0.70185
9 1.6624
3 0.13064
7 1.511
10 1.2914
4 0.71334
4 1.3733
3 0.85804
5 0.96784
6 1.3049
10 1.1425
4 0.87822
4 1.1048
6 1.5702
4 1.098
19 1.0722
7 0.51788
9 2.1273
5 1.8886
3 -0.71189
4 0.94415
6 1.0499
6 0.29651
3 0.33508
5 0.43477
8 1.1572
3 0.27488
11 1.6477
6 1.9401
11 1.3669
8 1.358
13 1.0911
16 1.4082
6 1.0174
5 0.70926
4 1.0475
12 1.8357
3 0.73666
4 1.9183
4 0.57605
5 1.6877
3 1.0657
6 2.0277
6 2.4517
11 1.2051
7 2.4199
6 2.2917
9 1.2908
8 1.5539
8 0.95084
47 1.2878
6 0.0024983
8 0.71791
4 1.0212
3 0.15106
8 0.014294
6 1.7854
13 1.6745
3 0.74468
6 1.0355
7 1.0016
5 2.1339
8 1.7697
4 0.96621
3 0.13123
4 0.39056
14 1.6293
5 0.64813
4 2.747
6 1.1464
5 1.4969
10 1.1777
3 0.13524
7 1.586
4 2.7552
9 0.6981
17 1.8701
10 1.2795
5 0.52971
4 0.49031
5 1.0411
5 0.75585
11 0.8734
5 2.3486
5 0.70576
3 0.25227
12 0.87985
5 1.5443
4 0.02728
7 1.0715
3 -0.38112
3 0.66514
2 -0.35897
11 0.53393
7 1.2261
6 1.2878
5 1.714
14 1.2497
9 1.3647
75 1.3714
5 -0.35561
8 1.9259
8 1.5601
5 0.99114
4 1.8937
11 1.0355
2 -0.58211
4 1.2297
8 1.9453
5 1.3046
5 2.5279
13 1.9421
10 1.588
14 0.92927
7 -0.038976
4 1.1801
20 1.2259
3 -0.16303
4 0.89538
5 0.97096
4 -0.13421
31 1.1503
3 -0.50547
5 1.7445
9 0.52348
7 1.0876
8 1.1864
5 1.5057
2 -1.2967
4 1.8709
3 0.042893
5 0.81107
9 2.0865
4 0.45553
7 1.0383
6 1.2243
7 0.88206
3 0.58098
10 1.8389
6 0.96818
3 0.039553
9 1.9206
5 1.4579
15 1.3102
5 1.4494
6 1.7392
16 1.9675
4 1.3443
3 0.24994
10 1.0785
10 1.4772
4 0.17311
6 2.116
2 0.025044
3 1.7646
6 1.9301
8 1.4949
8 1.4017
12 1.4972
5 -0.27982
19 1.5856
11 1.5968
6 1.2796
8 1.7961
3 -0.74301
8 1.3854
23 1.369
4 1.991
3 1.0423
5 1.1008
2 -0.3991
10 1.4679
4 0.55617
7 1.6489
3 0.30885
4 0.88017
7 1.0053
68 1.5051
8 0.46081
7 1.9013
3 1.8912
10 1.1624
14 0.91542
3 0.5166
4 0.12119
8 1.0981
3 0.43606
6 1.5789
7 1.6305
7 0.95108
3 -0.027199
6 2.048
4 0.92479
3 0.068071
5 2.1771
28 1.2957
6 1.3527
3 -0.64956
5 0.93501
3 -0.93951
5 1.0854
9 1.4295
9 0.64907
4 0.71822
7 1.843
10 -0.4747
3 -0.19645
11 1.4994
3 0.70677
9 1.5627
5 0.57296
5 0.8963
14 1.3381
2 -0.28175
12 1.0057
11 1.3152
12 1.3027
11 1.143
4 0.8259
6 1.3833
6 1.8328
3 0.46875
13 1.5646
4 0.14661
8 2.3048
7 1.7287
8 1.426
11 0.10666
25 0.94134
6 0.80326
9 1.6741
6 1.0778
9 1.7442
25 1.2569
17 0.60727
3 0.54742
12 1.2299
6 1.7401
11 1.4515
4 1.1692
6 1.303
3 -0.22988
6 1.2076
6 1.5535
7 1.8581
5 1.527
4 0.23047
8 2.1834
8 1.2116
3 1.4613
3 0.067265
6 1.8655
8 1.6863
5 1.345
12 1.3319
9 0.99778
5 3.064
6 1.6568
3 0.049939
6 0.91179
8 -0.11961
7 1.4754
9 1.2269
9 2.048
4 0.15267
3 0.73908
14 1.7136
5 1.7404
11 1.5744
6 2.4164
6 1.8197
3 0.37448
10 1.6477
4 1.9695
5 2.289
3 1.354
3 0.24959
3 0.42427
4 0.98502
7 1.1839
20 1.025
14 1.1812
4 1.9478
5 0.17555
6 1.3823
3 0.37108
3 0.59569
7 0.915
6 1.492
3 -0.4346
52 0.66911
4 1.6742
8 1.0801
9 1.1417
10 1.396
7 0.98427
7 1.4243
16 1.264
3 -0.19923
9 1.4191
10 1.1821
5 1.3748
3 0.51179
3 -0.31093
7 1.8972
3 -0.10997
11 1.5536
2 -0.12431
10 1.5815
10 1.476
10 1.2844
7 1.1984
9 1.2747
27 0.92035
8 1.6432
8 0.90039
4 -0.09016
3 0.43899
3 0.42189
6 0.7268
4 0.93668
5 0.68564
3 0.66364
10 1.5941
6 -0.41014
7 1.9465
6 2.0358
4 0.48488
16 0.96656
8 1.2674
10 1.1823
2 -0.82
5 1.5258
5 1.4952
5 0.32656
5 1.2004
8 1.1729
9 1.1147
8 1.5309
7 1.2583
4 0.97737
3 -0.49959
8 1.6833
8 1.2941
7 1.5209
5 1.9347
13 1.6111
4 1.2779
7 1.7415
5 1.8804
9 1.7448
7 1.631
8 1.6976
6 1.7792
3 0.467
2 -1.0205
4 1.2335
7 1.5853
4 -0.59692
2 -1.5322
6 1.554
5 2.0769
3 -0.16869
11 1.76
12 1.4095
5 2.0131
5 1.3586
3 1.1413
7 1.1978
7 0.82508
18 1.2969
4 1.054
6 1.6158
17 0.29573
11 1.158
5 0.57537
11 1.2469
16 0.84126
11 2.0085
8 -0.27307
6 2.1409
5 1.233
5 0.53097
4 1.5395
5 1.8335
3 -0.61358
6 0.84967
4 1.7819
7 0.67848
3 0.69187
3 -0.1841
6 2.0867
4 1.3184
2 -0.93371
5 1.7957
8 1.626
14 1.5428
42 1.0476
4 1.3338
18 0.88624
8 1.0248
3 0.25736
21 1.3443
4 1.9609
7 1.0487
7 1.8727
15 0.59908
4 0.65905
3 0.62933
3 0.35149
4 1.0493
4 0.7618
8 1.6076
15 1.7638
5 -1.0372
8 1.7339
4 1.6793
5 0.70604
7 1.6075
3 0.59401
9 1.4933
7 1.3619
4 2.784
3 -0.19494
5 1.8118
4 1.3049
7 1.9185
5 1.9677
6 1.8509
6 0.80826
7 1.7083
5 -0.07667
25 1.2922
7 1.2431
9 1.5197
7 1.3745
3 0.18081
8 0.98253
25 0.82415
7 1.3776
4 0.86951
6 1.4319
6 1.6817
4 1.486
12 1.4233
7 1.5124
9 1.0629
23 0.83706
7 1.7451
5 1.788
5 1.2696
7 1.5877
4 1.489
3 0.88882
20 1.119
7 1.752
6 1.6912
6 0.75404
6 2.2211
3 0.70521
6 -0.23164
12 0.44744
5 1.0291
8 1.583
8 0.47878
8 1.1952
5 1.7763
8 1.6111
3 0.32663
6 1.998
3 0.77819
9 1.6081
13 1.9136
8 1.7448
3 0.28745


==> figure/K_cosim_D2k/Order_B_C/K_cosim_D2k_Order_vs_Prediction_value_B.txt <==
2 -1.0898
2 -1.0318
4 -0.11878
2 -1.2056
2 -0.84395
3 -0.99311
2 -0.95011
4 -0.2589
2 -1.219
2 -1.0692
2 -1.1201
2 -1.1428
4 0.62539
3 -1.0409
2 -1.6249
3 -1.2378
2 -1.4997
2 -0.99278
2 -0.97892
2 -1.1308
2 -1.2948
3 -1.3258
2 -1.1138
3 -0.25758
2 -1.2648
5 -0.99301
2 -1.2017
2 -1.017
2 -1.3605
2 -1.2138
3 -1.0761
2 -0.94928
2 -1.2561
2 -1.6944
2 -1.4681
2 -1.7246
2 -1.4285
3 -0.46339
3 -1.3614
2 -1.0639
3 -0.48217
2 -1.198
3 -0.8368
5 -0.3077
4 -1.026
2 -1.1374
2 -1.3675
2 -1.192
2 -1.7185
2 -1.2896
2 -0.94833
2 -1.2119
2 -1.1554
2 -1.0084
2 -1.0037
3 -0.93268
2 -1.2884
2 -0.9875
2 -1.2385
2 -1.2703
2 -1.0158
2 -0.95157
2 -1.2514
2 -1.4038
2 -1.1464
2 -1.5055
2 -1.4491
2 -1.2349
3 -0.94851
2 -1.451
2 -0.82505
2 -1.5592
2 -1.1372
2 -1.2593
4 -0.61652
2 -1.8955
2 -1.1881
2 -1.116
3 -1.0966
3 -1.164
3 -0.49333
4 -0.45369
2 -1.2293
2 -1.4003
2 -1.6623
2 -0.77425
2 -0.79723
2 -0.86982
2 -1.2278
3 -1.0019
2 -1.5359
3 0.078852
2 -0.66491
2 -1.1685
2 -0.83329
2 -1.5571
2 -1.0526
2 -1.1107
2 -1.2156
2 -0.61273
2 -1.0586
3 -0.19667
3 -1.0481
2 -1.1402
2 -1.2384
2 -1.2672
2 -0.7995
2 -1.4301
2 -0.63494
2 -1.4686
2 -0.32198
2 -1.3489
3 -0.56672
2 -1.3685
2 -1.3949
2 -0.95417
3 -0.60836
5 -0.53251
3 -0.4281
4 0.49756
2 -1.1092
2 -0.76317
2 -1.1721
2 -1.1064
2 -0.95296
2 -1.2238
3 -1.4041
3 -0.30813
3 -0.28546
2 -1.3191
2 -1.4968
2 -1.2569
2 -1.089
2 -1.2294
4 -0.91809
2 -1.5672
2 -1.0869
2 -1.1096
2 -1.783
3 -0.33858
2 -1.3304
2 -1.0897
2 -1.0383
3 -0.81446
2 -1.1188
3 -0.63783
2 -1.41
2 -1.4196
2 -1.3396
2 -1.4301
2 -1.5088
2 -1.2128
2 -0.91932
2 -1.5408
2 -0.9136
2 -1.0208
2 -1.2465
2 -1.4481
4 -0.30533
2 -1.4988
2 -0.99542
2 -1.0613
2 -1.3832
2 -1.2814
2 -0.944
2 -1.2267
2 -1.3957
2 -1.1235
2 -0.37488
4 -0.9158
2 -0.80211
2 -1.7211
3 -0.77495
2 -1.454
2 -1.1741
2 -1.1805
2 -1.2948
3 -0.88319
2 -1.6395
3 -1.1569
4 -0.91791
3 -0.17192
2 -1.7413
3 -0.79418
3 0.25644
2 -1.0891
2 -1.1978
2 -1.3038
2 -1.183
2 -1.0909
2 -1.7557
2 -1.667
3 -1.1485
3 -0.44158
2 -1.696
3 -0.7852
2 -1.0895
4 0.45616
2 -0.98742
2 -1.1056
3 -1.1236
7 -0.88234
2 -1.021
2 -1.1229
2 -1.2471
2 -1.099
2 -1.0456
2 -1.6067
3 -0.75708
2 -1.4008
2 -1.2089
2 -1.219
2 -1.5294
2 -1.2441
4 0.23767
2 -1.2253
2 -1.0653
2 -1.0028
2 -1.0041
2 -1.418
3 -0.21318
3 -0.69464
3 -0.30356
2 -1.1712
2 -1.4406
2 -0.99621
2 -1.2288
2 -1.2726
3 -0.68108
2 -1.0289
2 -0.82224
2 -0.65109
2 -1.3101
4 -0.67798
2 -1.068
2 -1.2697
3 -0.90503
2 -1.0607
3 -0.43391
2 -1.3191
3 0.47279
3 -0.35589
2 -1.3669
2 -1.3614
2 -1.0316
2 -0.84704
4 -0.28884
3 -0.52215
3 -0.47994
2 -1.1524
2 -1.6592
2 -1.2106
2 -1.1711
2 -1.0314
2 -0.6476
2 -1.2755
2 -1.3529
3 -0.53731
2 -1.1296
2 -0.95819
2 -1.4635
3 -0.95973
3 0.39604
2 -1.3588
2 -1.3242
2 -0.60017
4 -0.35482
2 -0.94315
3 -1.2137
2 -1.4135
2 -0.98123
2 -0.73812
2 -1.8386
2 -1.1912
2 -1.5662
2 -1.403
3 -0.34631
2 -0.96587
2 -0.95804
3 -1.1882
2 -1.0805
4 0.006855
2 -1.2798
2 -1.3882
2 -1.1242
2 -0.9806
3 -0.96078
2 -1.1492
2 -1.6235
2 -1.5232
2 -1.5322
2 -1.3247
2 -1.2444
2 -1.4653
2 -1.0103
3 -0.70424
2 -1.1376
2 -0.79786
2 -1.2539
2 -1.2953
2 -1.2076
2 -1.2717
2 -0.88249
2 -1.2408
3 -0.75308
2 -1.0755
2 -1.7108
2 -1.5336
2 -1.0809
3 -0.55201
3 0.48634
2 -1.0111
2 -1.0818
3 -0.92199
2 -0.84528
2 -1.0257
2 -1.0366
3 -0.60235
2 -0.87534
4 -0.58978
3 -0.91105
2 -1.1005
2 -0.67393
2 -1.5602
2 -0.93271
3 -0.81796
2 -1.1707
2 -1.1122
3 -1.0284
2 -1.1047
3 -0.82078
2 -0.68673
2 -0.79837
3 -1.3102
2 -1.2784
3 -1.0417
2 -1.6601
2 -1.4245
2 -0.99681
2 -1.3267
2 -1.1565
2 -1.3108
3 -1.003
2 -1.1499
4 -0.93694
2 -1.723
2 -1.5747
2 -1.1822
2 -1.233
3 -0.30978
2 -1.2203
3 -1.0239
2 -1.2084
2 -1.2499
2 -1.0361
2 -1.111
2 -1.3647
2 -1.2172
2 -1.4635
2 -1.0454
2 -1.0969
2 -1.1422
2 -1.1503
3 -0.51494
2 -0.8395
2 -1.2752
4 -0.40155
2 -1.3994
3 -1.0941
2 -0.86436
2 -1.2364
3 -0.30829
3 -0.69725
4 -0.90058
2 -1.0334
2 -1.2484
2 -1.2021
4 -0.89765
4 -0.35744
2 -1.0094
3 -1.1859
3 -0.4715
3 -1.0625
3 0.17494
2 -0.8564
3 -0.99254
2 -1.04
3 -0.32602
2 -0.80781
2 -1.3311
2 -1.0962
3 -0.075242
2 -0.94018
2 -1.3151
2 -1.0474
2 -1.4647
4 1.2027
2 -1.4118
2 -0.90809
3 -0.22526
2 -1.6848
2 -0.77605
2 -1.3134
3 -0.86964
3 -1.1298
4 -1.1302
2 -1.2658
2 -1.105
3 -1.3394
2 -1.1572
4 -0.40543
2 -1.0204
2 -1.2699
2 -1.6451
2 -1.4466
2 -1.4801
2 -1.7849
2 -1.4616
2 -0.99903
2 -1.0843
2 -1.2275
2 -1.4316
2 -0.96936
2 -0.92002
3 -0.79343
2 -0.79244
2 -1.0126
2 -0.96882
2 -0.75188
2 -1.4869
2 -1.5531
2 -1.4382
2 -1.5466
2 -1.5496
2 -1.1939
2 -1.2204
2 -0.90205
2 -1.2097
2 -1.3719
3 -0.85669
2 -1.2012
2 -1.2143
3 -0.51473
2 -1.4964
3 -0.77372
2 -1.1277
3 -0.90799
2 -0.71747
4 -0.54664
2 -1.2604
2 -1.2322
2 -1.5158
2 -0.99165
2 -0.91091
2 -0.98775
3 -0.12803
2 -1.1891
2 -1.0019
2 -1.4282
2 -1.262
2 -1.1232
3 -0.55402
2 -1.3393
2 -1.604
2 -1.4067
2 -0.72647
2 -1.3928
2 -0.86952
2 -0.67892
2 -1.0188
2 -1.0896
2 -1.2629
3 -0.83005
2 -1.2538
2 -1.1202
2 -0.97682
3 -0.44502
2 -1.3138
2 -1.1982
2 -1.0566
2 -1.6295
2 -1.3794
3 -1.0486
2 -0.76333
2 -0.88011
3 -1.3795
2 -0.77244
3 0.083324
3 -1.0542
3 -0.45792
3 -0.37115
2 -0.83785
2 -0.85031
2 -1.3385
3 -0.8395
3 -1.4381
2 -1.0505
2 -1.3505
2 -1.0448
2 -1.4803
3 -1.0589
2 -1.2515
4 -0.37236
2 -1.0113
2 -0.74162
2 -1.0639
2 -1.3511
3 -0.020856
2 -1.4439
2 -1.4916
2 -1.5915
2 -1.307
2 -1.3171
4 -0.37687
2 -1.2741
2 -1.1657
2 -1.0667
2 -0.92105
2 -1.0684
3 -1.0522
2 -1.038
2 -1.2244
2 -0.87129
4 -0.37879
2 -1.3815
3 -0.035934
2 -1.4554
2 -1.0339
2 -1.4975
3 -0.84996
2 -0.90452
2 -1.2912
2 -0.90136
2 -1.1856
2 -1.0035
3 -0.32475
2 -1.2381
2 -0.96492
2 -1.0966
3 -0.34129
6 0.12413
2 -1.243
2 -1.0559
2 -1.2272
2 -1.5059
2 -1.4172
2 -1.3676
3 -0.77703
2 -1.2148
3 -1.3626
2 -0.68773
2 -1.0566
2 -0.82464
3 -0.64634
3 -1.0136
2 -1.6404
3 -0.43864
3 -0.51867
3 -0.28427
4 -0.10257
2 -1.4608
3 0.32454
3 -0.26946
3 -0.27723
2 -0.48255
3 -0.87728
2 -1.1459
2 -0.74669
2 -1.1104
2 -1.5923
2 -1.5371
2 -1.5176
2 -1.0301
3 -0.9497
2 -1.3351
2 -1.1409
2 -0.97237
2 -1.1219
3 -0.80608
2 -1.0714
2 -1.3087
2 -0.92057
2 -1.0945
2 -1.2942
2 -1.3502
2 -0.87223
2 -1.0426
2 -1.1549
2 -1.1135
2 -1.1469
2 -1.476
2 -1.2382
2 -1.0585
3 -0.76919
2 -0.92701
2 -1.3994
3 -0.46311
2 -1.5377
3 -0.84794
3 -1.2776
2 -1.3815
2 -0.7822
2 -1.0862
2 -1.4625
4 -0.74713
2 -1.2359
2 -1.4053
2 -1.5728
2 -0.61768
2 -0.837
2 -0.87165
2 -1.0174
2 -0.69234
3 -0.92072
2 -1.1595
2 -1.2945
3 -1.0767
2 -1.213
2 -1.6111
2 -1.0903
2 -1.476
4 -0.26713
2 -1.2063
2 -1.5007
2 -0.71422
2 -1.1335
2 -1.4327
2 -1.1895
2 -1.1257
5 -0.63946
3 -1.0868
2 -1.7026
2 -0.65604
3 -0.57725
2 -1.088
2 -1.5437
2 -1.1159
3 -0.63093
2 -1.2965
2 -1.1135
2 -1.0529
2 -1.0445
2 -1.2688
2 -1.4109
3 -1.2799
2 -1.0778
2 -0.9945
2 -1.3711
2 -1.0415
2 -1.3403
2 -1.3686
2 -1.3723
2 -0.89159
2 -1.7217
2 -1.0805
3 -0.56736
2 -1.1074
2 -1.0235
2 -0.81293
2 -1.7758
4 0.16668
3 -1.0646
2 -0.9529
2 -1.3867
2 -1.339
2 -0.9179
2 -1.22
3 -0.82863
2 -1.1561
2 -1.2248
4 -0.24243
4 -0.62435
2 -1.468
2 -1.4322
3 -0.85084
2 -1.5281
2 -1.1055
2 -1.1584
2 -1.8714
2 -0.76959
3 -0.41153
2 -0.99277
2 -1.2313
2 -1.1424
2 -1.0806
2 -1.0258
3 -1.0142
2 -1.1643
4 0.018461
2 -1.8503
2 -1.2836
2 -1.1907
2 -1.048
2 -1.6052
2 -1.1588
2 -1.4983
2 -1.1024
2 -0.69899
3 -0.97052
2 -1.1034
2 -1.3012
2 -1.1529
2 -1.1667
5 -1.1213
2 -1.716
2 -1.4864
2 -1.0505
2 -1.2654
3 -0.11695
2 -0.51879
2 -1.506
2 -1.1266
2 -1.3678
2 -1.4027
4 -1.2682
2 -1.2887
3 -1.356
2 -1.3065
2 -1.0661
3 -0.87862
2 -1.5653
2 -1.4338
2 -1.568
3 -1.0054
2 -1.5069
2 -1.3839
2 -1.0418
2 -1.0415
2 -1.4373
2 -0.82778
3 -0.70559
2 -1.2319
2 -1.655
3 -1.0721
2 -1.1155
3 -1.5175
3 -0.96213
5 -0.1341
2 -1.1355
2 -0.94252
3 -0.42876
3 -0.98373
2 -0.95346
4 -0.47981
2 -1.1223
2 -0.76507
2 -1.2014
3 -0.83403
2 -1.5465
3 -1.1224
4 -0.33718
2 -0.85826
2 -1.1346
4 -0.32599
2 -0.90224
2 -0.91277
2 -1.0474
2 -1.0411
2 -1.1786
2 -0.9175
2 -1.439
2 -1.1871
3 -0.87861
5 -0.39973
2 -1.2974
3 -1.0555
5 -0.87969
4 -1.1474
2 -1.4946
2 -1.1517
3 -0.55439
2 -1.29
3 -1.1299
2 -1.5375
2 -1.199
2 -1.2137
2 -1.465
4 0.61625
2 -1.2793
2 -0.80779
3 -0.20846
2 -1.4901
2 -1.6875
2 -0.84259
2 -1.4142
2 -0.33056
2 -0.30918
3 -0.010159
2 -1.0671
2 -1.0443
2 -1.421
3 -1.132
2 -1.4152
2 -1.0086
2 -1.1065
2 -0.73721
2 -1.2092
2 -0.83098
2 -1.2812
7 -0.7304
2 -1.0323
2 -0.90249
2 -0.92908
2 -0.91483
2 -1.003
2 -1.0167
2 -0.79401
2 -1.4388
3 -0.48087
2 -1.0894
2 -1.6167
2 -0.9222
2 -1.597
2 -1.2102
2 -0.60264
2 -1.4595
3 -0.076732
3 -0.13556
2 -1.161
2 -0.77743
2 -0.96561
3 -1.093
2 -1.3305
2 -1.268
2 -1.1155
2 -1.3646
2 -0.94934
2 -1.442
2 -1.2011
3 -0.86503
3 -0.90334
3 -0.86018
2 -1.1265
2 -1.1837
2 -1.5667
2 -1.44
3 -0.82685
4 -0.022362
3 -0.34781
4 -0.12509
2 -1.2828
2 -1.4263
2 -0.62313
3 -1.2174
2 -1.2416
3 -0.54961
2 -1.2408
4 -0.57601
2 -0.57517
2 -1.0352
2 -0.95031
3 -0.64146
2 -1.3982
2 -1.1971
3 0.042421
2 -1.3206
2 -1.132
3 -0.97533
2 -1.2925
2 -1.2776
2 -1.1977
2 -1.5665
2 -1.4019
2 -1.6854
3 0.10051
2 -1.2435
2 -1.1361
2 -1.1039
3 -0.010249
2 -1.6086
4 -0.96325
2 -1.5823
2 -1.2083
2 -1.3777
2 -1.7289
2 -0.75936
2 -0.87014
2 -1.2923
3 -0.90093
2 -1.2549
2 -1.42
2 -1.2719
2 -1.1735
3 -0.65684
2 -1.0363
2 -1.1993
2 -1.2166
2 -1.6802
2 -0.83616
2 -0.88025
2 -1.4243
2 -0.98885
2 -1.2924
2 -1.0796
2 -1.1917
2 -1.2375
2 -1.295
2 -1.2411
4 0.47775
2 -1.527
2 -1.5344
2 -0.94998
2 -1.5208
2 -1.1921
2 -1.1836
2 -1.522
2 -0.89304
3 -0.69437
3 -0.72615
2 -1.1925
2 -1.3017
2 -0.84094
4 -0.556
3 -1.0405
2 -1.0977
2 -0.90747
2 -0.47617
4 -0.94592
3 -0.10809
3 -0.29289
2 -1.2794
2 -1.2909
2 -1.6263
2 -1.5843
2 -1.3631
2 -1.1731
3 -0.47972
2 -1.441
2 -1.4019
2 -1.5983
3 -0.81685
2 -0.83929
2 -1.2783
2 -1.3447
2 -1.4817
2 -1.2278
2 -1.1362
2 -0.7915
2 -1.114
2 -1.0923
2 -0.81785
2 -0.71613
2 -1.6807
2 -1.2828
2 -1.1786
2 -1.1007
2 -1.0966
2 -1.251
2 -1.3064
2 -1.8949
2 -0.52773
3 -0.85616
4 -0.28547
2 -1.5818
3 -0.95387
2 -1.3747
2 -0.84553
2 -0.91248
3 -0.92969
2 -1.6015
2 -0.96324
4 0.10404
3 -0.85761
3 -1.1873
3 -0.83028
2 -1.4167
2 -0.80782
3 -0.47958
2 -1.1926
2 -1.4532
2 -0.93088
4 -0.64923
2 -1.3068
2 -1.4619
3 -0.79276
2 -0.77935
2 -1.0117
2 -0.72911
2 -1.3686
2 -0.80078
2 -1.5581
2 -1.3633
2 -1.2559
2 -0.91291
2 -0.88075
4 -0.73217
2 -0.97477
2 -0.96429
2 -0.98735
2 -1.2332
2 -0.40563
2 -0.69154
2 -1.2513
2 -0.63343
2 -1.3002
2 -0.749
3 -1.2642
2 -1.032
3 -1.0473
2 -1.6447


==> figure/K_cosim_D2k/Order_B_C/K_cosim_D2k_Order_vs_Prediction_value_C.txt <==
4 2.0444
4 -0.99101
5 1.334
3 0.66508
3 -0.13923
4 0.48681
2 -0.77315
2 -0.73557
2 -0.32416
2 -0.67872
20 1.3283
11 1.0721
3 0.8733
2 -0.59059
2 -0.13434
2 -0.69954
2 -1.0133
9 1.2297
5 1.6987
2 -1.2102
2 -0.11399
6 -0.56456
2 -0.46186
3 -0.13179
3 0.3495
5 1.3067
3 1.0317
3 -0.21538
11 1.8055
5 0.056375
3 -0.71076
4 0.68187
3 0.32525
2 -0.35575
4 0.60531
3 0.54119
3 -0.37734
2 -1.0825
3 0.63664
4 -0.0068544
2 -0.53988
2 -0.72547
4 0.050904
2 -0.78351
2 -0.92327
2 -1.3006
2 -0.32562
5 1.3184
2 -0.9677
2 -0.53089
4 -0.81812
4 1.2819
3 0.79934
4 0.37921
8 1.3361
3 0.46468
8 1.3545
5 1.4105
3 0.2371
2 -0.21842
7 0.94631
7 1.1665
12 2.009
8 1.3841
4 0.8654
4 -0.087604
2 -0.40015
3 -0.24768
2 -0.38833
6 0.28199
2 -0.61397
2 -0.49428
4 0.71224
2 -0.31595
8 1.7463
5 1.0371
4 0.72638
6 1.4626
3 -0.73713
2 -0.29176
2 -0.36487
2 -1.2592
2 -0.77325
4 1.3764
2 -0.254
2 -0.68377
2 -0.69834
4 1.1974
2 -0.92554
2 -0.53868
2 -0.56145
2 -0.42444
5 1.3037
4 0.69742
2 -1.0372
2 -0.069827
4 -0.75511
2 -0.14542
2 -0.67482
3 0.83692
2 -0.49778
6 1.5714
5 1.4574
3 0.20885
9 1.979
5 0.35497
3 0.32639
3 0.40414
3 0.3618
3 0.63534
16 1.0548
6 1.1387
3 -0.92561
4 -0.71545
2 -0.70788
3 0.47774
3 1.3919
2 -0.11387
4 -0.292
2 -0.78959
6 0.96821
7 1.5976
3 0.13214
4 0.2685
8 1.7065
2 -1.1316
2 -0.98152
2 -1.4329
7 1.2572
2 -0.65357
3 1.1777
2 -0.82094
2 -0.3674
2 -0.4415
2 -0.48274
3 0.95946
2 -0.54893
2 -0.81273
3 0.7982
3 0.27964
3 1.256
2 -0.66235
2 -1.0222
2 -0.85394
2 -0.70803
12 1.2224
2 -0.52124
6 1.1815
5 0.5898
4 1.0105
8 1.7249
16 0.79549
3 0.47156
3 0.12643
4 1.3504
2 -0.18331
2 -0.53405
4 1.2884
2 -0.7945
2 -1.4373
3 -0.35034
3 1.1109
2 -0.37181
4 0.35732
2 -0.15447
2 -0.29505
3 0.82785
6 2.3505
42 1.0871
2 -0.68701
6 1.173
3 0.052056
2 -0.87439
2 -0.58966
2 -1.0167
3 -0.40971
3 -0.20955
2 -0.1142
4 1.4506
3 0.2822
3 0.8051
3 -0.041153
2 -0.39019
2 -0.59723
5 1.2481
7 1.2537
5 1.5563
3 0.62392
3 0.78475
3 0.4327
2 0.22712
2 -0.36889
2 -0.31824
8 1.748
3 -0.74646
4 0.66144
3 1.0615
3 0.69194
3 -0.39992
7 1.6912
2 -0.82834
2 -0.18233
3 0.6772
4 0.057581
3 0.85593
10 1.2955
3 0.1942
2 -0.94013
5 1.9554
3 0.37966
2 -0.24299
3 -0.35608
2 -0.94597
6 0.29351
3 0.017914
5 1.4983
3 -0.99153
2 -0.73565
4 0.62895
2 -1.0359
4 1.2994
2 -0.28271
3 0.20559
2 -0.21401
2 -0.92858
2 0.028691
2 -0.75166
5 0.76111
6 -0.6549
4 0.51668
3 0.30021
3 0.51883
3 0.50963
2 -0.58303
3 0.97808
20 0.65355
3 0.11259
3 -0.20397
6 1.6551
3 0.39252
4 0.35371
2 -0.4398
4 0.7424
3 0.80003
2 -0.64865
4 0.70689
2 -0.85159
3 -0.47302
5 2.1287
2 -0.91795
2 -0.20795
2 -0.65463
2 -0.26825
2 -0.24773
4 0.52887
5 -0.42563
2 -0.036764
4 0.55394
2 -0.41557
3 -0.041535
2 -0.59788
3 0.54895
4 1.9749
5 -0.15198
2 -0.42251
2 -0.82338
2 -1.1499
2 -0.1292
4 0.63674
8 1.5243
4 0.8642
2 -0.60247
2 -0.95512
2 -0.81532
2 0.040882
5 1.0484
5 2.247
5 1.0193
2 -0.35603
7 1.4242
5 1.1508
4 -0.75181
3 -0.43167
4 1.2741
5 1.2395
2 -0.32581
3 -1.167
3 0.239
2 -1.0476
3 -0.023866
23 1.3378
2 -0.24155
2 -1.0708
7 0.93463
4 0.93548
2 -1.0536
3 0.72067
4 0.40377
3 -1.183
18 1.2503
2 -0.0623
2 -0.74101
4 -0.28671
2 -0.966
8 0.13314
4 1.8801
2 -1.3025
2 -0.24417
2 -0.31305
2 -0.86096
11 1.8022
4 0.47473
2 -0.59924
2 -0.43705
4 0.37114
4 2.1699
12 1.147
3 0.70775
3 0.35455
2 -0.75942
2 -0.095465
3 -0.10094
4 0.40803
2 -1.1398
3 0.18658
2 -0.73585
4 0.62627
10 1.5924
5 1.5085
11 2.0499
9 1.3522
2 -0.23824
4 0.28946
2 -0.86989
18 1.0054
4 1.4757
2 -1.345
3 0.4503
2 -1.0131
5 1.6593
3 0.50692
2 -0.37323
3 0.01436
3 0.18133
3 -0.30846
3 -0.071278
2 -1.0467
2 -0.58571
3 1.082
2 -0.26966
4 0.82797
3 0.63181
2 -0.88499
3 0.0007979
2 -0.86724
7 -0.55171
3 0.69205
3 0.12071
2 -0.85493
2 -0.117
14 1.1429
3 0.23784
9 1.2788
2 -0.068316
3 -0.99614
2 0.015404
2 -0.40136
3 0.57944
2 -0.19705
3 -0.83513
3 1.0745
4 1.1767
3 0.25194
2 -1.3797
3 0.97943
5 1.0125
3 -0.14677
2 -0.44503
2 -0.82797
4 1.4319
12 1.4747
3 0.49957
3 0.41648
5 1.1696
3 -0.85658
3 0.62018
6 1.7708
2 -1.0287
21 1.1402
8 1.6603
5 0.359
9 1.2378
3 0.40979
3 -0.27697
2 -0.054922
2 -0.27072
8 2.027
2 -0.58768
2 -0.19682
2 -0.6463
2 -0.80286
2 -0.75578
3 -0.16623
2 -1.225
3 0.99712
6 1.5536
2 0.16398
3 -0.52369
2 -1.4672
2 -0.39423
38 1.2631
4 0.27495
3 0.81299
4 0.40262
2 -0.47835
2 -0.21437
7 1.1405
2 -0.51329
4 1.4286
2 -0.52693
11 1.6594
5 1.6645
3 0.41769
4 1.1033
3 0.74784
3 0.48705
2 -0.63405
5 0.92475
2 -0.61022
2 -0.27766
4 0.27128
3 0.28095
3 0.37639
2 -0.4394
3 0.66341
3 0.91506
7 1.1571
3 0.93174
2 -0.55459
2 -0.6198
3 0.5828
2 -0.65566
5 -0.59556
2 -0.57607
3 -0.42359
6 1.2175
3 0.19399
3 -0.19709
2 -0.91382
2 -0.84648
6 1.4175
6 0.77877
4 1.3629
2 -0.87806
2 -0.19591
3 0.011829
8 1.0059
2 -0.99245
2 -0.18066
2 -0.78931
3 1.6436
2 -0.28708
2 -1.0772
6 0.22599
5 1.1872
6 -0.73637
3 -0.92023
5 0.1184
3 -0.047708
4 1.2919
3 0.16647
2 -0.48238
5 2.0566
5 0.79087
3 0.043128
2 -1.0171
2 -0.95808
3 0.52063
4 0.21745
9 1.8448
9 0.81403
2 -0.49809
2 -0.63754
2 -0.90306
2 -1.3813
2 -0.95497
2 -0.42332
2 -1.1765
2 -0.36757
3 0.10715
2 -1.0274
4 -0.31938
3 0.12251
4 0.92192
2 -0.41478
3 0.43068
2 -0.80653
2 -0.96375
6 1.3387
2 -0.82004
3 -0.50106
2 -1.0442
3 -1.0026
2 -0.88603
9 1.4707
2 -1.0579
2 -0.40687
2 -0.1
2 0.1619
2 -0.39354
2 -1.3329
4 0.83513
4 1.0821
2 -0.90171
4 0.80792
2 -0.38407
4 1.5171
3 -1.2689
8 1.257
2 -0.39078
10 1.1071
4 0.65804
3 1.0552
4 1.6466
2 -1.0409
4 1.1646
2 0.0046939
6 1.7814
5 1.3083
2 -0.72543
8 1.6884
2 -0.073948
4 0.77213
9 2.0164
3 1.0224
4 1.3122
6 0.68821
7 1.4837
2 -0.31392
5 1.0293
10 1.0387
2 -1.1013
4 -0.15555
3 -0.70606
2 -0.79721
3 -0.14519
3 -0.20935
11 1.1819
3 0.25534
2 -0.1931
2 -0.60941
3 -0.42032
4 1.4912
2 -0.082461
2 -1.1971
3 -0.25574
3 0.071225
2 -0.52219
4 1.2025
3 -0.058764
3 0.59381
4 0.60132
6 -0.7935
3 -0.03809
2 -0.12967
6 1.1555
6 1.3122
2 -0.86058
14 0.81592
2 -0.52258
2 -1.0535
2 -1.1789
19 1.6173
2 -0.31545
3 0.25679
2 -0.97897
3 -0.1095
3 0.21842
12 1.016
3 0.11547
3 -0.22927
2 -0.67758
2 -0.30386
2 -0.40031
2 -0.030378
8 1.504
3 -0.67486
2 -0.92546
3 0.66184
3 0.69606
3 0.75665
4 1.1588
2 -0.70773
2 -0.69596
2 -0.76354
2 -0.16839
2 -1.177
2 -0.96655
5 1.0082
2 -0.75002
5 1.9512
5 1.4667
6 2.1445
2 -0.83802
10 1.1272
3 0.04147
3 0.66053
3 0.98633
2 -0.55478
15 1.5948
2 -0.79835
5 1.5972
4 1.1303
3 0.13726
2 -0.75812
6 1.8872
2 -1.0349
4 0.021684
3 0.60783
6 0.87548
3 0.67861
2 -0.45066
2 -0.097324
2 -0.32887
4 0.55295
2 -1.1954
2 -0.68109
2 -0.76784
3 0.09793
2 -1.4045
3 0.78689
2 -0.66395
3 0.82809
3 0.97867
2 -0.79863
2 -1.3476
6 1.3697
3 0.59377
2 -0.19588
2 -0.54254
8 1.5887
3 -0.031107
3 0.042302
3 0.75856
3 0.31539
3 0.17843
3 1.2383
2 -0.94671
6 1.0538
3 -0.48149
3 0.714
13 1.4499
3 -0.72046
2 -1.3039
7 1.5309
3 1.0331
2 -0.15295
7 1.5128
7 2.3462
2 -0.86519
3 0.78638
8 1.2783
3 0.9806
2 -0.73079
3 0.40993
5 1.0748
2 -1.0445
2 -0.29466
3 -0.28223
2 0.13682
3 -0.11134
2 -0.057013
3 1.0655
3 0.3473
4 0.73612
2 -0.16255
3 -0.22734
3 -0.53302
5 0.13534
4 1.037
22 1.3703
2 -0.77902
2 -0.42775
6 0.29899
5 1.0755
2 -0.35868
3 0.38287
10 1.3849
3 -0.48439
3 -0.58872
2 -1.252
3 0.31978
2 -0.71244
2 -0.54286
3 0.6124
16 1.3213
3 0.26983
3 -0.085161
3 -0.19186
4 1.6167
13 1.6231
4 1.6891
6 1.4218
3 -0.27634
3 0.98984
2 -0.79274
4 0.31847
11 1.4587
3 -0.070328
5 1.8701
2 -0.84616
3 0.5736
3 0.90875
2 -1.1282
2 -0.72356
3 -0.29524
2 -0.3768
3 0.29737
3 -0.021896
3 1.1122
4 1.634
3 0.022763
2 -1.0945
3 0.84608
5 0.93036
2 -0.43714
2 -0.98792
13 1.4822
5 0.72263
7 1.1541
3 0.84422
3 0.82037
2 -0.91045
2 -0.54885
3 -0.41884
2 -0.97507
4 0.30302
9 0.50358
5 2.2024
5 2.0003
3 0.67269
2 -1.2778
4 -0.029958
3 1.1085
2 -0.76327
3 -0.30215
2 -1.0235
3 -0.10195
7 1.892
3 -0.36686
2 -0.56947
3 0.13513
3 0.40424
2 -0.27233
2 -0.21758
3 1.4096
2 -1.3565
3 -1.0271
3 0.77806
12 1.3465
2 -0.13212
3 0.30296
2 -0.27273
8 1.8239
5 1.0018
2 -0.78294
9 1.8156
2 -0.75182
7 1.7684
6 1.2336
2 -0.92454
2 -1.4283
2 -0.51817
3 -0.40593
8 2.0951
6 1.8575
3 -0.20324
2 -0.59979
3 0.33869
3 0.7024
3 0.059995
3 0.42831
2 -0.99745
3 -0.16597
3 0.83627
8 0.87687
3 0.10154
2 -0.7376
4 0.32146
3 0.22042
3 -0.50318
3 0.31249
2 0.033406
4 0.58455
2 -0.50112
6 1.0425
4 -0.51924
2 -1.1642
2 0.37936
7 1.0873
2 -0.56127
12 0.70193
3 1.5782
3 0.59556
2 -0.96171
2 -0.056415
16 1.5617
3 0.64972
4 0.45117
4 1.1973
7 1.7639
2 -0.44295
2 -0.79688
19 0.71628
2 -0.08724
3 0.82701
3 0.65096
3 -0.069473
4 0.28104
2 -1.0322
3 0.95054
3 1.077
4 -0.39743
3 1.409
3 0.0016879
2 -0.30187
2 -0.28808
2 -0.60427
4 1.1981
3 0.81116
2 -0.94255
2 -0.92947
2 -1.2427
3 -0.6441
4 0.38066
2 -1.1248
7 1.26
3 0.28929
3 0.92847
2 -1.0947
2 -0.54809
2 -0.83296
4 0.16821
3 0.15652
3 -0.050142
4 0.97797
3 -0.60083
2 -0.47924
2 -1.1676
3 0.79493
3 0.010497
4 0.78667
4 0.18027
2 -1.0913
2 -0.025049
2 -0.77421
7 1.1332
2 -0.8685
2 -0.40428
2 -0.16727
3 1.0257
11 1.6587
4 1.0136
2 -0.88406
2 -0.35925
2 -0.65737
6 2.2631
2 -1.1131
7 1.1888
3 0.30104
2 -0.068342
2 -1.1451
2 -0.30006
5 1.8425
3 -0.84881
2 -1.1612
4 0.75127
3 0.59041
2 -0.41504
5 0.81602
2 -0.50371
8 1.4489
2 -0.80487
2 -1.0455
2 -0.10549
2 -1.0362
5 0.4857
2 -0.75458
2 -0.45832
2 -0.84358
3 -0.11379
6 -0.19022
2 0.0096923
3 0.71715
3 0.047156
2 -0.53748
4 -1.4571
2 -1.0644
3 0.12004
2 -0.74167
3 -0.097149
3 0.73058
2 -0.50716
3 0.25055
7 1.8317
3 0.88409
3 -0.17969
3 -0.90711
6 1.1991
4 0.75409
3 -0.3029
5 0.93856
2 -1.2492
3 -0.053054
3 -0.81157
2 -0.85438
6 -0.19487
10 1.5293
3 -0.031008
32 0.69053
9 1.8565
3 -0.06543
2 -0.95096
3 0.2245
2 -0.19634
2 -0.30596
8 1.8445
2 -0.75507
3 0.33448
2 -0.91746
2 -0.64018
4 0.20056
2 -1.0149
3 0.24932
2 -0.77555
3 0.31831
3 -0.62225
11 1.6022
7 1.3099
9 1.6569
4 1.5816
2 -0.16471
3 -0.063079
3 0.82395
3 0.63646
19 1.3315
6 0.49139
2 -0.47585
6 1.5039
4 0.30277
2 -0.95293
3 0.6989
2 -0.99607
2 -1.0595
3 -0.93363
2 -1.1006
2 -0.49238
2 -0.15393
4 1.7646
2 -0.47908
4 0.37785
2 -0.53363
13 1.2809
10 1.1094
2 -0.4518
7 2.0799
3 0.84717
2 -1.0635
5 1.3875
4 -0.12845
5 0.97931
3 -0.88219
2 -0.58879
2 -0.32419
2 -0.46844
4 1.2411
6 1.0729
3 1.1713
3 0.12845
3 1.0667
3 0.31111
3 0.34977
17 1.5142
2 -0.83772
3 -0.37277
5 0.2116
4 0.032617
3 1.0656
4 -0.30415
3 -0.23161
3 0.25346
3 0.4189
2 -0.19304
2 -0.71743
3 -0.64381
5 1.9552
3 0.67022
6 1.8663
6 1.6628
4 0.67464


==> figure/K_cosim_D2k/back_ups/Freq_OR/K_cosim_D2k_Freq_vs_Prediction_value_A.txt <==
32 -0.67783
38 -0.91475
133 -1.3647
59 -1.3905
44 -0.6886
35 -0.98722
32 -1.0851
33 -0.80801
101 -1.2551
106 -1.5367
38 -1.6589
56 0.69066
40 1.1798
35 0.44125
142 -1.1184
33 -1.2589
38 1.4409
57 -1.1315
34 -0.76762
65 -0.41178
55 -0.90025
39 -1.3752
68 -1.0339
39 -0.78752
83 -1.2712
97 -1.28
34 -0.68399
40 -0.89951
47 -0.95651
55 -1.065
112 -0.71622
35 -1.4414
226 -1.8358
49 -1.3264
42 -0.46797
60 -1.441
84 -1.1559
43 -1.2629
33 -0.89267
44 -1.4409
54 -1.2378
103 -1.1338
159 -1.4431
60 -1.2481
33 -0.84432
64 -1.4217
47 -1.043
77 -0.87872
79 -1.1944
59 -0.56429
98 -1.8481
83 -1.3665
65 -0.034773
101 -1.0553
141 -1.2065
39 -0.91237
35 -0.77078
58 -0.93179
62 -0.6275
49 -0.85003
138 -1.2043
43 -1.4865
37 -0.82072
60 -1.3965
53 -1.1417
37 -1.049
82 -0.91693
34 -0.23451
154 -1.5091
55 -0.99428
43 0.86587
40 0.1318
43 -0.98589
70 -1.1544
33 -0.17868
39 -0.99197
90 -0.95563
33 -0.94803
32 -0.76123
33 -0.8218
41 -1.1652
41 -0.87083
127 -1.0321
201 -1.2224
76 -1.141
43 -1.0443
70 -1.1873
49 -1.1426
40 -0.66586
43 -0.83097
32 -0.55749
34 -0.80803
35 -0.74411
69 -0.83057
53 -0.70623
39 -1.0189
88 -1.2769
36 -1.4014
34 -0.62351
53 -1.2808
70 -1.0424
45 -1.1587
62 -0.86708
32 -1.2013
41 -1.1132
57 -0.78943
36 -1.1495
33 -0.55594
85 -0.78973
34 -0.38119
62 -0.75553
34 -0.4223
37 -0.75211
33 -1.284
50 -1.3353
171 -1.3407
45 -0.62747
40 -1.0969
93 -1.4374
64 -1.1921
87 -1.4031
43 -1.084
35 0.16559
42 -1.0792
61 -0.62207
38 -0.68386
32 -0.43386
46 -1.3905
58 -0.57837
49 -1.0945
47 -1.1338
108 -1.1532
40 -1.3253
37 -0.90424
33 -0.16642
33 -1.1434
34 -1.0262
52 -1.0111
87 -1.3299
95 -0.69554
39 -1.2607
70 -0.84117
40 -1.398
43 -1.0671
88 -0.96392
35 0.80441
170 -0.85708
55 -0.91613
96 -0.96987
37 -0.61952
63 -1.6853
35 -0.1812
35 -1.2385
69 -0.3274
42 -0.56414
36 0.97455
42 -1.3655
42 -1.3816
45 -0.84701
39 -1.0333
41 -0.10387
41 -0.73272
38 -1.1142
370 -1.3501
84 -1.134
39 -0.81221
70 -0.081995
41 -1.4114
56 -1.1474
42 -0.015235
55 -1.199
39 0.83718
156 -0.61552
43 0.057256
156 -1.2157
108 -0.43871
48 -1.3912
52 -1.2613
93 -0.84483
62 -1.3305
32 -1.2826
56 -1.0783
35 -1.1866
94 -1.1033
33 -1.1523
37 -1.092
35 -0.31625
47 -1.0724
38 -0.47144
119 -0.67947
34 -0.69673
81 -0.82724
44 -1.2207
48 0.99151
42 -0.92925
62 -0.26681
48 -0.91033
59 -0.7145
103 -0.90288
188 -1.3337
33 -1.0689
80 -1.7181
67 -0.37651
33 -1.1422
48 -1.2704
69 -1.4058
39 -1.2667
47 -1.0057
35 -1.1022
38 -1.2017
37 -0.89922
56 -0.89231
77 -1.0545
34 -0.95065
49 -1.4102
102 -0.32091
41 -1.1684
64 -1.1411
43 -0.93783
130 -0.3412
32 -0.82661
48 -0.74658
39 -1.0577
38 -0.95106
93 -0.92299
33 0.22887
37 -1.1175
35 -1.0147
38 -0.79912
60 -0.815
50 -1.1656
38 0.9502
42 -0.26137
40 -1.4147
42 -1.3846
37 -1.1462
54 -1.3513
70 -0.52313
47 -0.56873
36 -1.6725
54 0.080437
46 -0.14749
38 -0.83506
35 -1.1165
114 0.017841
115 -1.2718
67 -1.6097
46 -0.90347
60 -1.2498
38 -1.197
74 -0.99479
38 -1.0472
55 -1.0552
43 0.30105
37 -0.89199
66 -1.4149
106 -0.83775
58 -0.98476
198 -0.091832
76 -0.92552
43 -0.94978
91 -1.1973
35 -0.75394
34 -1.5197
35 -0.24148
103 -0.93692
171 -0.59076
61 -1.4617
90 -1.5031
272 -1.3861
32 -0.97889
39 -1.1091
40 0.015639
35 -1.0372
190 -1.1626
36 -0.59915
35 -1.0134
33 -0.70355
36 -1.2994
57 -0.99087
64 -1.7032
40 -0.77603
52 -1.1385
56 -0.83491
54 -0.28634
50 -0.88711
79 -0.9295
59 -1.4351
35 -1.3077
139 -0.79179
97 -1.0517
49 -0.69411
35 -0.27818
52 -0.63477
40 -1.2425
34 -0.29082
37 -0.94924
82 -1.0073
33 -0.70157
43 -0.9193
49 -0.97006
36 -0.83267
32 -0.75997
78 -1.35
98 -1.5552
76 -1.4686
67 -1.1211
32 -0.99181
70 -0.78305
77 -1.2438
43 -1.2267
35 -1.3212
55 -0.85388
37 -0.49303
40 -1.2788
66 -0.89701
36 -0.56084
34 -1.1133
33 0.78895
43 -0.99839
88 -1.0381
41 -1.4905
33 -0.86835
222 -0.4955
73 -0.92177
40 -0.91312
41 -1.0254
41 -0.17259
40 -1.043
36 0.37195
63 -1.0505
53 -1.2135
49 -0.72433
77 -0.91887
93 -1.0291
102 -1.286
47 -0.9263
55 -1.0898
41 -0.8925
58 -0.90264
61 0.12929
34 -1.0346
40 -0.49134
48 -0.98582
124 -0.17521
38 -0.25535
41 -1.3194
49 -0.90912
48 -0.59692
137 -1.1106
44 -0.96675
83 -0.99886
90 -0.99887
175 -1.1569
35 -0.22289
42 -1.0701
35 -0.93008
37 -0.94921
44 -1.4915
58 -1.1531
63 -1.3125
34 -1.4291
53 -1.0099
37 -0.97313
59 -0.84379
42 -0.77135
36 -0.74263
46 -0.92449
171 -1.5537
48 -0.39769
88 0.4568
166 -1.6041
52 -0.72631
36 -0.62921
46 -1.529
44 -1.6523
51 -0.58286
91 -1.2905
33 -0.63828
49 -1.3267
143 -0.3611
77 -0.77345
105 -0.88871
70 -0.53558
36 -1.5023
49 -1.4534
41 1.2387
55 -1.5902
37 -1.0617
68 -0.94929
124 -1.7646
45 -0.19171
42 -0.6972
83 -0.36058
43 -1.2519
44 -0.96374
45 -0.93714
34 -1.1137
42 -0.89168
64 -0.62603
54 -0.28979
109 -1.0146
37 -0.98087
33 -0.43748
60 -0.53922
37 -0.95502
40 -0.5446
38 -1.0001
41 -1.2716
102 -1.5133
40 -1.2551
47 -1.0174
39 -0.91197
128 -1.4033
61 -1.075
50 -0.11941
33 1.4376
51 -1.2256
41 -1.1286
36 -1.0453
100 -1.0656
55 -1.7317
110 -0.83185
109 -0.8822
67 -0.272
41 -1.0854
83 -1.0907
62 -1.1085
37 -1.014
73 -0.74288
292 -1.2301
45 -0.2845
87 -0.76784
42 -1.362
42 -0.90129
47 -1.0086
207 -1.1188
76 -1.0793
34 -1.0814
34 -1.8832
38 -1.461
69 -1.8841
54 -0.71848
60 -0.61614
98 -0.9641
46 -0.55227
36 -1.1739
56 -0.77896
38 -1.4825
46 -1.018
57 -1.18
52 -1.0357
43 -1.2466
45 -1.0432
35 -1.3273
46 -0.38479
62 -1.0675
46 -1.0142
41 -0.9888
33 -1.2219
58 -0.81403
52 -0.33784
58 1.5647
65 -1.2883
36 -0.65181
79 -0.98588
43 -0.9975
81 -1.2631
33 -0.915
38 1.2959
68 -1.4018
63 -1.1902
116 -1.2808
43 -0.95444
48 -0.86727
57 -0.35131
40 -1.538
53 -1.0144
72 -0.8231
48 -0.91772
41 -1.2083
53 -1.2508
33 -1.2699
40 -1.3371
32 -1.1769
401 -0.92709
105 -1.0828
80 -1.014
60 -1.3836
69 -0.96778
58 -1.2883
46 -0.7031
41 -0.5081
45 -1.0695
72 -0.74346
73 -1.2001
415 -1.1409
66 -1.176
44 -1.3332
46 -0.46365
87 -0.83579
63 -1.222
68 -0.47381
34 0.94148
47 -0.39982
42 -1.0174
47 -1.118
41 -0.71424
55 -0.97934
34 -0.39127
41 -0.60763
34 -1.0768
35 -0.41556
77 -0.66768
43 -1.5716
53 -1.172
40 -0.68751
32 -0.77725
64 -1.1515
34 -1.1221
37 -0.71422
36 0.12137
56 -1.3004
92 -1.2835
61 -1.2006
42 -0.84563
38 -0.87993
43 -1.0411
102 -0.88444
50 -0.92899
39 -0.86863
58 -0.84813
267 -1.1987
70 -0.90363
38 -0.8299
32 -1.206
33 -0.10769
91 -1.122
36 -0.63531
132 -0.88883
41 -1.2549
59 -1.5141
130 -0.91055
45 -1.5566
32 -0.87459
129 -1.0182
35 -1.2589
109 -0.9725
33 -0.70155
50 -1.745
40 1.2806
45 -1.5107
34 -1.1659
68 -0.40479
54 -0.89673
33 -1.2957
34 -0.51721
51 -1.3713
41 -1.447
44 -0.65092
33 -1.0378
87 -0.60702
57 -0.92997
32 -1.6471
44 -1.0266
197 -1.1983
52 -0.68467
35 -0.91325
63 -1.9697
77 -1.1772
52 -0.49475
33 -1.196
38 -1.0645
34 -0.79028
59 -0.99222
95 -1.2132
42 0.0040774
41 -1.3814
40 -1.0357
33 -0.41462
37 -0.66423
41 -0.94393
58 -1.0699
32 -0.73638
33 -0.92262
40 -1.0733
46 -0.92583
35 -1.1222
38 -1.5458
42 -0.82238
37 -1.099
108 -1.3009
32 -0.79392
61 -0.29845
161 -1.0057
34 -0.039689
54 -1.0561
84 -0.92527
44 -0.83016
36 -1.1225
58 -1.1512
35 -1.0921
35 -1.1495
63 -1.2797
34 -0.91142
89 -1.1517
50 -0.65342
52 -0.51223
66 -1.3209
53 -0.49785
36 -1.0529
59 -0.13145
320 -1.0075
89 -1.4505
55 -0.71219
68 -1.3801
34 -0.61427
46 -1.742
85 -0.50443
119 -1.3514
34 -0.44375
72 -0.85464
170 -1.2992
56 -0.92299
36 -1.1884
53 -1.2232
35 -1.0774
33 -1.0386
38 -0.87795
68 -1.0712
63 -0.62294
44 -1.0436
36 -1.3558
36 -1.3509
40 -0.87038
40 -1.147
163 -0.90032
35 -1.3912
51 -0.85849
35 -0.068452
104 -1.0405
35 -0.52759
40 -1.0245
33 -0.96551
33 -0.43365
38 -0.58366
40 -0.43402
45 -1.1183
34 -0.068512
76 -0.89635
35 -0.99239
42 -1.4989
108 -0.88862
43 -1.197
78 -1.2532
42 -0.98436
58 -1.3135
127 -0.57386
75 -1.1503
33 -0.87048
37 -1.5847
46 -0.63346
99 -1.2106
41 -0.64063
150 -0.93795
45 -0.91625
58 -0.99541
104 -1.5701
43 -0.28948
35 1.3119
45 -0.79031
36 -1.1188
39 -1.3991
34 -0.33787
156 -0.88165
32 -1.4769
35 -1.1422
37 -1.0226
244 -1.1739
33 -1.023
53 -1.3858
54 -0.97111
55 -0.83818
33 0.046733
36 -1.2989
36 -1.2453
43 -1.0967
34 -1.0419
32 -0.94466
39 -1.2064
65 -0.97204
34 0.090983
50 -0.99821
34 -1.1452
60 -1.3223
40 -0.61362
77 -1.1288
140 -1.223
83 -1.5743
32 -0.94607
36 -1.1375
81 -1.5041
38 -1.4003
47 -0.51122
55 -1.4273
38 -0.83231
50 -1.2859
87 0.28582
117 -1.2179
39 -0.59031
33 -1.0868
40 -1.0854
156 -1.2724
33 -0.6245
59 -1.339
51 -1.1593
33 -1.1719
33 -1.4708
297 -1.5371
32 -0.68822
34 -0.33186
34 -1.2936
58 -0.97697
37 -0.91674
74 -0.7448
37 -0.85424
34 -0.68383
64 -1.4243
40 -0.27035
121 -0.88266
44 -1.6865
38 -0.7185
96 -1.2341
113 -1.0153
34 -1.1563
38 -1.3212
82 -1.3163
32 -1.0138
40 -0.96285
113 -1.3676
130 -0.41496
47 -1.3172
292 -1.3854
41 -1.0147
42 -1.4862
76 -1.3692
58 -1.5194
39 -1.3318
52 -1.081
40 -0.864
77 -1.3778
135 -1.2383
33 -0.91934
51 -0.055803
64 -1.1378
42 -1.3797
33 -0.47041
67 -1.1646
41 -1.0871
42 -0.82642
33 -1.2186
140 -0.89476
181 0.23976
117 -1.2729
52 -0.66632
103 -1.1328
40 -0.91038
38 -1.2358
49 -0.48879
40 -0.73845
34 -0.81862
67 -1.0972
64 -1.0737
40 -1.131
36 -1.2514
42 -1.1517
84 -1.7882
33 -0.9293
92 -1.3368
130 -1.1666
43 -0.69167
81 -0.92645
37 -0.37658
55 -0.93085
44 -1.3257
39 -0.59571
65 -1.3631
38 -0.98918
34 -1.3229
45 -1.5738
84 -0.86305
66 -0.82162
41 -0.87135
32 -1.2878
36 -0.98591
85 -1.2231
34 -1.1284
39 -1.6955
39 -0.92116
67 -0.87785
53 -0.36781
70 -1.229
45 -1.6112
114 -1.7886
86 -1.3241
57 -0.79973
34 -1.1456
84 0.56533
64 -1.3627
61 -1.1219
52 -1.2966
43 -1.02
37 -1.0008
39 -0.94243
90 -1.0224
48 -1.4201
37 -0.95856
35 -0.76004
177 -1.2392
38 -0.2433
307 -0.83484
76 -0.86166
58 -0.3654
42 -1.0662
37 -1.0812
67 -0.66945
39 -0.75953
67 -1.2431
38 -0.57685
36 -1.1402
68 -1.3652
154 -0.55596
45 -1.0148
66 -0.92947
34 -0.013599
58 -1.2525
44 -1.0118
79 -1.1715
51 -0.92414
33 -0.83167
36 -0.87247
80 -1.2123
49 -0.69235
43 -0.88757
42 -1.0447
91 -0.62929
42 -0.60949
95 -0.30004
227 -0.99613
223 -1.4123
39 -1.3675
46 -1.1515
33 -1.1095
50 -0.45482
37 -0.94152
32 -0.79737
85 -1.1459
56 -1.3879
58 -1.2286
33 -0.5639
34 -0.97955
64 -1.2205
54 -1.1793
42 0.32337
70 -1.1986
89 -1.1916
49 -1.1846
91 -0.95735
137 -1.0601
62 -0.8898
44 -0.78558
108 -1.2593
73 -0.69246
40 -1.2422
257 -1.3361
239 -1.1895
126 -1.1946
42 -0.99566
38 -0.21627
71 -0.91417
38 -0.92533
39 -1.1732
39 -0.99216
37 -0.75847
46 -0.26808
33 -0.60014
76 -0.57206
32 -0.71658
53 -1.3153
44 -0.71491
44 -1.0807
48 -1.0341
61 -0.54706
33 -0.89491
50 -0.99861
49 -1.0721
81 -1.379
46 -1.3995
37 -0.977
153 -1.5213
54 -1.0869
46 -1.2075
48 -0.896
38 -1.3292
40 -1.1209
36 0.2246
38 -0.21755
39 -0.90329
309 -1.3232
34 -1.56
46 -1.1143
68 -1.4393
52 -0.79624
45 -0.74593
34 -1.128
48 -1.4095
74 -0.89804
37 -0.059497
47 -1.6436
39 -1.0857
34 -1.2927
49 -1.3044
86 -0.36702
56 -1.4907
44 -1.0818
34 -0.23692
40 -0.39808
163 -1.3528
185 -1.177
49 -0.58355
55 -1.2596
47 -1.1272
38 -1.4545
48 -1.4764
52 -0.55831
57 -1.441
41 -0.65422
40 -0.44397
46 -0.80608
84 -1.1181
54 -0.23645
38 -0.053426
70 -1.2932
177 -0.92077
44 -0.82641
48 -1.0334
36 0.16987
35 -0.80252
44 -0.92441
63 -0.94722
41 -1.08
37 -0.14417
53 -1.3227
34 -0.8026
40 -1.2104
39 -0.47505
60 -0.90073
99 -1.4695
36 -0.060533
33 -0.15187
82 -0.95851
41 -1.3446
45 -0.93956
36 -1.1809
204 -1.391
64 -1.3877
50 -0.93989
32 -0.99713
71 -0.70544
70 -0.75821
47 -0.57351
51 -1.377
73 -1.0339
32 -1.0358
52 -1.2807
74 0.11684
55 -0.59405
33 -1.236
45 -0.88686
196 -0.60031
178 -0.65889
34 -0.68461
33 -1.3381
71 -1.1967
39 -1.1349
50 -1.1049
391 -1.0142
38 -1.0539
51 -1.4963
36 -1.3241
184 -0.91486
108 -1.2922
37 -0.79242
40 -1.1938
50 -1.2537
47 -0.67965
67 -0.83758
37 -0.82792
35 -0.86753
91 -1.1699


==> figure/K_cosim_D2k/back_ups/Freq_OR/K_cosim_D2k_Freq_vs_Prediction_value_D.txt <==
4 2.3362
4 0.70585
4 1.7485
6 0.79569
4 0.32479
4 0.71
4 1.518
6 0.75169
5 1.4352
10 1.3763
4 1.0566
4 0.80462
4 1.1098
6 0.22869
7 1.1673
9 -1.1182
6 1.3555
5 0.18711
4 1.0242
5 1.691
4 1.2298
5 -0.54904
4 0.64459
4 1.9471
9 1.9714
4 0.16583
6 1.3763
4 1.1518
5 -0.58752
5 1.6809
4 1.1775
4 1.2444
4 0.98372
8 1.8016
4 0.80136
8 0.5441
9 0.44598
6 1.0471
7 0.44863
3 1.3551
6 1.733
4 -0.79303
5 2.3281
6 1.2229
9 1.6706
6 2.504
7 1.5495
4 1.7495
4 1.3429
7 1.896
4 2.1157
4 1.032
4 1.1635
4 1.6619
6 1.6823
6 1.6576
4 1.4423
5 1.7904
4 1.5015
10 0.72932
4 -0.88732
3 1.5547
4 1.418
4 0.97426
4 1.2165
6 1.3589
6 1.6518
4 0.73282
6 0.8808
4 0.76056
7 1.0034
7 -0.90166
5 1.0347
4 1.3165
3 1.7104
4 1.8283
4 1.463
4 -0.21796
9 1.5358
4 0.3521
5 1.5251
6 0.69535
9 1.2507
4 1.1352
4 0.38799
5 0.81702
4 1.9459
4 1.7256
7 1.5535
4 1.9646
10 1.4027
8 0.42688
4 -1.285
4 1.0774
4 1.0552
5 1.2358
4 1.4721
4 0.95673
5 1.3373
4 1.1972
6 1.2926
4 0.97779
6 1.519
4 0.86153
5 1.2521
4 1.4606
5 1.9253
4 -0.11726
4 0.90847
6 1.7572
4 1.2899
4 0.31487
7 0.8676
4 0.93848
8 0.0086735
4 1.3362
5 0.33686
9 1.5013
4 1.1306
5 1.1071
4 1.4047
4 1.2548
4 0.59709
3 1.5986
4 1.5441
9 1.377
4 0.86778
5 1.6725
4 0.11966
5 1.3659
7 0.068338
7 1.1038
4 1.5305
7 0.95783
7 1.5711
4 1.6616
4 -0.44729
5 0.42245
4 0.76522
3 1.9104
3 0.71189
6 1.1057
5 0.3853
4 0.23959
4 1.6202
4 1.193
4 1.4323
4 1.563
5 0.74085
4 1.1709
4 1.7394
4 1.3669
6 1.5482
5 1.343
5 1.2298
9 1.5101
7 1.5554
5 0.97899
6 1.1782
4 0.70272
4 1.0001
4 -0.55695
5 1.6413
6 1.7104
8 0.88354
4 1.8594
8 -0.11317
4 1.5477
4 1.0496
7 2.2029
4 1.1489
4 1.4834
9 2.0981
5 0.67869
6 1.412
5 0.92796
4 1.4708
3 1.5176
5 1.7526
4 1.2238
3 0.68691
4 0.95591
10 -0.35592
8 2.0537
4 1.2072
4 2.0493
5 0.65462
6 1.1052
5 1.5849
4 0.25953
8 1.3541
7 1.7982
5 1.5791
4 1.0206
5 1.5089
4 1.3714
4 0.95326
4 1.0877
4 0.13261
4 1.5575
5 1.4706
5 1.7658
5 1.8116
4 1.4899
5 1.4089
4 1.4739
4 1.2674
7 -0.3047
4 1.596
6 2.1388
10 0.85251
4 1.8774
5 0.52144
5 0.73787
6 1.1813
4 1.5255
3 0.79957
5 -0.2286
4 1.0449
5 1.3598
4 0.085201
5 1.7556
5 1.2472
6 1.0726
6 1.1857
5 0.91054
5 1.7135
5 1.6973
4 1.5072
3 1.4395
4 0.83063
4 0.61938
6 2.0275
8 1.9766
4 0.38376
4 1.4451
4 0.86519
4 0.52892
5 1.5097
5 0.84086
4 1.0002
6 1.1499
3 1.444
4 1.1177
5 0.73337
4 1.3471
4 0.87202
4 1.8155
4 1.0423
4 0.57276
6 -0.21383
9 0.61382
7 0.96248
5 1.577
4 1.9971
5 0.89939
7 0.36278
4 1.8815
5 1.0624
5 0.089849
18 1.299
6 -0.62878
5 1.969
4 0.81155
6 1.1655
4 1.1423
13 1.5943
5 0.181
8 1.8695
4 1.0577
4 1.1457
6 1.1147
7 0.56555
4 1.05
4 0.59475
4 1.156
4 1.1682
3 1.767
15 2.012
5 -0.34544
4 1.5958
5 1.2923
5 -0.66387
4 0.80657
4 1.6929
6 1.7049
4 1.8483
5 1.4469
4 1.5066
4 0.52883
5 1.6384
8 1.1669
6 1.6997
4 0.94134
3 0.6308
5 1.7948
7 1.0126
4 0.27952
10 0.94448
5 1.3201
15 1.1659
10 1.75
5 2.0096
9 0.3828
4 0.94415
3 0.46611
5 1.9232
3 -0.20144
5 0.94609
4 1.1115
4 -0.94066
4 1.4732
8 2.0966
5 1.296
4 0.86721
4 1.4785
5 1.2315
7 0.59662
4 0.72002
4 0.67228
5 -0.76106
4 1.8487
5 1.0639
5 1.6565
5 0.57327
7 1.0095
4 2.0253
4 2.2326
6 0.93212
4 0.84655
4 -1.0684
4 1.9423
4 1.3969
5 1.3572
4 1.6428
5 1.4618
37 1.976
6 2.3781
4 1.8644
3 1.1404
4 1.973
4 2.1008
5 1.786
4 1.1094
4 1.2257
4 1.3549
18 0.78192
6 1.5347
4 1.4405
4 0.53275
5 -0.25093
5 1.0317
5 2.1084
5 1.026
4 -0.30009
4 1.5268
7 1.421
7 1.5801
7 0.70256
4 -0.72762
5 1.1987
5 1.5381
4 1.2657
6 0.1043
10 2.0195
6 0.6394
7 0.78042
8 1.0675
5 0.72907
4 2.0143
7 0.45956
4 2.0066
7 1.5178
4 -0.018932
4 0.93851
4 0.23659
4 0.14025
8 -0.92214
7 0.86433
4 1.7319
4 0.61143
8 0.42492
6 -0.50593
4 1.5398
8 1.0826
5 1.6491
4 1.9265
6 2.6015
4 1.6364
6 1.9167
4 1.0372
4 -1.2245
4 1.5809
4 -0.79775
6 1.3758
6 1.5463
3 0.75688
15 1.2286
3 1.1663
5 1.3709
4 2.0391
4 1.4574
5 0.30709
8 0.38504
5 1.704
6 1.6494
5 -0.74717
4 0.68492
9 -0.053175
6 2.0992
4 1.7962
5 1.619
8 0.91584
5 0.24905
6 2.1159
4 1.8422
4 0.47584
9 0.24161
6 1.7459
6 0.95836
4 1.5287
4 1.326
4 -0.60952
3 1.3401
8 1.9192
4 1.1392
5 0.8428
4 -0.67033
6 1.6081
5 0.32304
4 2.165
6 2.0423
8 0.073383
5 1.9306
5 1.2198
6 1.1802
4 1.7138
4 1.3364
7 2.0853
5 -0.3344
4 1.9367
7 1.6663
4 1.4041
5 1.5559
7 1.4515
4 1.2209
4 1.7587
4 1.7362
7 0.77825
9 1.7678
4 1.9506
6 1.3996
4 1.7047
4 1.5439
4 2.0231
4 1.6181
5 1.0409
14 2.0157
6 1.565
7 1.8579
5 1.774
8 -0.67613
7 1.3615
5 1.2491
5 -0.40744
4 1.7972
9 0.44991
4 0.1773
10 -0.48215
4 1.2303
4 2.0505
6 0.24792
5 0.72264
4 1.7913
7 0.82213
6 2.3649
4 1.1594
5 1.435
4 1.3077
3 1.8529
4 1.4504
10 1.818
8 0.94291
5 1.463
6 -0.53937
16 0.73206
4 1.7415
27 2.1221
9 1.6019
5 0.94153
5 1.3038
4 1.4287
4 1.9865
4 1.3947
4 1.3259
5 1.7472
4 1.2145
25 1.5899
4 1.1288
15 1.3863
7 1.35
11 1.4939
11 0.47576
4 0.85323
5 0.6375
4 1.0187
4 0.019869
5 1.233
4 0.15369
15 1.7508
5 0.18568
4 0.37735
3 1.7309
6 1.3751
5 0.059579
4 1.6731
4 1.3803
6 1.4734
4 0.28225
7 1.4278
4 1.7043
5 1.7385
4 1.9835
5 -1.4086
5 -0.5701
4 0.70185
8 1.6624
4 0.13064
5 1.511
4 1.2914
3 0.71334
3 1.3733
5 0.85804
4 0.96784
3 1.3049
5 1.1425
4 0.87822
4 1.1048
6 1.5702
3 1.098
4 1.0722
4 0.51788
6 2.1273
5 1.8886
5 -0.71189
4 0.94415
5 1.0499
4 0.29651
4 0.33508
9 0.43477
4 1.1572
3 0.27488
5 1.6477
9 1.9401
7 1.3669
5 1.358
4 1.0911
5 1.4082
4 1.0174
4 0.70926
5 1.0475
4 1.8357
6 0.73666
4 1.9183
10 0.57605
4 1.6877
4 1.0657
4 2.0277
4 2.4517
6 1.2051
13 2.4199
6 2.2917
5 1.2908
6 1.5539
4 0.95084
4 1.2878
5 0.0024983
5 0.71791
4 1.0212
4 0.15106
4 0.014294
14 1.7854
12 1.6745
5 0.74468
7 1.0355
4 1.0016
5 2.1339
11 1.7697
4 0.96621
6 0.13123
7 0.39056
4 1.6293
4 0.64813
11 2.747
7 1.1464
6 1.4969
4 1.1777
51 0.13524
4 1.586
5 2.7552
5 0.6981
4 1.8701
4 1.2795
5 0.52971
6 0.49031
5 1.0411
5 0.75585
5 0.8734
4 2.3486
4 0.70576
5 0.25227
4 0.87985
4 1.5443
5 0.02728
5 1.0715
5 -0.38112
5 0.66514
4 -0.35897
5 0.53393
4 1.2261
5 1.2878
8 1.714
8 1.2497
6 1.3647
4 1.3714
18 -0.35561
13 1.9259
4 1.5601
13 0.99114
4 1.8937
10 1.0355
10 -0.58211
4 1.2297
5 1.9453
5 1.3046
4 2.5279
4 1.9421
7 1.588
8 0.92927
14 -0.038976
4 1.1801
4 1.2259
4 -0.16303
6 0.89538
7 0.97096
5 -0.13421
4 1.1503
5 -0.50547
4 1.7445
4 0.52348
4 1.0876
4 1.1864
4 1.5057
4 -1.2967
5 1.8709
4 0.042893
4 0.81107
4 2.0865
4 0.45553
8 1.0383
5 1.2243
6 0.88206
7 0.58098
8 1.8389
7 0.96818
4 0.039553
12 1.9206
7 1.4579
6 1.3102
9 1.4494
5 1.7392
4 1.9675
4 1.3443
4 0.24994
4 1.0785
10 1.4772
4 0.17311
6 2.116
4 0.025044
7 1.7646
4 1.9301
6 1.4949
6 1.4017
5 1.4972
5 -0.27982
4 1.5856
5 1.5968
5 1.2796
4 1.7961
20 -0.74301
10 1.3854
5 1.369
10 1.991
10 1.0423
5 1.1008
3 -0.3991
6 1.4679
5 0.55617
3 1.6489
4 0.30885
4 0.88017
4 1.0053
6 1.5051
5 0.46081
5 1.9013
6 1.8912
4 1.1624
4 0.91542
5 0.5166
4 0.12119
9 1.0981
4 0.43606
6 1.5789
6 1.6305
10 0.95108
5 -0.027199
7 2.048
12 0.92479
7 0.068071
4 2.1771
4 1.2957
4 1.3527
6 -0.64956
4 0.93501
4 -0.93951
8 1.0854
12 1.4295
5 0.64907
4 0.71822
4 1.843
4 -0.4747
6 -0.19645
8 1.4994
20 0.70677
5 1.5627
7 0.57296
4 0.8963
6 1.3381
3 -0.28175
3 1.0057
4 1.3152
5 1.3027
4 1.143
4 0.8259
4 1.3833
4 1.8328
4 0.46875
4 1.5646
5 0.14661
5 2.3048
12 1.7287
3 1.426
4 0.10666
4 0.94134
6 0.80326
5 1.6741
5 1.0778
8 1.7442
4 1.2569
4 0.60727
5 0.54742
4 1.2299
9 1.7401
4 1.4515
4 1.1692
4 1.303
4 -0.22988
6 1.2076
4 1.5535
3 1.8581
8 1.527
9 0.23047
5 2.1834
4 1.2116
4 1.4613
4 0.067265
7 1.8655
6 1.6863
4 1.345
5 1.3319
4 0.99778
3 3.064
9 1.6568
4 0.049939
4 0.91179
4 -0.11961
4 1.4754
4 1.2269
4 2.048
5 0.15267
3 0.73908
5 1.7136
4 1.7404
4 1.5744
5 2.4164
5 1.8197
5 0.37448
8 1.6477
6 1.9695
5 2.289
4 1.354
4 0.24959
5 0.42427
4 0.98502
5 1.1839
5 1.025
5 1.1812
4 1.9478
4 0.17555
5 1.3823
6 0.37108
6 0.59569
7 0.915
3 1.492
3 -0.4346
5 0.66911
5 1.6742
4 1.0801
5 1.1417
4 1.396
4 0.98427
6 1.4243
6 1.264
6 -0.19923
4 1.4191
6 1.1821
6 1.3748
11 0.51179
3 -0.31093
4 1.8972
16 -0.10997
5 1.5536
6 -0.12431
4 1.5815
6 1.476
6 1.2844
4 1.1984
5 1.2747
4 0.92035
5 1.6432
7 0.90039
5 -0.09016
5 0.43899
6 0.42189
6 0.7268
4 0.93668
4 0.68564
10 0.66364
4 1.5941
4 -0.41014
7 1.9465
4 2.0358
4 0.48488
4 0.96656
5 1.2674
7 1.1823
4 -0.82
9 1.5258
12 1.4952
5 0.32656
7 1.2004
3 1.1729
4 1.1147
7 1.5309
6 1.2583
9 0.97737
5 -0.49959
14 1.6833
4 1.2941
4 1.5209
7 1.9347
8 1.6111
7 1.2779
4 1.7415
15 1.8804
12 1.7448
4 1.631
5 1.6976
5 1.7792
5 0.467
4 -1.0205
4 1.2335
14 1.5853
4 -0.59692
3 -1.5322
4 1.554
3 2.0769
10 -0.16869
4 1.76
7 1.4095
8 2.0131
4 1.3586
6 1.1413
4 1.1978
6 0.82508
8 1.2969
4 1.054
6 1.6158
4 0.29573
4 1.158
5 0.57537
4 1.2469
9 0.84126
4 2.0085
4 -0.27307
4 2.1409
4 1.233
5 0.53097
4 1.5395
4 1.8335
4 -0.61358
4 0.84967
4 1.7819
4 0.67848
3 0.69187
4 -0.1841
5 2.0867
5 1.3184
4 -0.93371
4 1.7957
4 1.626
4 1.5428
4 1.0476
4 1.3338
9 0.88624
5 1.0248
4 0.25736
4 1.3443
7 1.9609
7 1.0487
6 1.8727
4 0.59908
5 0.65905
4 0.62933
5 0.35149
4 1.0493
4 0.7618
4 1.6076
5 1.7638
4 -1.0372
5 1.7339
4 1.6793
5 0.70604
8 1.6075
4 0.59401
5 1.4933
3 1.3619
9 2.784
5 -0.19494
4 1.8118
4 1.3049
6 1.9185
4 1.9677
7 1.8509
3 0.80826
5 1.7083
6 -0.07667
4 1.2922
5 1.2431
40 1.5197
4 1.3745
4 0.18081
5 0.98253
4 0.82415
15 1.3776
4 0.86951
4 1.4319
6 1.6817
4 1.486
5 1.4233
4 1.5124
4 1.0629
4 0.83706
5 1.7451
8 1.788
5 1.2696
4 1.5877
4 1.489
4 0.88882
6 1.119
4 1.752
4 1.6912
3 0.75404
4 2.2211
6 0.70521
4 -0.23164
4 0.44744
6 1.0291
5 1.583
4 0.47878
4 1.1952
5 1.7763
6 1.6111
4 0.32663
5 1.998
5 0.77819
6 1.6081
5 1.9136
4 1.7448
4 0.28745


==> figure/K_cosim_D2k/back_ups/Freq_OR/K_cosim_D2k_OR_vs_Prediction_value_B.txt <==
0.5498 -1.0898
0.61885 -1.0318
0.70477 -0.11878
0.28313 -1.2056
0.65914 -0.84395
0.68356 -0.99311
0.49691 -0.95011
0.26089 -0.2589
0.42877 -1.219
0.12776 -1.0692
0.51953 -1.1201
0.4925 -1.1428
0.70392 0.62539
0.28638 -1.0409
0.17843 -1.6249
0.14721 -1.2378
0.21989 -1.4997
0.30703 -0.99278
0.60579 -0.97892
0.47295 -1.1308
0.55713 -1.2948
0.3197 -1.3258
0.70121 -1.1138
0.67065 -0.25758
0.1349 -1.2648
0.70466 -0.99301
0.30119 -1.2017
0.69918 -1.017
0.38188 -1.3605
0.45588 -1.2138
0.66838 -1.0761
0.70412 -0.94928
0.65228 -1.2561
0.1704 -1.6944
0.58305 -1.4681
0.16439 -1.7246
0.14069 -1.4285
0.29539 -0.46339
0.20322 -1.3614
0.69895 -1.0639
0.27509 -0.48217
0.59131 -1.198
0.38726 -0.8368
0.25239 -0.3077
0.14502 -1.026
0.22924 -1.1374
0.18927 -1.3675
0.61549 -1.192
0.57691 -1.7185
0.20254 -1.2896
0.6072 -0.94833
0.67665 -1.2119
0.53986 -1.1554
0.70464 -1.0084
0.2727 -1.0037
0.28151 -0.93268
0.70456 -1.2884
0.37117 -0.9875
0.54897 -1.2385
0.12627 -1.2703
0.52296 -1.0158
0.69711 -0.95157
0.58608 -1.2514
0.69692 -1.4038
0.66265 -1.1464
0.28394 -1.5055
0.23289 -1.4491
0.67583 -1.2349
0.22346 -0.94851
0.69779 -1.451
0.21216 -0.82505
0.20938 -1.5592
0.34384 -1.1372
0.59205 -1.2593
0.6955 -0.61652
0.63366 -1.8955
0.66929 -1.1881
0.65174 -1.116
0.14556 -1.0966
0.50916 -1.164
0.32397 -0.49333
0.24104 -0.45369
0.13751 -1.2293
0.65283 -1.4003
0.57846 -1.6623
0.31039 -0.77425
0.70442 -0.79723
0.64786 -0.86982
0.20052 -1.2278
0.70482 -1.0019
0.12726 -1.5359
0.15969 0.078852
0.6916 -0.66491
0.70451 -1.1685
0.68892 -0.83329
0.30955 -1.5571
0.63054 -1.0526
0.54402 -1.1107
0.43149 -1.2156
0.52977 -0.61273
0.28071 -1.0586
0.70482 -0.19667
0.28475 -1.0481
0.68861 -1.1402
0.45228 -1.2384
0.61207 -1.2672
0.36672 -0.7995
0.70383 -1.4301
0.51349 -0.63494
0.21777 -1.4686
0.65863 -0.32198
0.70376 -1.3489
0.19254 -0.56672
0.59864 -1.3685
0.16262 -1.3949
0.7047 -0.95417
0.33949 -0.60836
0.14339 -0.53251
0.53568 -0.4281
0.3163 0.49756
0.69714 -1.1092
0.70425 -0.76317
0.63734 -1.1721
0.70087 -1.1064
0.67457 -0.95296
0.13804 -1.2238
0.70178 -1.4041
0.47652 -0.30813
0.70452 -0.28546
0.37473 -1.3191
0.18157 -1.4968
0.1932 -1.2569
0.55225 -1.089
0.18348 -1.2294
0.17346 -0.91809
0.70391 -1.5672
0.67746 -1.0869
0.31292 -1.1096
0.58381 -1.783
0.69816 -0.33858
0.69621 -1.3304
0.2206 -1.0897
0.44777 -1.0383
0.68022 -0.81446
0.53484 -1.1188
0.5221 -0.63783
0.69505 -1.41
0.58152 -1.4196
0.44686 -1.3396
0.50829 -1.4301
0.70482 -1.5088
0.70279 -1.2128
0.27829 -0.91932
0.48985 -1.5408
0.44506 -0.9136
0.14611 -1.0208
0.1985 -1.2465
0.38277 -1.4481
0.23658 -0.30533
0.66314 -1.4988
0.54733 -0.99542
0.6953 -1.0613
0.39535 -1.3832
0.22132 -1.2814
0.16798 -0.944
0.61276 -1.2267
0.16558 -1.3957
0.59353 -1.1235
0.51176 -0.37488
0.17531 -0.9158
0.58758 -0.80211
0.62282 -1.7211
0.14943 -0.77495
0.34471 -1.454
0.21565 -1.1741
0.33256 -1.1805
0.50305 -1.2948
0.69857 -0.88319
0.3685 -1.6395
0.67905 -1.1569
0.70103 -0.91791
0.6576 -0.17192
0.13028 -1.7413
0.16499 -0.79418
0.6065 0.25644
0.70477 -1.0891
0.33083 -1.1978
0.2791 -1.3038
0.36495 -1.183
0.63612 -1.0909
0.17162 -1.7557
0.17718 -1.667
0.36939 -1.1485
0.51781 -0.44158
0.31376 -1.696
0.69601 -0.7852
0.7048 -1.0895
0.65708 0.45616
0.56911 -0.98742
0.56356 -1.1056
0.4792 -1.1236
0.32482 -0.88234
0.31546 -1.021
0.62672 -1.1229
0.34908 -1.2471
0.61412 -1.099
0.54485 -1.0456
0.19451 -1.6067
0.58229 -0.75708
0.26167 -1.4008
0.13181 -1.2089
0.7046 -1.219
0.41701 -1.5294
0.40797 -1.2441
0.25701 0.23767
0.61616 -1.2253
0.70203 -1.0653
0.36584 -1.0028
0.70288 -1.0041
0.39355 -1.418
0.70368 -0.21318
0.42968 -0.69464
0.46578 -0.30356
0.24782 -1.1712
0.24858 -1.4406
0.39445 -0.99621
0.33688 -1.2288
0.42787 -1.2726
0.67945 -0.68108
0.70022 -1.0289
0.70463 -0.82224
0.55307 -0.65109
0.2307 -1.3101
0.15393 -0.67798
0.70475 -1.068
0.50393 -1.2697
0.70041 -0.90503
0.60999 -1.0607
0.37562 -0.43391
0.42696 -1.3191
0.68098 0.47279
0.2648 -0.35589
0.69644 -1.3669
0.5407 -1.3614
0.44867 -1.0316
0.62217 -0.84704
0.69217 -0.28884
0.70469 -0.52215
0.70074 -0.47994
0.6711 -1.1524
0.27589 -1.6592
0.14393 -1.2106
0.21077 -1.1711
0.40887 -1.0314
0.69326 -0.6476
0.38367 -1.2755
0.17655 -1.3529
0.59719 -0.53731
0.36761 -1.1296
0.4783 -0.95819
0.10886 -1.4635
0.26794 -0.95973
0.41339 0.39604
0.57147 -1.3588
0.22779 -1.3242
0.70407 -0.60017
0.11804 -0.35482
0.45859 -0.94315
0.16919 -1.2137
0.7035 -1.4135
0.70192 -0.98123
0.26873 -0.73812
0.21007 -1.8386
0.58532 -1.1912
0.5547 -1.5662
0.64386 -1.403
0.67198 -0.34631
0.7019 -0.96587
0.11111 -0.95804
0.32226 -1.1882
0.62348 -1.0805
0.44144 0.006855
0.35084 -1.2798
0.61952 -1.3882
0.60224 -1.1242
0.26952 -0.9806
0.52637 -0.96078
0.38905 -1.1492
0.58683 -1.6235
0.51089 -1.5232
0.46488 -1.5322
0.15795 -1.3247
0.26323 -1.2444
0.7048 -1.4653
0.70055 -1.0103
0.38009 -0.70424
0.20732 -1.1376
0.7031 -0.79786
0.12977 -1.2539
0.47026 -1.2953
0.11338 -1.2076
0.13232 -1.2717
0.42244 -0.88249
0.14016 -1.2408
0.64729 -0.75308
0.6997 -1.0755
0.41068 -1.7108
0.69501 -1.5336
0.42334 -1.0809
0.52124 -0.55201
0.69299 0.48634
0.68765 -1.0111
0.16859 -1.0818
0.3214 -0.92199
0.5699 -0.84528
0.64034 -1.0257
0.37741 -1.0366
0.19717 -0.60235
0.6349 -0.87534
0.6086 -0.58978
0.45138 -0.91105
0.70025 -1.1005
0.35435 -0.67393
0.4872 -1.5602
0.35523 -0.93271
0.18668 -0.81796
0.57068 -1.1707
0.67786 -1.1122
0.25546 -1.0284
0.68829 -1.1047
0.70459 -0.82078
0.70482 -0.68673
0.67826 -0.79837
0.32568 -1.3102
0.68173 -1.2784
0.37206 -1.0417
0.10665 -1.6601
0.23955 -1.4245
0.62018 -0.99681
0.70277 -1.3267
0.64673 -1.1565
0.69044 -1.3108
0.46847 -1.003
0.70446 -1.1499
0.68531 -0.93694
0.58908 -1.723
0.10931 -1.5747
0.23216 -1.1822
0.53903 -1.233
0.57381 -0.30978
0.40616 -1.2203
0.43601 -1.0239
0.35347 -1.2084
0.38546 -1.2499
0.64898 -1.0361
0.62413 -1.111
0.1854 -1.3647
0.19917 -1.2172
0.17223 -1.4635
0.55143 -1.0454
0.48542 -1.0969
0.48631 -1.1422
0.61069 -1.1503
0.26011 -0.51494
0.13283 -0.8395
0.24254 -1.2752
0.1778 -0.40155
0.16027 -1.3994
0.45949 -1.0941
0.49427 -0.86436
0.18604 -1.2364
0.68984 -0.30829
0.18862 -0.69725
0.60153 -0.90058
0.6646 -1.0334
0.52807 -1.2484
0.52892 -1.2021
0.16144 -0.89765
0.19123 -0.35744
0.70058 -1.0094
0.53231 -1.1859
0.15337 -0.4715
0.22274 -1.0625
0.66216 0.17494
0.16618 -0.8564
0.30202 -0.99254
0.66116 -1.04
0.24329 -0.32602
0.70267 -0.80781
0.29292 -1.3311
0.65119 -1.0962
0.60509 -0.075242
0.70231 -0.94018
0.68667 -1.3151
0.24179 -1.0474
0.22634 -1.4647
0.69526 1.2027
0.11292 -1.4118
0.69876 -0.90809
0.44596 -0.22526
0.66363 -1.6848
0.55062 -0.77605
0.38815 -1.3134
0.15223 -0.86964
0.30369 -1.1298
0.27749 -1.1302
0.40978 -1.2658
0.62085 -1.105
0.13594 -1.3394
0.23732 -1.1572
0.68284 -0.40543
0.31123 -1.0204
0.1698 -1.2699
0.46308 -1.6451
0.26245 -1.4466
0.69014 -1.4801
0.60438 -1.7849
0.14776 -1.4616
0.22203 -0.99903
0.27111 -1.0843
0.686 -1.2275
0.56832 -1.4316
0.57537 -0.96936
0.69914 -0.92002
0.15911 -0.79343
0.51263 -0.79244
0.32055 -1.0126
0.6982 -0.96882
0.21425 -0.75188
0.33342 -1.4869
0.70359 -1.5531
0.25086 -1.4382
0.16738 -1.5466
0.33602 -1.5496
0.39625 -1.1939
0.22418 -1.2204
0.64211 -0.90205
0.70341 -1.2097
0.18031 -1.3719
0.31461 -0.85669
0.7009 -1.2012
0.20663 -1.2143
0.6318 -0.51473
0.40346 -1.4964
0.19584 -0.77372
0.69074 -1.1277
0.68247 -0.90799
0.54319 -0.71747
0.21285 -0.54664
0.13646 -1.2604
0.68427 -1.2322
0.25624 -1.5158
0.69973 -0.99165
0.69879 -0.91091
0.51522 -0.98775
0.57999 -0.12803
0.46398 -1.1891
0.11523 -1.0019
0.21495 -1.4282
0.17593 -1.262
0.33775 -1.1232
0.16321 -0.55402
0.18412 -1.3393
0.36052 -1.604
0.41972 -1.4067
0.65965 -0.72647
0.14123 -1.3928
0.62478 -0.86952
0.12826 -0.67892
0.70299 -1.0188
0.70474 -1.0896
0.29787 -1.2629
0.43239 -0.83005
0.62864 -1.2538
0.17968 -1.1202
0.2388 -0.97682
0.64328 -0.44502
0.43963 -1.3138
0.66651 -1.1982
0.70005 -1.0566
0.67285 -1.6295
0.1313 -1.3794
0.15055 -1.0486
0.39805 -0.76333
0.2921 -0.88011
0.11065 -1.3795
0.50042 -0.77244
0.10709 0.083324
0.13438 -1.0542
0.43782 -0.45792
0.32311 -0.37115
0.57769 -0.83785
0.7032 -0.85031
0.70478 -1.3385
0.70437 -0.8395
0.38995 -1.4381
0.5465 -1.0505
0.10753 -1.3505
0.70472 -1.0448
0.11201 -1.4803
0.20595 -1.0589
0.12186 -1.2515
0.12381 -0.37236
0.65655 -1.0113
0.46129 -0.74162
0.49515 -1.0639
0.55388 -1.3511
0.33862 -0.020856
0.7033 -1.4439
0.11247 -1.4916
0.36229 -1.5915
0.64501 -1.307
0.69951 -1.3171
0.22997 -0.37687
0.45769 -1.2741
0.51436 -1.1657
0.61751 -1.0667
0.2351 -0.92105
0.62736 -1.0684
0.19188 -1.0522
0.704 -1.038
0.35259 -1.2244
0.70467 -0.87129
0.44325 -0.37879
0.41158 -1.3815
0.69648 -0.035934
0.1638 -1.4554
0.69936 -1.0339
0.3421 -1.4975
0.51695 -0.84996
0.70216 -0.90452
0.69574 -1.2912
0.47205 -0.90136
0.70256 -1.1856
0.70071 -1.0035
0.40526 -0.32475
0.65064 -1.2381
0.70322 -0.96492
0.24934 -1.0966
0.70039 -0.34129
0.70398 0.12413
0.69379 -1.243
0.28232 -1.0559
0.42063 -1.2272
0.35876 -1.5059
0.69405 -1.4172
0.47563 -1.3676
0.7042 -0.77703
0.56435 -1.2148
0.1391 -1.3626
0.59646 -0.68773
0.70118 -1.0566
0.36406 -0.82464
0.13857 -0.64634
0.21146 -1.0136
0.34122 -1.6404
0.69353 -0.43864
0.3317 -0.51867
0.63428 -0.28427
0.6539 -0.10257
0.41611 -1.4608
0.66884 0.32454
0.21706 -0.26946
0.57303 -0.27723
0.13386 -0.48255
0.6821 -0.87728
0.6984 -1.1459
0.7015 -0.74669
0.6986 -1.1104
0.2719 -1.5923
0.11757 -1.5371
0.23584 -1.5176
0.34035 -1.0301
0.2463 -0.9497
0.67499 -1.3351
0.70008 -1.1409
0.37384 -0.97237
0.39715 -1.1219
0.67154 -0.80608
0.64559 -1.0714
0.61684 -1.3087
0.11477 -0.92057
0.12042 -1.0945
0.46039 -1.2942
0.19784 -1.3502
0.70447 -0.87223
0.36318 -1.0426
0.12235 -1.1549
0.56276 -1.1135
0.2501 -1.1469
0.20526 -1.476
0.69955 -1.2382
0.70301 -1.0585
0.12332 -0.76919
0.18733 -0.92701
0.29953 -1.3994
0.70105 -0.46311
0.10578 -1.5377
0.63794 -0.84794
0.45498 -1.2776
0.48453 -1.3815
0.70436 -0.7822
0.63974 -1.0862
0.45408 -1.4625
0.29046 -0.74713
0.47473 -1.2359
0.35171 -1.4053
0.31885 -1.5728
0.68136 -0.61768
0.70426 -0.837
0.43511 -0.87165
0.56515 -1.0174
0.62151 -0.69234
0.46936 -0.92072
0.39985 -1.1595
0.34297 -1.2945
0.30536 -1.0767
0.70473 -1.213
0.30787 -1.6111
0.56035 -1.0903
0.39085 -1.476
0.15167 -0.26713
0.15622 -1.2063
0.2249 -1.5007
0.62928 -0.71422
0.10975 -1.1335
0.1171 -1.4327
0.59426 -1.1895
0.11663 -1.1257
0.51608 -0.63946
0.13079 -1.0868
0.12479 -1.7026
0.66016 -0.65604
0.4342 -0.57725
0.35788 -1.088
0.50567 -1.5437
0.66975 -1.1159
0.19518 -0.63093
0.1528 -1.2965
0.11569 -1.1135
0.64954 -1.0529
0.65009 -1.0445
0.57459 -1.2688
0.23436 -1.4109
0.18094 -1.2799
0.3783 -1.0778
0.70332 -0.9945
0.4152 -1.3711
0.59792 -1.0415
0.60009 -1.3403
0.64616 -1.3686
0.55794 -1.3723
0.68392 -0.89159
0.53819 -1.7217
0.42515 -1.0805
0.65497 -0.56736
0.6079 -1.1074
0.70479 -1.0235
0.59937 -0.81293
0.15564 -1.7758
0.34996 0.16668
0.25778 -1.0646
0.17469 -0.9529
0.1545 -1.3867
0.18221 -1.339
0.58457 -0.9179
0.11851 -1.22
0.17905 -0.82863
0.27031 -1.1561
0.14447 -1.2248
0.4333 -0.24243
0.70349 -0.62435
0.56594 -1.468
0.65444 -1.4322
0.54568 -0.85084
0.12577 -1.5281
0.63551 -1.1055
0.29128 -1.1584
0.6555 -1.8714
0.20458 -0.76959
0.61481 -0.41153
0.25856 -0.99277
0.28801 -1.2313
0.44234 -1.1424
0.38457 -1.0806
0.6832 -1.0258
0.30452 -1.0142
0.34646 -1.1643
0.68633 0.018461
0.10797 -1.8503
0.12528 -1.2836
0.49074 -1.1907
0.13335 -1.048
0.12677 -1.6052
0.42425 -1.1588
0.69796 -1.4983
0.26637 -1.1024
0.41791 -0.69899
0.70229 -0.97052
0.58076 -1.1034
0.70419 -1.3012
0.64444 -1.1529
0.29704 -1.1667
0.46757 -1.1213
0.32911 -1.716
0.25163 -1.4864
0.62608 -1.0505
0.55632 -1.2654
0.32825 -0.11695
0.595 -0.51879
0.13963 -1.506
0.68954 -1.1266
0.24555 -1.3678
0.28719 -1.4027
0.12927 -1.2682
0.36141 -1.2887
0.17285 -1.356
0.12138 -1.3065
0.20119 -1.0661
0.66556 -0.87862
0.69554 -1.5653
0.65337 -1.4338
0.28556 -1.568
0.66166 -1.0054
0.63914 -1.5069
0.16678 -1.3839
0.11899 -1.0418
0.43058 -1.0415
0.67866 -1.4373
0.49603 -0.82778
0.54153 -0.70559
0.25316 -1.2319
0.16203 -1.655
0.10842 -1.0721
0.41249 -1.1155
0.18797 -1.5175
0.70136 -0.96213
0.27669 -0.1341
0.70254 -1.1355
0.69987 -0.94252
0.49867 -0.42876
0.46218 -0.98373
0.49339 -0.95346
0.52467 -0.47981
0.70164 -1.1223
0.61818 -0.76507
0.63304 -1.2014
0.68497 -0.83403
0.40075 -1.5465
0.48365 -1.1224
0.11946 -0.33718
0.70176 -0.85826
0.66604 -1.1346
0.60367 -0.32599
0.26715 -0.90224
0.46667 -0.91277
0.3792 -1.0474
0.15679 -1.0411
0.66745 -1.1786
0.56196 -0.9175
0.33515 -1.439
0.69272 -1.1871
0.13542 -0.87861
0.70375 -0.39973
0.60081 -1.2974
0.70367 -1.0555
0.66066 -0.87969
0.23143 -1.1474
0.61344 -1.4946
0.69754 -1.1517
0.15111 -0.55439
0.1423 -1.29
0.39175 -1.1299
0.58833 -1.5375
0.687 -1.199
0.70455 -1.2137
0.1965 -1.465
0.25393 0.61625
0.49955 -1.2793
0.30871 -0.80779
0.6702 -0.20846
0.69732 -1.4901
0.13699 -1.6875
0.70481 -0.84259
0.67624 -1.4142
0.69481 -0.33056
0.59057 -0.30918
0.62543 -0.010159
0.58982 -1.0671
0.35611 -1.0443
0.69837 -1.421
0.37652 -1.132
0.70481 -1.4152
0.55955 -1.0086
0.42606 -1.1065
0.37295 -0.73721
0.40255 -1.2092
0.17101 -0.83098
0.22562 -1.2812
0.34558 -0.7304
0.69132 -1.0323
0.50218 -0.90249
0.32739 -0.92908
0.53062 -0.91483
0.31715 -1.003
0.32654 -1.0167
0.43692 -0.79401
0.63673 -1.4388
0.69799 -0.48087
0.48897 -1.0894
0.21636 -1.6167
0.27429 -0.9222
0.19057 -1.597
0.70242 -1.2102
0.70162 -0.60264
0.32997 -1.4595
0.31208 -0.076732
0.54815 -0.13556
0.48187 -1.161
0.70405 -0.77743
0.67329 -0.96561
0.29374 -1.093
0.24706 -1.3305
0.28964 -1.268
0.67706 -1.1155
0.21918 -1.3646
0.24404 -0.94934
0.12283 -1.442
0.69775 -1.2011
0.57225 -0.86503
0.1102 -0.90334
0.44415 -0.86018
0.22706 -1.1265
0.63117 -1.1837
0.29622 -1.5667
0.26558 -1.44
0.70358 -0.82685
0.45318 -0.022362
0.70205 -0.34781
0.38098 -0.12509
0.18476 -1.2828
0.35964 -1.4263
0.47741 -0.62313
0.22851 -1.2174
0.28882 -1.2416
0.69758 -0.54961
0.53735 -1.2408
0.12876 -0.57601
0.68923 -0.57517
0.53652 -1.0352
0.18284 -0.95031
0.67541 -0.64146
0.64152 -1.3982
0.57923 -1.1971
0.30285 0.042421
0.19984 -1.3206
0.69625 -1.132
0.14832 -0.97533
0.1209 -1.2925
0.4143 -1.2776
0.18992 -1.1977
0.69666 -1.5665
0.52552 -1.4019
0.21355 -1.6854
0.23806 0.10051
0.14887 -1.2435
0.35699 -1.1361
0.1143 -1.1039
0.68732 -0.010249
0.62991 -1.6086
0.20869 -0.96325
0.16086 -1.5823
0.19385 -1.2083
0.69456 -1.3777
0.11384 -1.7289
0.11994 -0.75936
0.69899 -0.87014
0.318 -1.2923
0.33429 -0.90093
0.48009 -1.2549
0.5048 -1.42
0.52722 -1.2719
0.11616 -1.1735
0.56116 -0.65684
0.69689 -1.0363
0.68462 -1.1993
0.69597 -1.2166
0.1243 -1.6802
0.57614 -0.83616
0.17408 -0.88025
0.14999 -1.4243
0.64842 -0.98885
0.29457 -1.2924
0.63854 -1.0796
0.21847 -1.1917
0.15853 -1.2375
0.60296 -1.295
0.23363 -1.2411
0.66508 0.47775
0.53315 -1.527
0.41882 -1.5344
0.52039 -0.94998
0.14177 -1.5208
0.64269 -1.1921
0.69189 -1.1836
0.70432 -1.522
0.55874 -0.89304
0.39265 -0.69437
0.49779 -0.72615
0.6999 -1.1925
0.50742 -1.3017
0.68797 -0.84094
0.7034 -0.556
0.65603 -1.0405
0.70133 -1.0977
0.59573 -0.90747
0.34733 -0.47617
0.47116 -0.94592
0.6967 -0.10809
0.69103 -0.29289
0.67242 -1.2794
0.69736 -1.2909
0.68566 -1.6263
0.63242 -1.5843
0.14666 -1.3631
0.42153 -1.1731
0.56674 -0.47972
0.53399 -1.441
0.20187 -1.4019
0.2039 -1.5983
0.27349 -0.81685
0.50654 -0.83929
0.34821 -1.2783
0.52381 -1.3447
0.39895 -1.4817
0.51867 -1.2278
0.53146 -1.1362
0.70442 -0.7915
0.48098 -1.114
0.66792 -1.0923
0.48808 -0.81785
0.6093 -0.71613
0.49162 -1.6807
0.15737 -1.2828
0.70244 -1.1786
0.45678 -1.1007
0.69933 -1.0966
0.14284 -1.251
0.40707 -1.3064
0.66698 -1.8949
0.70482 -0.52773
0.24029 -0.85616
0.51002 -0.28547
0.208 -1.5818
0.70265 -0.95387
0.30619 -1.3747
0.24479 -0.84553
0.69245 -0.91248
0.45047 -0.92969
0.10621 -1.6015
0.59279 -0.96324
0.67983 0.10404
0.37028 -0.85761
0.628 -1.1873
0.11156 -0.83028
0.5013 -1.4167
0.67372 -0.80782
0.25933 -0.47958
0.6943 -1.1926
0.44054 -1.4532
0.70431 -0.93088
0.70311 -0.64923
0.55551 -1.3068
0.40436 -1.4619
0.15507 -0.79276
0.43873 -0.77935
0.61138 -1.0117
0.70218 -0.72911
0.64093 -1.3686
0.30036 -0.80078
0.7029 -1.5581
0.6806 -1.3633
0.70148 -1.2559
0.70384 -0.91291
0.25469 -0.88075
0.56753 -0.73217
0.65811 -0.97477
0.2799 -0.96429
0.47384 -0.98735
0.70413 -1.2332
0.54236 -0.40563
0.44957 -0.69154
0.2987 -1.2513
0.67414 -0.63343
0.38636 -1.3002
0.48276 -0.749
0.26401 -1.2642
0.40165 -1.032
0.66412 -1.0473
0.69578 -1.6447


==> figure/K_cosim_D2k/back_ups/Freq_OR/K_cosim_D2k_OR_vs_Prediction_value_C.txt <==
41.171 2.0444
59.806 -0.99101
125.71 1.334
8.2333 0.66508
76.171 -0.13923
91.303 0.48681
30.887 -0.77315
7.4304 -0.73557
20.779 -0.32416
13.081 -0.67872
34.977 1.3283
30.138 1.0721
119.73 0.8733
8.3785 -0.59059
8.116 -0.13434
10.573 -0.69954
6.9405 -1.0133
9.4587 1.2297
55.627 1.6987
26.981 -1.2102
42.816 -0.11399
10.25 -0.56456
112 -0.46186
82.473 -0.13179
12.055 0.3495
131.15 1.3067
9.1262 1.0317
108.24 -0.21538
15.448 1.8055
24.44 0.056375
81.138 -0.71076
134.97 0.68187
72.872 0.32525
8.5947 -0.35575
49.178 0.60531
9.0177 0.54119
11.315 -0.37734
8.8171 -1.0825
7.1783 0.63664
149.32 -0.0068544
7.9037 -0.53988
51.414 -0.72547
15.998 0.050904
7.2171 -0.78351
10.812 -0.92327
6.9262 -1.3006
7.6115 -0.32562
58.69 1.3184
47.588 -0.9677
7.1941 -0.53089
56.059 -0.81812
86.276 1.2819
39.038 0.79934
124.03 0.37921
7.8141 1.3361
8.1636 0.46468
123.37 1.3545
14.401 1.4105
40.991 0.2371
13.313 -0.21842
35.635 0.94631
152.65 1.1665
49.985 2.009
104.85 1.3841
77.981 0.8654
8.2689 -0.087604
6.9422 -0.40015
85.727 -0.24768
6.9254 -0.38833
106.07 0.28199
7.0154 -0.61397
7.0569 -0.49428
12.013 0.71224
51.62 -0.31595
155.27 1.7463
65.095 1.0371
81.671 0.72638
72.622 1.4626
10.752 -0.73713
33.049 -0.29176
10.537 -0.36487
7.0192 -1.2592
11.711 -0.77325
73.123 1.3764
47.983 -0.254
9.6591 -0.68377
133.23 -0.69834
70.882 1.1974
7.2446 -0.92554
128.08 -0.53868
13.158 -0.56145
9.3905 -0.42444
98.54 1.3037
132.53 0.69742
95.9 -1.0372
9.6083 -0.069827
63.924 -0.75511
39.919 -0.14542
21.126 -0.67482
36.973 0.83692
8.1294 -0.49778
128.42 1.5714
8.305 1.4574
95.609 0.20885
23.927 1.979
57.585 0.35497
13.985 0.32639
136.37 0.40414
33.844 0.3618
6.9552 0.63534
75.915 1.0548
119.08 1.1387
7.4893 -0.92561
53.497 -0.71545
9.1539 -0.70788
124.7 0.47774
11.671 1.3919
10.997 -0.11387
38.169 -0.292
10.028 -0.78959
105.15 0.96821
134.27 1.5976
66.516 0.13214
145.3 0.2685
84.907 1.7065
11.644 -1.1316
113.27 -0.98152
27.538 -1.4329
123.03 1.2572
14.742 -0.65357
7.9533 1.1777
7.4663 -0.82094
41.715 -0.3674
7.8614 -0.4415
8.4011 -0.48274
136.02 0.95946
86.827 -0.54893
9.8145 -0.81273
49.379 0.7982
150.8 0.27964
154.15 1.256
6.9365 -0.66235
23.297 -1.0222
88.77 -0.85394
37.997 -0.70803
35.47 1.2224
102.42 -0.52124
48.778 1.1815
23.172 0.5898
32.892 1.0105
127.06 1.7249
115.83 0.79549
8.0298 0.47156
29.694 0.12643
22.924 1.3504
10.692 -0.18331
7.2993 -0.53405
15.539 1.2884
6.97 -0.7945
78.242 -1.4373
40.632 -0.35034
102.72 1.1109
16.854 -0.37181
6.933 0.35732
8.7582 -0.15447
57.805 -0.29505
8.9293 0.82785
52.034 2.3505
33.525 1.0871
8.2906 -0.68701
50.391 1.173
61.162 0.052056
10.341 -0.87439
12.083 -0.58966
6.9742 -1.0167
11.148 -0.40971
31.957 -0.20955
150.06 -0.1142
14.15 1.4506
87.934 0.2822
144.93 0.8051
75.403 -0.041153
12.704 -0.39019
8.9733 -0.59723
55.843 1.2481
129.78 1.2537
11.022 1.5563
8.0626 0.62392
13.822 0.78475
66.041 0.4327
8.5158 0.22712
8.1844 -0.36889
14.233 -0.31824
34.651 1.748
9.8672 -0.74646
103.63 0.66144
126.38 1.0615
75.148 0.69194
45.644 -0.39992
44.311 1.6912
27.96 -0.82834
10.596 -0.18233
9.9741 0.6772
62.534 0.057581
12.439 0.85593
58.247 1.2955
40.096 0.1942
7.4217 -0.94013
48.978 1.9554
7.4526 0.37966
12.483 -0.24299
123.7 -0.35608
19.326 -0.94597
18.262 0.29351
7.3263 0.017914
58.912 1.4983
142.41 -0.99153
13.903 -0.73565
139.9 0.62895
16.66 -1.0359
118.75 1.2994
20.894 -0.28271
25.89 0.20559
7.1251 -0.21401
7.1392 -0.92858
16.757 0.028691
11.471 -0.75166
20.664 0.76111
88.212 -0.6549
146.75 0.51668
131.5 0.30021
41.898 0.51883
6.9312 0.50963
9.8992 -0.58303
125.37 0.97808
32.111 0.65355
110.42 0.11259
56.928 -0.20397
14.829 1.6551
20.55 0.39252
89.329 0.35371
7.5464 -0.4398
153.77 0.7424
39.213 0.80003
23.422 -0.64865
60.935 0.70689
99.132 -0.85159
130.81 -0.47302
111.05 2.1287
82.742 -0.91795
7.9345 -0.20795
10.935 -0.65463
7.0352 -0.26825
18.366 -0.24773
100.32 0.52887
15.629 -0.42563
8.2193 -0.036764
53.077 0.55394
14.067 -0.41557
27.819 -0.041535
16.526 -0.59788
7.6477 0.54895
18.894 1.9749
46.222 -0.15198
6.9232 -0.42251
120.39 -0.82338
14.708 -1.1499
24.83 -0.1292
8.6755 0.63674
118.1 1.5243
113.59 0.8642
7.6743 -0.60247
7.0458 -0.95512
49.782 -0.81532
42.264 0.040882
69.166 1.0484
83.28 2.247
142.77 1.0193
16.054 -0.35603
10.421 1.4242
61.389 1.1508
22.434 -0.75181
12.585 -0.43167
60.031 1.2741
54.556 1.2395
7.7013 -0.32581
36.3 -1.167
16.184 0.239
50.188 -1.0476
33.366 -0.023866
25.756 1.3378
9.5381 -0.24155
7.4985 -1.0708
129.1 0.93463
146.02 0.93548
15.269 -1.0536
7.0931 0.72067
139.19 0.40377
12.778 -1.183
26.568 1.2503
15.593 -0.0623
12.411 -0.74101
19.986 -0.28671
11.38 -0.966
70.636 0.13314
147.85 1.8801
18.576 -1.3025
156.03 -0.24417
20.098 -0.31305
35.305 -0.86096
100.02 1.8022
94.739 0.47473
8.7166 -0.59924
10.363 -0.43705
45.836 0.37114
67.714 2.1699
15.003 1.147
7.3382 0.70775
65.567 0.35455
56.493 -0.75942
23.8 -0.095465
110.11 -0.10094
12.883 0.40803
29.254 -1.1398
12.959 0.18658
7.7178 -0.73585
46.029 0.62627
87.103 1.5924
7.288 1.5085
95.319 2.0499
131.84 1.3522
127.4 -0.23824
87.38 0.28946
10.656 -0.86989
89.891 1.0054
14.486 1.4757
17.01 -1.345
7.0009 0.4503
60.256 -1.0131
140.26 1.6593
70.39 0.50692
97.362 -0.37323
26.296 0.01436
132.88 0.18133
92.726 -0.30846
50.799 -0.071278
16.431 -1.0467
6.938 -0.58571
38.863 1.082
46.805 -0.26966
18.055 0.82797
21.713 0.63181
12.808 -0.88499
15.813 0.0007979
71.377 -0.86724
61.617 -0.55171
7.7738 0.69205
7.2806 0.12071
8.4771 -0.85493
41.534 -0.117
28.963 1.1429
29.108 0.23784
57.147 1.2788
7.4086 -0.068316
12.339 -0.99614
7.0394 0.015404
8.15 -0.40136
9.3422 0.57944
24.961 -0.19705
30.436 -0.83513
7.7456 1.0745
96.776 1.1767
7.6373 0.25194
54.343 -1.3797
79.026 0.97943
36.636 1.0125
36.804 -0.14677
9.2471 -0.44503
7.5367 -0.82797
110.74 1.4319
37.483 1.4747
9.9527 0.49957
6.9275 0.41648
77.721 1.1696
8.8858 -0.85658
9.1723 0.62018
77.203 1.7708
7.0502 -1.0287
115.51 1.1402
8.6918 1.6603
72.372 0.359
55.412 1.2378
114.55 0.40979
93.874 -0.27697
7.029 -0.054922
6.922 -0.27072
155.65 2.027
15.684 -0.58768
149.69 -0.19682
23.048 -0.6463
78.502 -0.80286
41.352 -0.75578
16.091 -0.16623
10.061 -1.225
9.2659 0.99712
7.9976 1.5536
18.471 0.16398
60.482 -0.52369
11.916 -1.4672
6.977 -0.39423
90.736 1.2631
9.7105 0.27495
8.6349 0.81299
25.489 0.40262
7.4753 -0.47835
97.069 -0.21437
55.198 1.1405
10.514 -0.51329
6.93 1.4286
7.7567 -0.52693
93.299 1.6594
45.452 1.6645
47.196 0.41769
148.95 1.1033
9.4392 0.74784
33.684 0.48705
10.306 -0.63405
106.69 0.92475
6.9892 -0.61022
11.212 -0.27766
118.42 0.27128
7.1845 0.28095
8.8003 0.37639
11.406 -0.4394
16.951 0.66341
6.9239 0.91506
68.438 1.1571
117.77 0.93174
8.017 -0.55459
9.9204 -0.6198
111.37 0.5828
7.1061 -0.65566
64.391 -0.59556
17.748 -0.57607
7.379 -0.42359
97.656 1.2175
90.454 0.19399
39.741 -0.19709
7.0062 -0.91382
11.847 -0.84648
91.871 1.4175
7.3069 0.77877
109.17 1.3629
107.62 -0.87806
34.165 -0.19591
48.38 0.011829
25.622 1.0059
15.233 -0.99245
6.9815 -0.18066
8.2547 -0.78931
11.537 1.6436
9.1081 -0.28708
7.8317 -1.0772
13.422 0.22599
19.654 1.1872
76.429 -0.73637
11.25 -0.92023
61.846 0.1184
13.004 -0.047708
139.55 1.2919
130.12 0.16647
8.9467 -0.48238
21.242 2.0566
63.227 0.79087
8.0495 0.043128
6.9925 -1.0171
68.923 -0.95808
22.192 0.52063
80.078 0.21745
147.12 1.8448
83.821 0.81403
12.556 -0.49809
10.227 -0.63754
17.148 -0.90306
8.651 -1.3813
16.147 -0.95497
31.495 -0.42332
16.912 -1.1765
12.125 -0.36757
21.952 0.10715
10.479 -1.0274
47.786 -0.31938
138.84 0.12251
129.44 0.92192
122.04 -0.41478
16.279 0.43068
40.453 -0.80653
16.815 -0.96375
130.47 1.3387
15.868 -0.82004
7.1196 -0.50106
14.034 -1.0442
13.709 -1.0026
74.893 -0.88603
25.224 1.4707
30.586 -1.0579
42.08 -0.40687
11.604 -0.1
138.48 0.1619
15.776 -0.39354
13.581 -1.3329
69.654 0.83513
148.22 1.0821
6.9284 -0.90171
24.7 0.80792
34.005 -0.38407
59.358 1.5171
6.9574 -1.2689
62.765 1.257
7.5127 -0.39078
120.06 1.1071
12.733 0.65804
124.37 1.0552
22.678 1.6466
18.682 -1.0409
104.24 1.1646
9.0627 0.0046939
108.55 1.7814
11.875 1.3083
34.489 -0.72543
142.05 1.6884
154.9 -0.073948
26.843 0.77213
115.19 2.0164
145.66 1.0224
17.953 1.3122
72.123 0.68821
117.12 1.4837
7.1538 -0.31392
146.39 1.0293
135.67 1.0387
100.92 -1.1013
8.1982 -0.15555
19.764 -0.70606
13.266 -0.79721
101.22 -0.14519
27.398 -0.20935
121.05 1.1819
44.5 0.25534
11.511 -0.1931
52.867 -0.60941
144.57 -0.42032
13.741 1.4912
11.577 -0.082461
7.0251 -1.1971
11.806 -0.25574
100.62 0.071225
11.085 -0.52219
65.331 1.2025
73.627 -0.058764
19.217 0.59381
81.404 0.60132
6.961 -0.7935
46.61 -0.03809
12.196 -0.12967
90.172 1.1555
107 1.3122
112.63 -0.86058
107.31 0.81592
7.7852 -0.52258
14.795 -1.0535
6.9635 -1.1789
11.738 1.6173
7.0982 -0.31545
85.18 0.25679
109.8 -0.97897
14.656 -0.1095
17.049 0.21842
83.011 1.016
69.899 0.11547
59.135 -0.22927
15.323 -0.67758
14.283 -0.30386
25.092 -0.40031
7.3185 -0.030378
122.7 1.504
13.661 -0.67486
13.952 -0.92546
44.123 0.66184
7.1689 0.69606
7.1335 0.75665
108.86 1.1588
116.48 -0.70773
13.79 -0.69596
7.6905 -0.76354
9.0355 -0.16839
111.68 -1.177
17.207 -0.96655
66.755 1.0082
24.311 -0.75002
28.818 1.9512
133.57 1.4667
67.473 2.1445
24.183 -0.83802
8.5707 1.1272
27.258 0.04147
12.659 0.66053
10.194 0.98633
89.61 -0.55478
121.38 1.5948
21.595 -0.79835
44.689 1.5972
60.708 1.1303
26.432 0.13726
17.346 -0.75812
11.944 1.8872
9.3613 -1.0349
125.04 0.021684
9.5081 0.60783
43.56 0.87548
16.373 0.67861
10.116 -0.45066
9.69 -0.097324
6.9228 -0.32887
63.459 0.55295
16.336 -1.1954
14.881 -0.68109
52.242 -0.76784
14.969 0.09793
34.327 -1.4045
12.63 0.78689
13.549 -0.66395
76.686 0.82809
21.477 0.97867
13.188 -0.79863
32.422 -1.3476
81.938 1.3697
7.4001 0.59377
10.007 -0.19588
15.145 -0.54254
71.625 1.5887
71.874 -0.031107
47 0.042302
6.9519 0.75856
7.9849 0.31539
15.091 0.17843
117.45 1.2383
19.109 -0.94671
53.287 1.0538
53.919 -0.48149
70.144 0.714
43.002 1.4499
91.586 -0.72046
38.689 -1.3039
20.323 1.5309
74.132 1.0331
56.276 -0.15295
126.05 1.5128
53.708 2.3462
9.7416 -0.86519
12.512 0.78638
7.3462 1.2783
8.3269 0.9806
9.8462 -0.73079
7.9222 0.40993
49.581 1.0748
14.622 -1.0445
8.0825 -0.29466
7.7288 -0.28223
10.873 0.13682
21.359 -0.11134
137.78 -0.057013
44.879 1.0655
73.879 0.3473
40.274 0.73612
13.391 -0.16255
65.803 -0.22734
8.6106 -0.53302
74.385 0.13534
7.148 1.037
58.468 1.3703
7.3665 -0.77902
8.454 -0.42775
22.556 0.29899
15.721 1.0755
91.019 -0.35868
9.3134 0.38287
12.224 1.3849
93.586 -0.48439
16.718 -0.58872
13.47 -1.252
29.841 0.31978
12.267 -0.71244
13.235 -0.54286
20.21 0.6124
151.17 1.3213
7.5961 0.26983
19.434 -0.085161
141.69 -0.19186
48.579 1.6167
134.62 1.6231
69.41 1.6891
8.9031 1.4218
26.16 -0.27634
10.898 0.98984
7.2006 -0.79274
62.304 0.31847
42.632 1.4587
10.837 -0.070328
52.45 1.8701
11.445 -0.84616
96.483 0.5736
7.0855 0.90875
8.416 -1.1282
12.853 -0.72356
13.501 -0.29524
8.4388 -0.3768
14.117 0.29737
7.2273 -0.021896
79.551 1.1122
103.03 1.634
73.375 0.022763
8.3415 -1.0945
77.462 0.84608
67.233 0.93036
8.8428 -0.43714
14.537 -0.98792
21.01 1.4822
87.657 0.72263
30.736 1.1541
39.389 0.84422
7.2341 0.82037
9.2003 -0.91045
16.622 -0.54885
18.788 -0.41884
7.6637 -0.97507
112.32 0.30302
7.9658 0.50358
140.97 2.2024
147.48 2.0003
31.19 0.67269
25.356 -1.2778
30.287 -0.029958
35.966 1.1085
112.95 -0.76327
59.582 -0.30215
64.86 -1.0235
92.441 -0.10195
17.446 1.892
28.674 -0.36686
14.452 -0.56947
143.13 0.13513
79.814 0.40424
54.983 -0.27233
7.6217 -0.21758
26.025 1.4096
15.18 -1.3565
9.6389 -1.0271
80.607 0.77806
43.935 1.3465
11.34 -0.13212
99.725 0.30296
11.985 -0.27273
136.72 1.8239
54.131 1.0018
137.07 -0.78294
76.944 1.8156
6.9343 -0.75182
58.026 1.7684
151.91 1.2336
10.171 -0.92454
11.123 -1.4283
16.468 -0.51817
50.595 -0.40593
94.162 2.0951
132.19 1.8575
7.3584 -0.20324
7.2516 -0.59979
31.343 0.33869
9.558 0.7024
82.205 0.059995
152.28 0.42831
11.779 -0.99745
126.72 -0.16597
86.001 0.83627
102.12 0.87687
51.209 0.10154
62.075 -0.7376
51.004 0.32146
13.035 0.22042
150.43 -0.50318
14.916 0.31249
128.76 0.033406
43.373 0.58455
20.436 -0.50112
14.571 1.0425
17.647 -0.51924
8.555 -1.1642
6.9222 0.37936
12.153 1.0873
98.245 -0.56127
31.802 0.70193
10.776 1.5782
37.143 0.59556
10.083 -0.96171
10.715 -0.056415
21.832 1.5617
66.278 0.64972
106.38 0.45117
29.547 1.1973
6.9674 1.7639
7.8733 -0.44295
7.5611 -0.79688
141.33 0.71628
143.49 -0.08724
10.96 0.82701
9.7622 0.65096
40.811 -0.069473
28.387 0.28104
135.32 -1.0322
84.092 0.95054
8.7331 1.077
7.1114 -0.39743
8.5313 1.409
86.551 0.0016879
6.9449 -0.30187
7.0615 -0.28808
13.871 -0.60427
151.54 1.1981
46.416 0.81116
16.241 -0.94255
22.801 -0.92947
6.9223 -1.2427
64.157 -0.6441
8.8598 0.38066
7.571 -1.1248
137.42 1.26
24.055 0.28929
113.91 0.92847
15.358 -1.0947
7.8025 -0.54809
13.344 -0.83296
27.678 0.16821
6.9244 0.15652
8.4924 -0.050142
105.77 0.97797
38.515 -0.60083
12.929 -0.47924
96.192 -1.1676
38.342 0.79493
7.8916 0.010497
85.453 0.78667
68.196 0.18027
48.181 -1.0913
9.2188 -0.025049
7.2624 -0.77421
103.94 1.1332
10.456 -0.8685
14.2 -0.40428
19.002 -0.16727
7.5861 1.0257
153.4 1.6587
36.133 1.0136
6.9975 -0.88406
6.9845 -0.35925
10.398 -0.65737
13.111 2.2631
15.412 -1.1131
94.45 1.1888
63.691 0.30104
7.0685 -0.068342
9.2944 -1.1451
7.4437 -0.30006
101.82 1.8425
15.503 -0.84881
14.367 -1.1612
107.93 0.75127
10.138 0.59041
11.276 -0.41504
28.102 0.81602
32.266 -0.50371
36.468 1.4489
15.056 -0.80487
43.747 -1.0455
153.03 -0.10549
92.155 -1.0362
154.52 0.4857
13.629 -0.75458
47.392 -0.45832
8.3638 -0.84358
10.284 -0.11379
71.129 -0.19022
8.7749 0.0096923
66.994 0.71715
6.9498 0.047156
9.4884 -0.53748
54.77 -1.4571
6.9468 -1.0644
79.288 0.12004
37.654 -0.74167
19.544 -0.097149
35.141 0.73058
11.186 -0.50716
68.68 0.25055
98.836 1.8317
121.71 0.88409
43.187 -0.17969
16.564 -0.90711
31.039 1.1991
109.48 0.75409
32.735 -0.3029
95.029 0.93856
138.13 -1.2492
74.639 -0.053054
144.21 -0.81157
52.658 -0.85438
12.295 -0.19487
26.705 1.5293
104.54 -0.031008
97.95 0.69053
83.55 1.8565
105.46 -0.06543
93.012 -0.95096
64.625 0.2245
10.632 -0.19634
19.875 -0.30596
45.07 1.8445
37.825 -0.75507
7.2105 0.33448
7.1629 -0.91746
7.8435 -0.64018
32.578 0.20056
12.367 -1.0149
35.8 0.24932
17.247 -0.77555
34.814 0.31831
37.313 -0.62225
122.37 1.6022
28.244 1.3099
80.872 1.6569
29.4 1.5816
56.71 -0.16471
29.989 -0.063079
9.5883 0.82395
114.87 0.63646
24.57 1.3315
148.58 0.49139
11.06 -0.47585
18.159 1.5039
80.342 0.30277
127.74 -0.95293
7.0098 0.6989
33.207 -0.99607
7.0806 -1.0595
140.62 -0.93363
9.4098 -1.1006
7.0732 -0.49238
99.428 -0.15393
23.674 1.7646
17.109 -0.47908
51.827 0.37785
88.491 -0.53363
14.317 1.2809
62.996 1.1094
15.961 -0.4518
31.649 2.0799
84.363 0.84717
7.3873 -1.0635
101.52 1.3875
22.313 -0.12845
133.92 0.97931
116.8 -0.88219
42.447 -0.58879
17.85 -0.32419
9.7937 -0.46844
22.072 1.2411
57.366 1.0729
114.23 1.1713
67.954 0.12845
9.0806 1.0667
116.15 0.31111
89.05 0.34977
143.85 1.5142
119.4 -0.83772
7.2696 -0.37277
45.261 0.2116
75.659 0.032617
8.0958 1.0656
27.119 -0.30415
120.72 -0.23161
39.565 0.25346
23.548 0.4189
8.9909 -0.19304
84.635 -0.71743
15.905 -0.64381
28.531 1.9552
7.5222 0.67022
17.546 1.8663
78.764 1.6628
103.33 0.67464


==> figure/K_cosim_D2k/back_ups/Order/K_cosim_D2k_Order_vs_Prediction_value_A.txt <==
2 -0.67783
2 -0.91475
2 -1.3647
2 -1.3905
3 -0.6886
2 -0.98722
2 -1.0851
2 -0.80801
3 -1.2551
2 -1.5367
2 -1.6589
6 0.69066
7 1.1798
3 0.44125
3 -1.1184
2 -1.2589
3 1.4409
2 -1.1315
2 -0.76762
4 -0.41178
2 -0.90025
2 -1.3752
4 -1.0339
2 -0.78752
2 -1.2712
2 -1.28
4 -0.68399
2 -0.89951
3 -0.95651
2 -1.065
2 -0.71622
2 -1.4414
2 -1.8358
2 -1.3264
2 -0.46797
3 -1.441
2 -1.1559
2 -1.2629
3 -0.89267
2 -1.4409
2 -1.2378
2 -1.1338
2 -1.4431
2 -1.2481
2 -0.84432
2 -1.4217
3 -1.043
2 -0.87872
2 -1.1944
6 -0.56429
2 -1.8481
2 -1.3665
4 -0.034773
3 -1.0553
2 -1.2065
2 -0.91237
3 -0.77078
2 -0.93179
2 -0.6275
2 -0.85003
2 -1.2043
2 -1.4865
2 -0.82072
2 -1.3965
2 -1.1417
2 -1.049
3 -0.91693
4 -0.23451
2 -1.5091
2 -0.99428
3 0.86587
3 0.1318
3 -0.98589
3 -1.1544
3 -0.17868
2 -0.99197
2 -0.95563
2 -0.94803
2 -0.76123
2 -0.8218
2 -1.1652
2 -0.87083
2 -1.0321
3 -1.2224
2 -1.141
2 -1.0443
2 -1.1873
2 -1.1426
4 -0.66586
2 -0.83097
3 -0.55749
4 -0.80803
2 -0.74411
3 -0.83057
3 -0.70623
3 -1.0189
2 -1.2769
2 -1.4014
8 -0.62351
2 -1.2808
2 -1.0424
2 -1.1587
2 -0.86708
3 -1.2013
2 -1.1132
3 -0.78943
3 -1.1495
3 -0.55594
2 -0.78973
3 -0.38119
2 -0.75553
4 -0.4223
2 -0.75211
2 -1.284
3 -1.3353
2 -1.3407
5 -0.62747
2 -1.0969
2 -1.4374
2 -1.1921
2 -1.4031
2 -1.084
3 0.16559
2 -1.0792
4 -0.62207
2 -0.68386
2 -0.43386
3 -1.3905
2 -0.57837
2 -1.0945
2 -1.1338
2 -1.1532
2 -1.3253
2 -0.90424
3 -0.16642
2 -1.1434
2 -1.0262
5 -1.0111
3 -1.3299
2 -0.69554
2 -1.2607
2 -0.84117
2 -1.398
3 -1.0671
3 -0.96392
3 0.80441
7 -0.85708
2 -0.91613
2 -0.96987
4 -0.61952
2 -1.6853
4 -0.1812
2 -1.2385
3 -0.3274
3 -0.56414
6 0.97455
2 -1.3655
2 -1.3816
2 -0.84701
2 -1.0333
3 -0.10387
2 -0.73272
4 -1.1142
2 -1.3501
2 -1.134
2 -0.81221
3 -0.081995
2 -1.4114
3 -1.1474
4 -0.015235
2 -1.199
3 0.83718
3 -0.61552
3 0.057256
2 -1.2157
7 -0.43871
2 -1.3912
2 -1.2613
3 -0.84483
2 -1.3305
2 -1.2826
3 -1.0783
2 -1.1866
3 -1.1033
2 -1.1523
2 -1.092
3 -0.31625
3 -1.0724
3 -0.47144
2 -0.67947
2 -0.69673
2 -0.82724
2 -1.2207
7 0.99151
2 -0.92925
3 -0.26681
2 -0.91033
2 -0.7145
2 -0.90288
2 -1.3337
2 -1.0689
2 -1.7181
3 -0.37651
2 -1.1422
2 -1.2704
2 -1.4058
2 -1.2667
2 -1.0057
2 -1.1022
2 -1.2017
2 -0.89922
2 -0.89231
2 -1.0545
2 -0.95065
2 -1.4102
7 -0.32091
2 -1.1684
2 -1.1411
3 -0.93783
5 -0.3412
2 -0.82661
2 -0.74658
2 -1.0577
3 -0.95106
2 -0.92299
3 0.22887
2 -1.1175
2 -1.0147
2 -0.79912
2 -0.815
2 -1.1656
3 0.9502
2 -0.26137
2 -1.4147
2 -1.3846
2 -1.1462
2 -1.3513
3 -0.52313
2 -0.56873
2 -1.6725
3 0.080437
5 -0.14749
2 -0.83506
3 -1.1165
3 0.017841
2 -1.2718
2 -1.6097
2 -0.90347
2 -1.2498
3 -1.197
2 -0.99479
2 -1.0472
2 -1.0552
3 0.30105
7 -0.89199
2 -1.4149
2 -0.83775
4 -0.98476
3 -0.091832
2 -0.92552
2 -0.94978
3 -1.1973
3 -0.75394
2 -1.5197
4 -0.24148
2 -0.93692
3 -0.59076
2 -1.4617
2 -1.5031
2 -1.3861
3 -0.97889
2 -1.1091
4 0.015639
2 -1.0372
2 -1.1626
2 -0.59915
2 -1.0134
3 -0.70355
2 -1.2994
2 -0.99087
2 -1.7032
2 -0.77603
2 -1.1385
2 -0.83491
3 -0.28634
2 -0.88711
2 -0.9295
2 -1.4351
2 -1.3077
2 -0.79179
2 -1.0517
3 -0.69411
3 -0.27818
3 -0.63477
2 -1.2425
4 -0.29082
2 -0.94924
3 -1.0073
2 -0.70157
2 -0.9193
2 -0.97006
2 -0.83267
2 -0.75997
3 -1.35
3 -1.5552
2 -1.4686
3 -1.1211
2 -0.99181
5 -0.78305
2 -1.2438
2 -1.2267
3 -1.3212
4 -0.85388
2 -0.49303
2 -1.2788
2 -0.89701
4 -0.56084
2 -1.1133
4 0.78895
2 -0.99839
3 -1.0381
2 -1.4905
5 -0.86835
4 -0.4955
4 -0.92177
2 -0.91312
2 -1.0254
3 -0.17259
2 -1.043
3 0.37195
2 -1.0505
3 -1.2135
3 -0.72433
4 -0.91887
4 -1.0291
3 -1.286
2 -0.9263
3 -1.0898
2 -0.8925
2 -0.90264
3 0.12929
4 -1.0346
5 -0.49134
4 -0.98582
3 -0.17521
5 -0.25535
2 -1.3194
3 -0.90912
5 -0.59692
2 -1.1106
2 -0.96675
2 -0.99886
3 -0.99887
2 -1.1569
4 -0.22289
2 -1.0701
2 -0.93008
2 -0.94921
2 -1.4915
2 -1.1531
2 -1.3125
2 -1.4291
2 -1.0099
2 -0.97313
2 -0.84379
3 -0.77135
2 -0.74263
2 -0.92449
2 -1.5537
2 -0.39769
4 0.4568
2 -1.6041
5 -0.72631
2 -0.62921
2 -1.529
2 -1.6523
2 -0.58286
3 -1.2905
2 -0.63828
2 -1.3267
2 -0.3611
2 -0.77345
3 -0.88871
5 -0.53558
2 -1.5023
2 -1.4534
10 1.2387
2 -1.5902
2 -1.0617
2 -0.94929
2 -1.7646
3 -0.19171
2 -0.6972
3 -0.36058
2 -1.2519
2 -0.96374
3 -0.93714
2 -1.1137
4 -0.89168
2 -0.62603
4 -0.28979
3 -1.0146
2 -0.98087
3 -0.43748
3 -0.53922
2 -0.95502
3 -0.5446
2 -1.0001
3 -1.2716
2 -1.5133
2 -1.2551
3 -1.0174
5 -0.91197
2 -1.4033
2 -1.075
3 -0.11941
9 1.4376
2 -1.2256
3 -1.1286
2 -1.0453
2 -1.0656
2 -1.7317
2 -0.83185
2 -0.8822
3 -0.272
2 -1.0854
3 -1.0907
2 -1.1085
2 -1.014
2 -0.74288
2 -1.2301
3 -0.2845
2 -0.76784
2 -1.362
2 -0.90129
3 -1.0086
2 -1.1188
2 -1.0793
2 -1.0814
2 -1.8832
2 -1.461
2 -1.8841
3 -0.71848
3 -0.61614
2 -0.9641
2 -0.55227
2 -1.1739
2 -0.77896
2 -1.4825
2 -1.018
2 -1.18
3 -1.0357
2 -1.2466
2 -1.0432
2 -1.3273
3 -0.38479
2 -1.0675
2 -1.0142
3 -0.9888
2 -1.2219
3 -0.81403
4 -0.33784
8 1.5647
2 -1.2883
2 -0.65181
3 -0.98588
4 -0.9975
2 -1.2631
2 -0.915
8 1.2959
2 -1.4018
3 -1.1902
2 -1.2808
2 -0.95444
7 -0.86727
7 -0.35131
2 -1.538
3 -1.0144
2 -0.8231
3 -0.91772
2 -1.2083
2 -1.2508
3 -1.2699
2 -1.3371
3 -1.1769
3 -0.92709
2 -1.0828
2 -1.014
2 -1.3836
2 -0.96778
3 -1.2883
3 -0.7031
2 -0.5081
2 -1.0695
3 -0.74346
3 -1.2001
2 -1.1409
2 -1.176
3 -1.3332
3 -0.46365
2 -0.83579
2 -1.222
2 -0.47381
11 0.94148
3 -0.39982
2 -1.0174
2 -1.118
3 -0.71424
3 -0.97934
2 -0.39127
2 -0.60763
2 -1.0768
4 -0.41556
3 -0.66768
2 -1.5716
2 -1.172
2 -0.68751
2 -0.77725
2 -1.1515
2 -1.1221
2 -0.71422
4 0.12137
2 -1.3004
3 -1.2835
3 -1.2006
2 -0.84563
4 -0.87993
2 -1.0411
3 -0.88444
3 -0.92899
3 -0.86863
2 -0.84813
2 -1.1987
2 -0.90363
3 -0.8299
3 -1.206
3 -0.10769
2 -1.122
3 -0.63531
3 -0.88883
2 -1.2549
2 -1.5141
3 -0.91055
2 -1.5566
2 -0.87459
2 -1.0182
2 -1.2589
2 -0.9725
2 -0.70155
2 -1.745
9 1.2806
2 -1.5107
2 -1.1659
4 -0.40479
2 -0.89673
2 -1.2957
3 -0.51721
2 -1.3713
2 -1.447
2 -0.65092
2 -1.0378
2 -0.60702
2 -0.92997
2 -1.6471
3 -1.0266
2 -1.1983
3 -0.68467
2 -0.91325
2 -1.9697
2 -1.1772
3 -0.49475
2 -1.196
2 -1.0645
2 -0.79028
3 -0.99222
2 -1.2132
2 0.0040774
2 -1.3814
3 -1.0357
3 -0.41462
2 -0.66423
3 -0.94393
3 -1.0699
3 -0.73638
2 -0.92262
2 -1.0733
2 -0.92583
2 -1.1222
2 -1.5458
2 -0.82238
3 -1.099
2 -1.3009
2 -0.79392
2 -0.29845
2 -1.0057
4 -0.039689
3 -1.0561
3 -0.92527
2 -0.83016
4 -1.1225
2 -1.1512
2 -1.0921
2 -1.1495
2 -1.2797
4 -0.91142
2 -1.1517
2 -0.65342
5 -0.51223
2 -1.3209
3 -0.49785
4 -1.0529
3 -0.13145
3 -1.0075
2 -1.4505
2 -0.71219
2 -1.3801
2 -0.61427
2 -1.742
3 -0.50443
2 -1.3514
2 -0.44375
2 -0.85464
2 -1.2992
2 -0.92299
2 -1.1884
4 -1.2232
3 -1.0774
2 -1.0386
2 -0.87795
2 -1.0712
2 -0.62294
2 -1.0436
2 -1.3558
2 -1.3509
2 -0.87038
3 -1.147
3 -0.90032
2 -1.3912
2 -0.85849
3 -0.068452
3 -1.0405
4 -0.52759
2 -1.0245
2 -0.96551
3 -0.43365
6 -0.58366
3 -0.43402
2 -1.1183
3 -0.068512
2 -0.89635
2 -0.99239
2 -1.4989
2 -0.88862
2 -1.197
2 -1.2532
2 -0.98436
2 -1.3135
3 -0.57386
2 -1.1503
3 -0.87048
2 -1.5847
4 -0.63346
2 -1.2106
2 -0.64063
4 -0.93795
2 -0.91625
2 -0.99541
2 -1.5701
3 -0.28948
14 1.3119
3 -0.79031
2 -1.1188
2 -1.3991
3 -0.33787
2 -0.88165
2 -1.4769
2 -1.1422
2 -1.0226
3 -1.1739
2 -1.023
2 -1.3858
3 -0.97111
2 -0.83818
5 0.046733
3 -1.2989
3 -1.2453
2 -1.0967
2 -1.0419
4 -0.94466
3 -1.2064
3 -0.97204
3 0.090983
2 -0.99821
2 -1.1452
2 -1.3223
3 -0.61362
2 -1.1288
2 -1.223
2 -1.5743
2 -0.94607
2 -1.1375
2 -1.5041
2 -1.4003
2 -0.51122
2 -1.4273
2 -0.83231
2 -1.2859
4 0.28582
3 -1.2179
3 -0.59031
2 -1.0868
3 -1.0854
2 -1.2724
3 -0.6245
2 -1.339
2 -1.1593
2 -1.1719
2 -1.4708
2 -1.5371
3 -0.68822
3 -0.33186
2 -1.2936
3 -0.97697
3 -0.91674
4 -0.7448
3 -0.85424
2 -0.68383
2 -1.4243
4 -0.27035
2 -0.88266
2 -1.6865
2 -0.7185
2 -1.2341
2 -1.0153
3 -1.1563
2 -1.3212
2 -1.3163
2 -1.0138
2 -0.96285
3 -1.3676
3 -0.41496
2 -1.3172
2 -1.3854
2 -1.0147
2 -1.4862
2 -1.3692
2 -1.5194
2 -1.3318
2 -1.081
2 -0.864
2 -1.3778
2 -1.2383
2 -0.91934
4 -0.055803
3 -1.1378
2 -1.3797
3 -0.47041
3 -1.1646
2 -1.0871
3 -0.82642
2 -1.2186
3 -0.89476
5 0.23976
3 -1.2729
6 -0.66632
2 -1.1328
3 -0.91038
2 -1.2358
5 -0.48879
2 -0.73845
2 -0.81862
3 -1.0972
2 -1.0737
2 -1.131
2 -1.2514
2 -1.1517
2 -1.7882
2 -0.9293
2 -1.3368
2 -1.1666
3 -0.69167
3 -0.92645
4 -0.37658
2 -0.93085
2 -1.3257
2 -0.59571
2 -1.3631
2 -0.98918
2 -1.3229
2 -1.5738
2 -0.86305
2 -0.82162
2 -0.87135
2 -1.2878
4 -0.98591
2 -1.2231
2 -1.1284
2 -1.6955
5 -0.92116
2 -0.87785
3 -0.36781
3 -1.229
2 -1.6112
2 -1.7886
3 -1.3241
3 -0.79973
2 -1.1456
4 0.56533
2 -1.3627
6 -1.1219
2 -1.2966
2 -1.02
3 -1.0008
2 -0.94243
2 -1.0224
2 -1.4201
2 -0.95856
2 -0.76004
2 -1.2392
4 -0.2433
3 -0.83484
2 -0.86166
2 -0.3654
2 -1.0662
2 -1.0812
2 -0.66945
4 -0.75953
2 -1.2431
3 -0.57685
2 -1.1402
3 -1.3652
3 -0.55596
2 -1.0148
2 -0.92947
4 -0.013599
2 -1.2525
2 -1.0118
3 -1.1715
2 -0.92414
2 -0.83167
2 -0.87247
2 -1.2123
3 -0.69235
2 -0.88757
2 -1.0447
4 -0.62929
4 -0.60949
3 -0.30004
3 -0.99613
2 -1.4123
2 -1.3675
3 -1.1515
2 -1.1095
3 -0.45482
2 -0.94152
3 -0.79737
2 -1.1459
2 -1.3879
3 -1.2286
2 -0.5639
3 -0.97955
2 -1.2205
2 -1.1793
4 0.32337
2 -1.1986
2 -1.1916
2 -1.1846
3 -0.95735
2 -1.0601
3 -0.8898
3 -0.78558
4 -1.2593
3 -0.69246
2 -1.2422
3 -1.3361
2 -1.1895
3 -1.1946
2 -0.99566
3 -0.21627
4 -0.91417
2 -0.92533
2 -1.1732
2 -0.99216
3 -0.75847
3 -0.26808
3 -0.60014
3 -0.57206
2 -0.71658
2 -1.3153
3 -0.71491
3 -1.0807
4 -1.0341
3 -0.54706
2 -0.89491
3 -0.99861
3 -1.0721
2 -1.379
2 -1.3995
2 -0.977
2 -1.5213
2 -1.0869
2 -1.2075
2 -0.896
2 -1.3292
2 -1.1209
3 0.2246
3 -0.21755
2 -0.90329
3 -1.3232
2 -1.56
2 -1.1143
2 -1.4393
2 -0.79624
4 -0.74593
2 -1.128
2 -1.4095
2 -0.89804
3 -0.059497
2 -1.6436
2 -1.0857
2 -1.2927
4 -1.3044
3 -0.36702
2 -1.4907
2 -1.0818
2 -0.23692
4 -0.39808
2 -1.3528
3 -1.177
6 -0.58355
2 -1.2596
2 -1.1272
2 -1.4545
2 -1.4764
3 -0.55831
2 -1.441
3 -0.65422
2 -0.44397
3 -0.80608
3 -1.1181
4 -0.23645
3 -0.053426
2 -1.2932
2 -0.92077
2 -0.82641
3 -1.0334
4 0.16987
3 -0.80252
2 -0.92441
2 -0.94722
2 -1.08
3 -0.14417
2 -1.3227
2 -0.8026
2 -1.2104
3 -0.47505
3 -0.90073
2 -1.4695
3 -0.060533
4 -0.15187
2 -0.95851
2 -1.3446
3 -0.93956
2 -1.1809
2 -1.391
2 -1.3877
3 -0.93989
2 -0.99713
2 -0.70544
3 -0.75821
2 -0.57351
2 -1.377
2 -1.0339
2 -1.0358
2 -1.2807
4 0.11684
3 -0.59405
2 -1.236
2 -0.88686
4 -0.60031
4 -0.65889
3 -0.68461
2 -1.3381
2 -1.1967
2 -1.1349
4 -1.1049
4 -1.0142
2 -1.0539
2 -1.4963
2 -1.3241
2 -0.91486
2 -1.2922
2 -0.79242
2 -1.1938
2 -1.2537
2 -0.67965
4 -0.83758
4 -0.82792
4 -0.86753
2 -1.1699


==> figure/K_cosim_D2k/back_ups/Order/K_cosim_D2k_Order_vs_Prediction_value_B.txt <==
2 -1.0898
2 -1.0318
4 -0.11878
2 -1.2056
2 -0.84395
3 -0.99311
2 -0.95011
4 -0.2589
2 -1.219
2 -1.0692
2 -1.1201
2 -1.1428
4 0.62539
3 -1.0409
2 -1.6249
3 -1.2378
2 -1.4997
2 -0.99278
2 -0.97892
2 -1.1308
2 -1.2948
3 -1.3258
2 -1.1138
3 -0.25758
2 -1.2648
5 -0.99301
2 -1.2017
2 -1.017
2 -1.3605
2 -1.2138
3 -1.0761
2 -0.94928
2 -1.2561
2 -1.6944
2 -1.4681
2 -1.7246
2 -1.4285
3 -0.46339
3 -1.3614
2 -1.0639
3 -0.48217
2 -1.198
3 -0.8368
5 -0.3077
4 -1.026
2 -1.1374
2 -1.3675
2 -1.192
2 -1.7185
2 -1.2896
2 -0.94833
2 -1.2119
2 -1.1554
2 -1.0084
2 -1.0037
3 -0.93268
2 -1.2884
2 -0.9875
2 -1.2385
2 -1.2703
2 -1.0158
2 -0.95157
2 -1.2514
2 -1.4038
2 -1.1464
2 -1.5055
2 -1.4491
2 -1.2349
3 -0.94851
2 -1.451
2 -0.82505
2 -1.5592
2 -1.1372
2 -1.2593
4 -0.61652
2 -1.8955
2 -1.1881
2 -1.116
3 -1.0966
3 -1.164
3 -0.49333
4 -0.45369
2 -1.2293
2 -1.4003
2 -1.6623
2 -0.77425
2 -0.79723
2 -0.86982
2 -1.2278
3 -1.0019
2 -1.5359
3 0.078852
2 -0.66491
2 -1.1685
2 -0.83329
2 -1.5571
2 -1.0526
2 -1.1107
2 -1.2156
2 -0.61273
2 -1.0586
3 -0.19667
3 -1.0481
2 -1.1402
2 -1.2384
2 -1.2672
2 -0.7995
2 -1.4301
2 -0.63494
2 -1.4686
2 -0.32198
2 -1.3489
3 -0.56672
2 -1.3685
2 -1.3949
2 -0.95417
3 -0.60836
5 -0.53251
3 -0.4281
4 0.49756
2 -1.1092
2 -0.76317
2 -1.1721
2 -1.1064
2 -0.95296
2 -1.2238
3 -1.4041
3 -0.30813
3 -0.28546
2 -1.3191
2 -1.4968
2 -1.2569
2 -1.089
2 -1.2294
4 -0.91809
2 -1.5672
2 -1.0869
2 -1.1096
2 -1.783
3 -0.33858
2 -1.3304
2 -1.0897
2 -1.0383
3 -0.81446
2 -1.1188
3 -0.63783
2 -1.41
2 -1.4196
2 -1.3396
2 -1.4301
2 -1.5088
2 -1.2128
2 -0.91932
2 -1.5408
2 -0.9136
2 -1.0208
2 -1.2465
2 -1.4481
4 -0.30533
2 -1.4988
2 -0.99542
2 -1.0613
2 -1.3832
2 -1.2814
2 -0.944
2 -1.2267
2 -1.3957
2 -1.1235
2 -0.37488
4 -0.9158
2 -0.80211
2 -1.7211
3 -0.77495
2 -1.454
2 -1.1741
2 -1.1805
2 -1.2948
3 -0.88319
2 -1.6395
3 -1.1569
4 -0.91791
3 -0.17192
2 -1.7413
3 -0.79418
3 0.25644
2 -1.0891
2 -1.1978
2 -1.3038
2 -1.183
2 -1.0909
2 -1.7557
2 -1.667
3 -1.1485
3 -0.44158
2 -1.696
3 -0.7852
2 -1.0895
4 0.45616
2 -0.98742
2 -1.1056
3 -1.1236
7 -0.88234
2 -1.021
2 -1.1229
2 -1.2471
2 -1.099
2 -1.0456
2 -1.6067
3 -0.75708
2 -1.4008
2 -1.2089
2 -1.219
2 -1.5294
2 -1.2441
4 0.23767
2 -1.2253
2 -1.0653
2 -1.0028
2 -1.0041
2 -1.418
3 -0.21318
3 -0.69464
3 -0.30356
2 -1.1712
2 -1.4406
2 -0.99621
2 -1.2288
2 -1.2726
3 -0.68108
2 -1.0289
2 -0.82224
2 -0.65109
2 -1.3101
4 -0.67798
2 -1.068
2 -1.2697
3 -0.90503
2 -1.0607
3 -0.43391
2 -1.3191
3 0.47279
3 -0.35589
2 -1.3669
2 -1.3614
2 -1.0316
2 -0.84704
4 -0.28884
3 -0.52215
3 -0.47994
2 -1.1524
2 -1.6592
2 -1.2106
2 -1.1711
2 -1.0314
2 -0.6476
2 -1.2755
2 -1.3529
3 -0.53731
2 -1.1296
2 -0.95819
2 -1.4635
3 -0.95973
3 0.39604
2 -1.3588
2 -1.3242
2 -0.60017
4 -0.35482
2 -0.94315
3 -1.2137
2 -1.4135
2 -0.98123
2 -0.73812
2 -1.8386
2 -1.1912
2 -1.5662
2 -1.403
3 -0.34631
2 -0.96587
2 -0.95804
3 -1.1882
2 -1.0805
4 0.006855
2 -1.2798
2 -1.3882
2 -1.1242
2 -0.9806
3 -0.96078
2 -1.1492
2 -1.6235
2 -1.5232
2 -1.5322
2 -1.3247
2 -1.2444
2 -1.4653
2 -1.0103
3 -0.70424
2 -1.1376
2 -0.79786
2 -1.2539
2 -1.2953
2 -1.2076
2 -1.2717
2 -0.88249
2 -1.2408
3 -0.75308
2 -1.0755
2 -1.7108
2 -1.5336
2 -1.0809
3 -0.55201
3 0.48634
2 -1.0111
2 -1.0818
3 -0.92199
2 -0.84528
2 -1.0257
2 -1.0366
3 -0.60235
2 -0.87534
4 -0.58978
3 -0.91105
2 -1.1005
2 -0.67393
2 -1.5602
2 -0.93271
3 -0.81796
2 -1.1707
2 -1.1122
3 -1.0284
2 -1.1047
3 -0.82078
2 -0.68673
2 -0.79837
3 -1.3102
2 -1.2784
3 -1.0417
2 -1.6601
2 -1.4245
2 -0.99681
2 -1.3267
2 -1.1565
2 -1.3108
3 -1.003
2 -1.1499
4 -0.93694
2 -1.723
2 -1.5747
2 -1.1822
2 -1.233
3 -0.30978
2 -1.2203
3 -1.0239
2 -1.2084
2 -1.2499
2 -1.0361
2 -1.111
2 -1.3647
2 -1.2172
2 -1.4635
2 -1.0454
2 -1.0969
2 -1.1422
2 -1.1503
3 -0.51494
2 -0.8395
2 -1.2752
4 -0.40155
2 -1.3994
3 -1.0941
2 -0.86436
2 -1.2364
3 -0.30829
3 -0.69725
4 -0.90058
2 -1.0334
2 -1.2484
2 -1.2021
4 -0.89765
4 -0.35744
2 -1.0094
3 -1.1859
3 -0.4715
3 -1.0625
3 0.17494
2 -0.8564
3 -0.99254
2 -1.04
3 -0.32602
2 -0.80781
2 -1.3311
2 -1.0962
3 -0.075242
2 -0.94018
2 -1.3151
2 -1.0474
2 -1.4647
4 1.2027
2 -1.4118
2 -0.90809
3 -0.22526
2 -1.6848
2 -0.77605
2 -1.3134
3 -0.86964
3 -1.1298
4 -1.1302
2 -1.2658
2 -1.105
3 -1.3394
2 -1.1572
4 -0.40543
2 -1.0204
2 -1.2699
2 -1.6451
2 -1.4466
2 -1.4801
2 -1.7849
2 -1.4616
2 -0.99903
2 -1.0843
2 -1.2275
2 -1.4316
2 -0.96936
2 -0.92002
3 -0.79343
2 -0.79244
2 -1.0126
2 -0.96882
2 -0.75188
2 -1.4869
2 -1.5531
2 -1.4382
2 -1.5466
2 -1.5496
2 -1.1939
2 -1.2204
2 -0.90205
2 -1.2097
2 -1.3719
3 -0.85669
2 -1.2012
2 -1.2143
3 -0.51473
2 -1.4964
3 -0.77372
2 -1.1277
3 -0.90799
2 -0.71747
4 -0.54664
2 -1.2604
2 -1.2322
2 -1.5158
2 -0.99165
2 -0.91091
2 -0.98775
3 -0.12803
2 -1.1891
2 -1.0019
2 -1.4282
2 -1.262
2 -1.1232
3 -0.55402
2 -1.3393
2 -1.604
2 -1.4067
2 -0.72647
2 -1.3928
2 -0.86952
2 -0.67892
2 -1.0188
2 -1.0896
2 -1.2629
3 -0.83005
2 -1.2538
2 -1.1202
2 -0.97682
3 -0.44502
2 -1.3138
2 -1.1982
2 -1.0566
2 -1.6295
2 -1.3794
3 -1.0486
2 -0.76333
2 -0.88011
3 -1.3795
2 -0.77244
3 0.083324
3 -1.0542
3 -0.45792
3 -0.37115
2 -0.83785
2 -0.85031
2 -1.3385
3 -0.8395
3 -1.4381
2 -1.0505
2 -1.3505
2 -1.0448
2 -1.4803
3 -1.0589
2 -1.2515
4 -0.37236
2 -1.0113
2 -0.74162
2 -1.0639
2 -1.3511
3 -0.020856
2 -1.4439
2 -1.4916
2 -1.5915
2 -1.307
2 -1.3171
4 -0.37687
2 -1.2741
2 -1.1657
2 -1.0667
2 -0.92105
2 -1.0684
3 -1.0522
2 -1.038
2 -1.2244
2 -0.87129
4 -0.37879
2 -1.3815
3 -0.035934
2 -1.4554
2 -1.0339
2 -1.4975
3 -0.84996
2 -0.90452
2 -1.2912
2 -0.90136
2 -1.1856
2 -1.0035
3 -0.32475
2 -1.2381
2 -0.96492
2 -1.0966
3 -0.34129
6 0.12413
2 -1.243
2 -1.0559
2 -1.2272
2 -1.5059
2 -1.4172
2 -1.3676
3 -0.77703
2 -1.2148
3 -1.3626
2 -0.68773
2 -1.0566
2 -0.82464
3 -0.64634
3 -1.0136
2 -1.6404
3 -0.43864
3 -0.51867
3 -0.28427
4 -0.10257
2 -1.4608
3 0.32454
3 -0.26946
3 -0.27723
2 -0.48255
3 -0.87728
2 -1.1459
2 -0.74669
2 -1.1104
2 -1.5923
2 -1.5371
2 -1.5176
2 -1.0301
3 -0.9497
2 -1.3351
2 -1.1409
2 -0.97237
2 -1.1219
3 -0.80608
2 -1.0714
2 -1.3087
2 -0.92057
2 -1.0945
2 -1.2942
2 -1.3502
2 -0.87223
2 -1.0426
2 -1.1549
2 -1.1135
2 -1.1469
2 -1.476
2 -1.2382
2 -1.0585
3 -0.76919
2 -0.92701
2 -1.3994
3 -0.46311
2 -1.5377
3 -0.84794
3 -1.2776
2 -1.3815
2 -0.7822
2 -1.0862
2 -1.4625
4 -0.74713
2 -1.2359
2 -1.4053
2 -1.5728
2 -0.61768
2 -0.837
2 -0.87165
2 -1.0174
2 -0.69234
3 -0.92072
2 -1.1595
2 -1.2945
3 -1.0767
2 -1.213
2 -1.6111
2 -1.0903
2 -1.476
4 -0.26713
2 -1.2063
2 -1.5007
2 -0.71422
2 -1.1335
2 -1.4327
2 -1.1895
2 -1.1257
5 -0.63946
3 -1.0868
2 -1.7026
2 -0.65604
3 -0.57725
2 -1.088
2 -1.5437
2 -1.1159
3 -0.63093
2 -1.2965
2 -1.1135
2 -1.0529
2 -1.0445
2 -1.2688
2 -1.4109
3 -1.2799
2 -1.0778
2 -0.9945
2 -1.3711
2 -1.0415
2 -1.3403
2 -1.3686
2 -1.3723
2 -0.89159
2 -1.7217
2 -1.0805
3 -0.56736
2 -1.1074
2 -1.0235
2 -0.81293
2 -1.7758
4 0.16668
3 -1.0646
2 -0.9529
2 -1.3867
2 -1.339
2 -0.9179
2 -1.22
3 -0.82863
2 -1.1561
2 -1.2248
4 -0.24243
4 -0.62435
2 -1.468
2 -1.4322
3 -0.85084
2 -1.5281
2 -1.1055
2 -1.1584
2 -1.8714
2 -0.76959
3 -0.41153
2 -0.99277
2 -1.2313
2 -1.1424
2 -1.0806
2 -1.0258
3 -1.0142
2 -1.1643
4 0.018461
2 -1.8503
2 -1.2836
2 -1.1907
2 -1.048
2 -1.6052
2 -1.1588
2 -1.4983
2 -1.1024
2 -0.69899
3 -0.97052
2 -1.1034
2 -1.3012
2 -1.1529
2 -1.1667
5 -1.1213
2 -1.716
2 -1.4864
2 -1.0505
2 -1.2654
3 -0.11695
2 -0.51879
2 -1.506
2 -1.1266
2 -1.3678
2 -1.4027
4 -1.2682
2 -1.2887
3 -1.356
2 -1.3065
2 -1.0661
3 -0.87862
2 -1.5653
2 -1.4338
2 -1.568
3 -1.0054
2 -1.5069
2 -1.3839
2 -1.0418
2 -1.0415
2 -1.4373
2 -0.82778
3 -0.70559
2 -1.2319
2 -1.655
3 -1.0721
2 -1.1155
3 -1.5175
3 -0.96213
5 -0.1341
2 -1.1355
2 -0.94252
3 -0.42876
3 -0.98373
2 -0.95346
4 -0.47981
2 -1.1223
2 -0.76507
2 -1.2014
3 -0.83403
2 -1.5465
3 -1.1224
4 -0.33718
2 -0.85826
2 -1.1346
4 -0.32599
2 -0.90224
2 -0.91277
2 -1.0474
2 -1.0411
2 -1.1786
2 -0.9175
2 -1.439
2 -1.1871
3 -0.87861
5 -0.39973
2 -1.2974
3 -1.0555
5 -0.87969
4 -1.1474
2 -1.4946
2 -1.1517
3 -0.55439
2 -1.29
3 -1.1299
2 -1.5375
2 -1.199
2 -1.2137
2 -1.465
4 0.61625
2 -1.2793
2 -0.80779
3 -0.20846
2 -1.4901
2 -1.6875
2 -0.84259
2 -1.4142
2 -0.33056
2 -0.30918
3 -0.010159
2 -1.0671
2 -1.0443
2 -1.421
3 -1.132
2 -1.4152
2 -1.0086
2 -1.1065
2 -0.73721
2 -1.2092
2 -0.83098
2 -1.2812
7 -0.7304
2 -1.0323
2 -0.90249
2 -0.92908
2 -0.91483
2 -1.003
2 -1.0167
2 -0.79401
2 -1.4388
3 -0.48087
2 -1.0894
2 -1.6167
2 -0.9222
2 -1.597
2 -1.2102
2 -0.60264
2 -1.4595
3 -0.076732
3 -0.13556
2 -1.161
2 -0.77743
2 -0.96561
3 -1.093
2 -1.3305
2 -1.268
2 -1.1155
2 -1.3646
2 -0.94934
2 -1.442
2 -1.2011
3 -0.86503
3 -0.90334
3 -0.86018
2 -1.1265
2 -1.1837
2 -1.5667
2 -1.44
3 -0.82685
4 -0.022362
3 -0.34781
4 -0.12509
2 -1.2828
2 -1.4263
2 -0.62313
3 -1.2174
2 -1.2416
3 -0.54961
2 -1.2408
4 -0.57601
2 -0.57517
2 -1.0352
2 -0.95031
3 -0.64146
2 -1.3982
2 -1.1971
3 0.042421
2 -1.3206
2 -1.132
3 -0.97533
2 -1.2925
2 -1.2776
2 -1.1977
2 -1.5665
2 -1.4019
2 -1.6854
3 0.10051
2 -1.2435
2 -1.1361
2 -1.1039
3 -0.010249
2 -1.6086
4 -0.96325
2 -1.5823
2 -1.2083
2 -1.3777
2 -1.7289
2 -0.75936
2 -0.87014
2 -1.2923
3 -0.90093
2 -1.2549
2 -1.42
2 -1.2719
2 -1.1735
3 -0.65684
2 -1.0363
2 -1.1993
2 -1.2166
2 -1.6802
2 -0.83616
2 -0.88025
2 -1.4243
2 -0.98885
2 -1.2924
2 -1.0796
2 -1.1917
2 -1.2375
2 -1.295
2 -1.2411
4 0.47775
2 -1.527
2 -1.5344
2 -0.94998
2 -1.5208
2 -1.1921
2 -1.1836
2 -1.522
2 -0.89304
3 -0.69437
3 -0.72615
2 -1.1925
2 -1.3017
2 -0.84094
4 -0.556
3 -1.0405
2 -1.0977
2 -0.90747
2 -0.47617
4 -0.94592
3 -0.10809
3 -0.29289
2 -1.2794
2 -1.2909
2 -1.6263
2 -1.5843
2 -1.3631
2 -1.1731
3 -0.47972
2 -1.441
2 -1.4019
2 -1.5983
3 -0.81685
2 -0.83929
2 -1.2783
2 -1.3447
2 -1.4817
2 -1.2278
2 -1.1362
2 -0.7915
2 -1.114
2 -1.0923
2 -0.81785
2 -0.71613
2 -1.6807
2 -1.2828
2 -1.1786
2 -1.1007
2 -1.0966
2 -1.251
2 -1.3064
2 -1.8949
2 -0.52773
3 -0.85616
4 -0.28547
2 -1.5818
3 -0.95387
2 -1.3747
2 -0.84553
2 -0.91248
3 -0.92969
2 -1.6015
2 -0.96324
4 0.10404
3 -0.85761
3 -1.1873
3 -0.83028
2 -1.4167
2 -0.80782
3 -0.47958
2 -1.1926
2 -1.4532
2 -0.93088
4 -0.64923
2 -1.3068
2 -1.4619
3 -0.79276
2 -0.77935
2 -1.0117
2 -0.72911
2 -1.3686
2 -0.80078
2 -1.5581
2 -1.3633
2 -1.2559
2 -0.91291
2 -0.88075
4 -0.73217
2 -0.97477
2 -0.96429
2 -0.98735
2 -1.2332
2 -0.40563
2 -0.69154
2 -1.2513
2 -0.63343
2 -1.3002
2 -0.749
3 -1.2642
2 -1.032
3 -1.0473
2 -1.6447


==> figure/K_cosim_D2k/back_ups/Order/K_cosim_D2k_Order_vs_Prediction_value_C.txt <==
4 2.0444
4 -0.99101
5 1.334
3 0.66508
3 -0.13923
4 0.48681
2 -0.77315
2 -0.73557
2 -0.32416
2 -0.67872
20 1.3283
11 1.0721
3 0.8733
2 -0.59059
2 -0.13434
2 -0.69954
2 -1.0133
9 1.2297
5 1.6987
2 -1.2102
2 -0.11399
6 -0.56456
2 -0.46186
3 -0.13179
3 0.3495
5 1.3067
3 1.0317
3 -0.21538
11 1.8055
5 0.056375
3 -0.71076
4 0.68187
3 0.32525
2 -0.35575
4 0.60531
3 0.54119
3 -0.37734
2 -1.0825
3 0.63664
4 -0.0068544
2 -0.53988
2 -0.72547
4 0.050904
2 -0.78351
2 -0.92327
2 -1.3006
2 -0.32562
5 1.3184
2 -0.9677
2 -0.53089
4 -0.81812
4 1.2819
3 0.79934
4 0.37921
8 1.3361
3 0.46468
8 1.3545
5 1.4105
3 0.2371
2 -0.21842
7 0.94631
7 1.1665
12 2.009
8 1.3841
4 0.8654
4 -0.087604
2 -0.40015
3 -0.24768
2 -0.38833
6 0.28199
2 -0.61397
2 -0.49428
4 0.71224
2 -0.31595
8 1.7463
5 1.0371
4 0.72638
6 1.4626
3 -0.73713
2 -0.29176
2 -0.36487
2 -1.2592
2 -0.77325
4 1.3764
2 -0.254
2 -0.68377
2 -0.69834
4 1.1974
2 -0.92554
2 -0.53868
2 -0.56145
2 -0.42444
5 1.3037
4 0.69742
2 -1.0372
2 -0.069827
4 -0.75511
2 -0.14542
2 -0.67482
3 0.83692
2 -0.49778
6 1.5714
5 1.4574
3 0.20885
9 1.979
5 0.35497
3 0.32639
3 0.40414
3 0.3618
3 0.63534
16 1.0548
6 1.1387
3 -0.92561
4 -0.71545
2 -0.70788
3 0.47774
3 1.3919
2 -0.11387
4 -0.292
2 -0.78959
6 0.96821
7 1.5976
3 0.13214
4 0.2685
8 1.7065
2 -1.1316
2 -0.98152
2 -1.4329
7 1.2572
2 -0.65357
3 1.1777
2 -0.82094
2 -0.3674
2 -0.4415
2 -0.48274
3 0.95946
2 -0.54893
2 -0.81273
3 0.7982
3 0.27964
3 1.256
2 -0.66235
2 -1.0222
2 -0.85394
2 -0.70803
12 1.2224
2 -0.52124
6 1.1815
5 0.5898
4 1.0105
8 1.7249
16 0.79549
3 0.47156
3 0.12643
4 1.3504
2 -0.18331
2 -0.53405
4 1.2884
2 -0.7945
2 -1.4373
3 -0.35034
3 1.1109
2 -0.37181
4 0.35732
2 -0.15447
2 -0.29505
3 0.82785
6 2.3505
42 1.0871
2 -0.68701
6 1.173
3 0.052056
2 -0.87439
2 -0.58966
2 -1.0167
3 -0.40971
3 -0.20955
2 -0.1142
4 1.4506
3 0.2822
3 0.8051
3 -0.041153
2 -0.39019
2 -0.59723
5 1.2481
7 1.2537
5 1.5563
3 0.62392
3 0.78475
3 0.4327
2 0.22712
2 -0.36889
2 -0.31824
8 1.748
3 -0.74646
4 0.66144
3 1.0615
3 0.69194
3 -0.39992
7 1.6912
2 -0.82834
2 -0.18233
3 0.6772
4 0.057581
3 0.85593
10 1.2955
3 0.1942
2 -0.94013
5 1.9554
3 0.37966
2 -0.24299
3 -0.35608
2 -0.94597
6 0.29351
3 0.017914
5 1.4983
3 -0.99153
2 -0.73565
4 0.62895
2 -1.0359
4 1.2994
2 -0.28271
3 0.20559
2 -0.21401
2 -0.92858
2 0.028691
2 -0.75166
5 0.76111
6 -0.6549
4 0.51668
3 0.30021
3 0.51883
3 0.50963
2 -0.58303
3 0.97808
20 0.65355
3 0.11259
3 -0.20397
6 1.6551
3 0.39252
4 0.35371
2 -0.4398
4 0.7424
3 0.80003
2 -0.64865
4 0.70689
2 -0.85159
3 -0.47302
5 2.1287
2 -0.91795
2 -0.20795
2 -0.65463
2 -0.26825
2 -0.24773
4 0.52887
5 -0.42563
2 -0.036764
4 0.55394
2 -0.41557
3 -0.041535
2 -0.59788
3 0.54895
4 1.9749
5 -0.15198
2 -0.42251
2 -0.82338
2 -1.1499
2 -0.1292
4 0.63674
8 1.5243
4 0.8642
2 -0.60247
2 -0.95512
2 -0.81532
2 0.040882
5 1.0484
5 2.247
5 1.0193
2 -0.35603
7 1.4242
5 1.1508
4 -0.75181
3 -0.43167
4 1.2741
5 1.2395
2 -0.32581
3 -1.167
3 0.239
2 -1.0476
3 -0.023866
23 1.3378
2 -0.24155
2 -1.0708
7 0.93463
4 0.93548
2 -1.0536
3 0.72067
4 0.40377
3 -1.183
18 1.2503
2 -0.0623
2 -0.74101
4 -0.28671
2 -0.966
8 0.13314
4 1.8801
2 -1.3025
2 -0.24417
2 -0.31305
2 -0.86096
11 1.8022
4 0.47473
2 -0.59924
2 -0.43705
4 0.37114
4 2.1699
12 1.147
3 0.70775
3 0.35455
2 -0.75942
2 -0.095465
3 -0.10094
4 0.40803
2 -1.1398
3 0.18658
2 -0.73585
4 0.62627
10 1.5924
5 1.5085
11 2.0499
9 1.3522
2 -0.23824
4 0.28946
2 -0.86989
18 1.0054
4 1.4757
2 -1.345
3 0.4503
2 -1.0131
5 1.6593
3 0.50692
2 -0.37323
3 0.01436
3 0.18133
3 -0.30846
3 -0.071278
2 -1.0467
2 -0.58571
3 1.082
2 -0.26966
4 0.82797
3 0.63181
2 -0.88499
3 0.0007979
2 -0.86724
7 -0.55171
3 0.69205
3 0.12071
2 -0.85493
2 -0.117
14 1.1429
3 0.23784
9 1.2788
2 -0.068316
3 -0.99614
2 0.015404
2 -0.40136
3 0.57944
2 -0.19705
3 -0.83513
3 1.0745
4 1.1767
3 0.25194
2 -1.3797
3 0.97943
5 1.0125
3 -0.14677
2 -0.44503
2 -0.82797
4 1.4319
12 1.4747
3 0.49957
3 0.41648
5 1.1696
3 -0.85658
3 0.62018
6 1.7708
2 -1.0287
21 1.1402
8 1.6603
5 0.359
9 1.2378
3 0.40979
3 -0.27697
2 -0.054922
2 -0.27072
8 2.027
2 -0.58768
2 -0.19682
2 -0.6463
2 -0.80286
2 -0.75578
3 -0.16623
2 -1.225
3 0.99712
6 1.5536
2 0.16398
3 -0.52369
2 -1.4672
2 -0.39423
38 1.2631
4 0.27495
3 0.81299
4 0.40262
2 -0.47835
2 -0.21437
7 1.1405
2 -0.51329
4 1.4286
2 -0.52693
11 1.6594
5 1.6645
3 0.41769
4 1.1033
3 0.74784
3 0.48705
2 -0.63405
5 0.92475
2 -0.61022
2 -0.27766
4 0.27128
3 0.28095
3 0.37639
2 -0.4394
3 0.66341
3 0.91506
7 1.1571
3 0.93174
2 -0.55459
2 -0.6198
3 0.5828
2 -0.65566
5 -0.59556
2 -0.57607
3 -0.42359
6 1.2175
3 0.19399
3 -0.19709
2 -0.91382
2 -0.84648
6 1.4175
6 0.77877
4 1.3629
2 -0.87806
2 -0.19591
3 0.011829
8 1.0059
2 -0.99245
2 -0.18066
2 -0.78931
3 1.6436
2 -0.28708
2 -1.0772
6 0.22599
5 1.1872
6 -0.73637
3 -0.92023
5 0.1184
3 -0.047708
4 1.2919
3 0.16647
2 -0.48238
5 2.0566
5 0.79087
3 0.043128
2 -1.0171
2 -0.95808
3 0.52063
4 0.21745
9 1.8448
9 0.81403
2 -0.49809
2 -0.63754
2 -0.90306
2 -1.3813
2 -0.95497
2 -0.42332
2 -1.1765
2 -0.36757
3 0.10715
2 -1.0274
4 -0.31938
3 0.12251
4 0.92192
2 -0.41478
3 0.43068
2 -0.80653
2 -0.96375
6 1.3387
2 -0.82004
3 -0.50106
2 -1.0442
3 -1.0026
2 -0.88603
9 1.4707
2 -1.0579
2 -0.40687
2 -0.1
2 0.1619
2 -0.39354
2 -1.3329
4 0.83513
4 1.0821
2 -0.90171
4 0.80792
2 -0.38407
4 1.5171
3 -1.2689
8 1.257
2 -0.39078
10 1.1071
4 0.65804
3 1.0552
4 1.6466
2 -1.0409
4 1.1646
2 0.0046939
6 1.7814
5 1.3083
2 -0.72543
8 1.6884
2 -0.073948
4 0.77213
9 2.0164
3 1.0224
4 1.3122
6 0.68821
7 1.4837
2 -0.31392
5 1.0293
10 1.0387
2 -1.1013
4 -0.15555
3 -0.70606
2 -0.79721
3 -0.14519
3 -0.20935
11 1.1819
3 0.25534
2 -0.1931
2 -0.60941
3 -0.42032
4 1.4912
2 -0.082461
2 -1.1971
3 -0.25574
3 0.071225
2 -0.52219
4 1.2025
3 -0.058764
3 0.59381
4 0.60132
6 -0.7935
3 -0.03809
2 -0.12967
6 1.1555
6 1.3122
2 -0.86058
14 0.81592
2 -0.52258
2 -1.0535
2 -1.1789
19 1.6173
2 -0.31545
3 0.25679
2 -0.97897
3 -0.1095
3 0.21842
12 1.016
3 0.11547
3 -0.22927
2 -0.67758
2 -0.30386
2 -0.40031
2 -0.030378
8 1.504
3 -0.67486
2 -0.92546
3 0.66184
3 0.69606
3 0.75665
4 1.1588
2 -0.70773
2 -0.69596
2 -0.76354
2 -0.16839
2 -1.177
2 -0.96655
5 1.0082
2 -0.75002
5 1.9512
5 1.4667
6 2.1445
2 -0.83802
10 1.1272
3 0.04147
3 0.66053
3 0.98633
2 -0.55478
15 1.5948
2 -0.79835
5 1.5972
4 1.1303
3 0.13726
2 -0.75812
6 1.8872
2 -1.0349
4 0.021684
3 0.60783
6 0.87548
3 0.67861
2 -0.45066
2 -0.097324
2 -0.32887
4 0.55295
2 -1.1954
2 -0.68109
2 -0.76784
3 0.09793
2 -1.4045
3 0.78689
2 -0.66395
3 0.82809
3 0.97867
2 -0.79863
2 -1.3476
6 1.3697
3 0.59377
2 -0.19588
2 -0.54254
8 1.5887
3 -0.031107
3 0.042302
3 0.75856
3 0.31539
3 0.17843
3 1.2383
2 -0.94671
6 1.0538
3 -0.48149
3 0.714
13 1.4499
3 -0.72046
2 -1.3039
7 1.5309
3 1.0331
2 -0.15295
7 1.5128
7 2.3462
2 -0.86519
3 0.78638
8 1.2783
3 0.9806
2 -0.73079
3 0.40993
5 1.0748
2 -1.0445
2 -0.29466
3 -0.28223
2 0.13682
3 -0.11134
2 -0.057013
3 1.0655
3 0.3473
4 0.73612
2 -0.16255
3 -0.22734
3 -0.53302
5 0.13534
4 1.037
22 1.3703
2 -0.77902
2 -0.42775
6 0.29899
5 1.0755
2 -0.35868
3 0.38287
10 1.3849
3 -0.48439
3 -0.58872
2 -1.252
3 0.31978
2 -0.71244
2 -0.54286
3 0.6124
16 1.3213
3 0.26983
3 -0.085161
3 -0.19186
4 1.6167
13 1.6231
4 1.6891
6 1.4218
3 -0.27634
3 0.98984
2 -0.79274
4 0.31847
11 1.4587
3 -0.070328
5 1.8701
2 -0.84616
3 0.5736
3 0.90875
2 -1.1282
2 -0.72356
3 -0.29524
2 -0.3768
3 0.29737
3 -0.021896
3 1.1122
4 1.634
3 0.022763
2 -1.0945
3 0.84608
5 0.93036
2 -0.43714
2 -0.98792
13 1.4822
5 0.72263
7 1.1541
3 0.84422
3 0.82037
2 -0.91045
2 -0.54885
3 -0.41884
2 -0.97507
4 0.30302
9 0.50358
5 2.2024
5 2.0003
3 0.67269
2 -1.2778
4 -0.029958
3 1.1085
2 -0.76327
3 -0.30215
2 -1.0235
3 -0.10195
7 1.892
3 -0.36686
2 -0.56947
3 0.13513
3 0.40424
2 -0.27233
2 -0.21758
3 1.4096
2 -1.3565
3 -1.0271
3 0.77806
12 1.3465
2 -0.13212
3 0.30296
2 -0.27273
8 1.8239
5 1.0018
2 -0.78294
9 1.8156
2 -0.75182
7 1.7684
6 1.2336
2 -0.92454
2 -1.4283
2 -0.51817
3 -0.40593
8 2.0951
6 1.8575
3 -0.20324
2 -0.59979
3 0.33869
3 0.7024
3 0.059995
3 0.42831
2 -0.99745
3 -0.16597
3 0.83627
8 0.87687
3 0.10154
2 -0.7376
4 0.32146
3 0.22042
3 -0.50318
3 0.31249
2 0.033406
4 0.58455
2 -0.50112
6 1.0425
4 -0.51924
2 -1.1642
2 0.37936
7 1.0873
2 -0.56127
12 0.70193
3 1.5782
3 0.59556
2 -0.96171
2 -0.056415
16 1.5617
3 0.64972
4 0.45117
4 1.1973
7 1.7639
2 -0.44295
2 -0.79688
19 0.71628
2 -0.08724
3 0.82701
3 0.65096
3 -0.069473
4 0.28104
2 -1.0322
3 0.95054
3 1.077
4 -0.39743
3 1.409
3 0.0016879
2 -0.30187
2 -0.28808
2 -0.60427
4 1.1981
3 0.81116
2 -0.94255
2 -0.92947
2 -1.2427
3 -0.6441
4 0.38066
2 -1.1248
7 1.26
3 0.28929
3 0.92847
2 -1.0947
2 -0.54809
2 -0.83296
4 0.16821
3 0.15652
3 -0.050142
4 0.97797
3 -0.60083
2 -0.47924
2 -1.1676
3 0.79493
3 0.010497
4 0.78667
4 0.18027
2 -1.0913
2 -0.025049
2 -0.77421
7 1.1332
2 -0.8685
2 -0.40428
2 -0.16727
3 1.0257
11 1.6587
4 1.0136
2 -0.88406
2 -0.35925
2 -0.65737
6 2.2631
2 -1.1131
7 1.1888
3 0.30104
2 -0.068342
2 -1.1451
2 -0.30006
5 1.8425
3 -0.84881
2 -1.1612
4 0.75127
3 0.59041
2 -0.41504
5 0.81602
2 -0.50371
8 1.4489
2 -0.80487
2 -1.0455
2 -0.10549
2 -1.0362
5 0.4857
2 -0.75458
2 -0.45832
2 -0.84358
3 -0.11379
6 -0.19022
2 0.0096923
3 0.71715
3 0.047156
2 -0.53748
4 -1.4571
2 -1.0644
3 0.12004
2 -0.74167
3 -0.097149
3 0.73058
2 -0.50716
3 0.25055
7 1.8317
3 0.88409
3 -0.17969
3 -0.90711
6 1.1991
4 0.75409
3 -0.3029
5 0.93856
2 -1.2492
3 -0.053054
3 -0.81157
2 -0.85438
6 -0.19487
10 1.5293
3 -0.031008
32 0.69053
9 1.8565
3 -0.06543
2 -0.95096
3 0.2245
2 -0.19634
2 -0.30596
8 1.8445
2 -0.75507
3 0.33448
2 -0.91746
2 -0.64018
4 0.20056
2 -1.0149
3 0.24932
2 -0.77555
3 0.31831
3 -0.62225
11 1.6022
7 1.3099
9 1.6569
4 1.5816
2 -0.16471
3 -0.063079
3 0.82395
3 0.63646
19 1.3315
6 0.49139
2 -0.47585
6 1.5039
4 0.30277
2 -0.95293
3 0.6989
2 -0.99607
2 -1.0595
3 -0.93363
2 -1.1006
2 -0.49238
2 -0.15393
4 1.7646
2 -0.47908
4 0.37785
2 -0.53363
13 1.2809
10 1.1094
2 -0.4518
7 2.0799
3 0.84717
2 -1.0635
5 1.3875
4 -0.12845
5 0.97931
3 -0.88219
2 -0.58879
2 -0.32419
2 -0.46844
4 1.2411
6 1.0729
3 1.1713
3 0.12845
3 1.0667
3 0.31111
3 0.34977
17 1.5142
2 -0.83772
3 -0.37277
5 0.2116
4 0.032617
3 1.0656
4 -0.30415
3 -0.23161
3 0.25346
3 0.4189
2 -0.19304
2 -0.71743
3 -0.64381
5 1.9552
3 0.67022
6 1.8663
6 1.6628
4 0.67464


==> figure/K_cosim_D2k/back_ups/Order/K_cosim_D2k_Order_vs_Prediction_value_D.txt <==
5 2.3362
3 0.70585
7 1.7485
22 0.79569
5 0.32479
4 0.71
6 1.518
7 0.75169
14 1.4352
8 1.3763
5 1.0566
5 0.80462
3 1.1098
3 0.22869
74 1.1673
2 -1.1182
5 1.3555
3 0.18711
8 1.0242
6 1.691
5 1.2298
3 -0.54904
3 0.64459
5 1.9471
7 1.9714
3 0.16583
4 1.3763
8 1.1518
4 -0.58752
9 1.6809
5 1.1775
11 1.2444
12 0.98372
5 1.8016
11 0.80136
3 0.5441
3 0.44598
9 1.0471
4 0.44863
13 1.3551
15 1.733
2 -0.79303
5 2.3281
4 1.2229
5 1.6706
6 2.504
20 1.5495
6 1.7495
5 1.3429
5 1.896
6 2.1157
5 1.032
26 1.1635
6 1.6619
8 1.6823
6 1.6576
6 1.4423
7 1.7904
9 1.5015
4 0.72932
2 -0.88732
5 1.5547
7 1.418
3 0.97426
7 1.2165
5 1.3589
4 1.6518
3 0.73282
19 0.8808
27 0.76056
5 1.0034
2 -0.90166
17 1.0347
6 1.3165
6 1.7104
6 1.8283
15 1.463
5 -0.21796
10 1.5358
4 0.3521
8 1.5251
4 0.69535
4 1.2507
4 1.1352
3 0.38799
6 0.81702
9 1.9459
9 1.7256
5 1.5535
7 1.9646
19 1.4027
4 0.42688
3 -1.285
5 1.0774
4 1.0552
24 1.2358
12 1.4721
9 0.95673
10 1.3373
4 1.1972
4 1.2926
5 0.97779
6 1.519
7 0.86153
9 1.2521
8 1.4606
7 1.9253
10 -0.11726
4 0.90847
7 1.7572
8 1.2899
3 0.31487
20 0.8676
4 0.93848
4 0.0086735
6 1.3362
3 0.33686
13 1.5013
5 1.1306
8 1.1071
7 1.4047
5 1.2548
5 0.59709
11 1.5986
9 1.5441
17 1.377
3 0.86778
5 1.6725
3 0.11966
5 1.3659
4 0.068338
9 1.1038
7 1.5305
8 0.95783
7 1.5711
7 1.6616
5 -0.44729
3 0.42245
4 0.76522
4 1.9104
3 0.71189
14 1.1057
3 0.3853
3 0.23959
7 1.6202
4 1.193
6 1.4323
5 1.563
14 0.74085
6 1.1709
5 1.7394
5 1.3669
5 1.5482
8 1.343
18 1.2298
10 1.5101
21 1.5554
6 0.97899
18 1.1782
5 0.70272
6 1.0001
3 -0.55695
12 1.6413
5 1.7104
3 0.88354
6 1.8594
4 -0.11317
6 1.5477
9 1.0496
4 2.2029
8 1.1489
10 1.4834
5 2.0981
4 0.67869
5 1.412
5 0.92796
5 1.4708
8 1.5176
6 1.7526
8 1.2238
3 0.68691
5 0.95591
3 -0.35592
6 2.0537
5 1.2072
6 2.0493
4 0.65462
10 1.1052
9 1.5849
3 0.25953
4 1.3541
5 1.7982
12 1.5791
6 1.0206
10 1.5089
7 1.3714
4 0.95326
18 1.0877
2 0.13261
5 1.5575
5 1.4706
7 1.7658
7 1.8116
8 1.4899
4 1.4089
5 1.4739
8 1.2674
3 -0.3047
8 1.596
8 2.1388
8 0.85251
10 1.8774
4 0.52144
5 0.73787
38 1.1813
22 1.5255
11 0.79957
6 -0.2286
9 1.0449
5 1.3598
4 0.085201
8 1.7556
3 1.2472
25 1.0726
30 1.1857
7 0.91054
4 1.7135
7 1.6973
7 1.5072
6 1.4395
4 0.83063
60 0.61938
12 2.0275
5 1.9766
3 0.38376
5 1.4451
3 0.86519
5 0.52892
8 1.5097
4 0.84086
16 1.0002
36 1.1499
8 1.444
8 1.1177
4 0.73337
9 1.3471
7 0.87202
5 1.8155
7 1.0423
3 0.57276
8 -0.21383
3 0.61382
6 0.96248
15 1.577
9 1.9971
3 0.89939
3 0.36278
10 1.8815
7 1.0624
4 0.089849
13 1.299
2 -0.62878
11 1.969
3 0.81155
8 1.1655
32 1.1423
7 1.5943
5 0.181
9 1.8695
10 1.0577
8 1.1457
4 1.1147
19 0.56555
6 1.05
4 0.59475
15 1.156
7 1.1682
12 1.767
5 2.012
4 -0.34544
7 1.5958
15 1.2923
2 -0.66387
12 0.80657
7 1.6929
9 1.7049
5 1.8483
12 1.4469
11 1.5066
3 0.52883
6 1.6384
3 1.1669
10 1.6997
4 0.94134
3 0.6308
12 1.7948
3 1.0126
4 0.27952
17 0.94448
12 1.3201
4 1.1659
10 1.75
6 2.0096
5 0.3828
18 0.94415
8 0.46611
8 1.9232
8 -0.20144
4 0.94609
12 1.1115
3 -0.94066
8 1.4732
8 2.0966
7 1.296
8 0.86721
6 1.4785
6 1.2315
52 0.59662
7 0.72002
7 0.67228
3 -0.76106
7 1.8487
14 1.0639
6 1.6565
5 0.57327
6 1.0095
8 2.0253
5 2.2326
6 0.93212
4 0.84655
3 -1.0684
7 1.9423
5 1.3969
5 1.3572
4 1.6428
9 1.4618
9 1.976
6 2.3781
7 1.8644
7 1.1404
11 1.973
6 2.1008
8 1.786
5 1.1094
7 1.2257
6 1.3549
4 0.78192
5 1.5347
10 1.4405
3 0.53275
2 -0.25093
18 1.0317
6 2.1084
7 1.026
3 -0.30009
5 1.5268
20 1.421
5 1.5801
3 0.70256
2 -0.72762
15 1.1987
9 1.5381
5 1.2657
12 0.1043
9 2.0195
5 0.6394
3 0.78042
5 1.0675
27 0.72907
10 2.0143
4 0.45956
5 2.0066
28 1.5178
3 -0.018932
4 0.93851
4 0.23659
6 0.14025
8 -0.92214
6 0.86433
8 1.7319
4 0.61143
3 0.42492
2 -0.50593
4 1.5398
7 1.0826
8 1.6491
8 1.9265
9 2.6015
12 1.6364
8 1.9167
3 1.0372
2 -1.2245
12 1.5809
2 -0.79775
17 1.3758
6 1.5463
4 0.75688
15 1.2286
25 1.1663
7 1.3709
9 2.0391
6 1.4574
3 0.30709
5 0.38504
4 1.704
8 1.6494
2 -0.74717
5 0.68492
4 -0.053175
5 2.0992
7 1.7962
16 1.619
8 0.91584
3 0.24905
6 2.1159
9 1.8422
4 0.47584
3 0.24161
4 1.7459
6 0.95836
8 1.5287
9 1.326
3 -0.60952
19 1.3401
10 1.9192
6 1.1392
4 0.8428
2 -0.67033
7 1.6081
3 0.32304
10 2.165
6 2.0423
3 0.073383
6 1.9306
13 1.2198
6 1.1802
10 1.7138
12 1.3364
7 2.0853
4 -0.3344
5 1.9367
11 1.6663
4 1.4041
5 1.5559
15 1.4515
5 1.2209
4 1.7587
5 1.7362
4 0.77825
11 1.7678
4 1.9506
5 1.3996
12 1.7047
6 1.5439
4 2.0231
6 1.6181
5 1.0409
7 2.0157
5 1.565
9 1.8579
8 1.774
5 -0.67613
7 1.3615
6 1.2491
3 -0.40744
7 1.7972
4 0.44991
4 0.1773
2 -0.48215
12 1.2303
8 2.0505
4 0.24792
4 0.72264
14 1.7913
6 0.82213
14 2.3649
3 1.1594
10 1.435
10 1.3077
6 1.8529
5 1.4504
6 1.818
6 0.94291
8 1.463
2 -0.53937
5 0.73206
6 1.7415
9 2.1221
8 1.6019
6 0.94153
19 1.3038
8 1.4287
4 1.9865
17 1.3947
4 1.3259
12 1.7472
8 1.2145
5 1.5899
4 1.1288
15 1.3863
12 1.35
10 1.4939
3 0.47576
5 0.85323
3 0.6375
4 1.0187
6 0.019869
18 1.233
3 0.15369
7 1.7508
3 0.18568
3 0.37735
8 1.7309
7 1.3751
3 0.059579
6 1.6731
10 1.3803
7 1.4734
4 0.28225
13 1.4278
4 1.7043
9 1.7385
12 1.9835
2 -1.4086
5 -0.5701
3 0.70185
9 1.6624
3 0.13064
7 1.511
10 1.2914
4 0.71334
4 1.3733
3 0.85804
5 0.96784
6 1.3049
10 1.1425
4 0.87822
4 1.1048
6 1.5702
4 1.098
19 1.0722
7 0.51788
9 2.1273
5 1.8886
3 -0.71189
4 0.94415
6 1.0499
6 0.29651
3 0.33508
5 0.43477
8 1.1572
3 0.27488
11 1.6477
6 1.9401
11 1.3669
8 1.358
13 1.0911
16 1.4082
6 1.0174
5 0.70926
4 1.0475
12 1.8357
3 0.73666
4 1.9183
4 0.57605
5 1.6877
3 1.0657
6 2.0277
6 2.4517
11 1.2051
7 2.4199
6 2.2917
9 1.2908
8 1.5539
8 0.95084
47 1.2878
6 0.0024983
8 0.71791
4 1.0212
3 0.15106
8 0.014294
6 1.7854
13 1.6745
3 0.74468
6 1.0355
7 1.0016
5 2.1339
8 1.7697
4 0.96621
3 0.13123
4 0.39056
14 1.6293
5 0.64813
4 2.747
6 1.1464
5 1.4969
10 1.1777
3 0.13524
7 1.586
4 2.7552
9 0.6981
17 1.8701
10 1.2795
5 0.52971
4 0.49031
5 1.0411
5 0.75585
11 0.8734
5 2.3486
5 0.70576
3 0.25227
12 0.87985
5 1.5443
4 0.02728
7 1.0715
3 -0.38112
3 0.66514
2 -0.35897
11 0.53393
7 1.2261
6 1.2878
5 1.714
14 1.2497
9 1.3647
75 1.3714
5 -0.35561
8 1.9259
8 1.5601
5 0.99114
4 1.8937
11 1.0355
2 -0.58211
4 1.2297
8 1.9453
5 1.3046
5 2.5279
13 1.9421
10 1.588
14 0.92927
7 -0.038976
4 1.1801
20 1.2259
3 -0.16303
4 0.89538
5 0.97096
4 -0.13421
31 1.1503
3 -0.50547
5 1.7445
9 0.52348
7 1.0876
8 1.1864
5 1.5057
2 -1.2967
4 1.8709
3 0.042893
5 0.81107
9 2.0865
4 0.45553
7 1.0383
6 1.2243
7 0.88206
3 0.58098
10 1.8389
6 0.96818
3 0.039553
9 1.9206
5 1.4579
15 1.3102
5 1.4494
6 1.7392
16 1.9675
4 1.3443
3 0.24994
10 1.0785
10 1.4772
4 0.17311
6 2.116
2 0.025044
3 1.7646
6 1.9301
8 1.4949
8 1.4017
12 1.4972
5 -0.27982
19 1.5856
11 1.5968
6 1.2796
8 1.7961
3 -0.74301
8 1.3854
23 1.369
4 1.991
3 1.0423
5 1.1008
2 -0.3991
10 1.4679
4 0.55617
7 1.6489
3 0.30885
4 0.88017
7 1.0053
68 1.5051
8 0.46081
7 1.9013
3 1.8912
10 1.1624
14 0.91542
3 0.5166
4 0.12119
8 1.0981
3 0.43606
6 1.5789
7 1.6305
7 0.95108
3 -0.027199
6 2.048
4 0.92479
3 0.068071
5 2.1771
28 1.2957
6 1.3527
3 -0.64956
5 0.93501
3 -0.93951
5 1.0854
9 1.4295
9 0.64907
4 0.71822
7 1.843
10 -0.4747
3 -0.19645
11 1.4994
3 0.70677
9 1.5627
5 0.57296
5 0.8963
14 1.3381
2 -0.28175
12 1.0057
11 1.3152
12 1.3027
11 1.143
4 0.8259
6 1.3833
6 1.8328
3 0.46875
13 1.5646
4 0.14661
8 2.3048
7 1.7287
8 1.426
11 0.10666
25 0.94134
6 0.80326
9 1.6741
6 1.0778
9 1.7442
25 1.2569
17 0.60727
3 0.54742
12 1.2299
6 1.7401
11 1.4515
4 1.1692
6 1.303
3 -0.22988
6 1.2076
6 1.5535
7 1.8581
5 1.527
4 0.23047
8 2.1834
8 1.2116
3 1.4613
3 0.067265
6 1.8655
8 1.6863
5 1.345
12 1.3319
9 0.99778
5 3.064
6 1.6568
3 0.049939
6 0.91179
8 -0.11961
7 1.4754
9 1.2269
9 2.048
4 0.15267
3 0.73908
14 1.7136
5 1.7404
11 1.5744
6 2.4164
6 1.8197
3 0.37448
10 1.6477
4 1.9695
5 2.289
3 1.354
3 0.24959
3 0.42427
4 0.98502
7 1.1839
20 1.025
14 1.1812
4 1.9478
5 0.17555
6 1.3823
3 0.37108
3 0.59569
7 0.915
6 1.492
3 -0.4346
52 0.66911
4 1.6742
8 1.0801
9 1.1417
10 1.396
7 0.98427
7 1.4243
16 1.264
3 -0.19923
9 1.4191
10 1.1821
5 1.3748
3 0.51179
3 -0.31093
7 1.8972
3 -0.10997
11 1.5536
2 -0.12431
10 1.5815
10 1.476
10 1.2844
7 1.1984
9 1.2747
27 0.92035
8 1.6432
8 0.90039
4 -0.09016
3 0.43899
3 0.42189
6 0.7268
4 0.93668
5 0.68564
3 0.66364
10 1.5941
6 -0.41014
7 1.9465
6 2.0358
4 0.48488
16 0.96656
8 1.2674
10 1.1823
2 -0.82
5 1.5258
5 1.4952
5 0.32656
5 1.2004
8 1.1729
9 1.1147
8 1.5309
7 1.2583
4 0.97737
3 -0.49959
8 1.6833
8 1.2941
7 1.5209
5 1.9347
13 1.6111
4 1.2779
7 1.7415
5 1.8804
9 1.7448
7 1.631
8 1.6976
6 1.7792
3 0.467
2 -1.0205
4 1.2335
7 1.5853
4 -0.59692
2 -1.5322
6 1.554
5 2.0769
3 -0.16869
11 1.76
12 1.4095
5 2.0131
5 1.3586
3 1.1413
7 1.1978
7 0.82508
18 1.2969
4 1.054
6 1.6158
17 0.29573
11 1.158
5 0.57537
11 1.2469
16 0.84126
11 2.0085
8 -0.27307
6 2.1409
5 1.233
5 0.53097
4 1.5395
5 1.8335
3 -0.61358
6 0.84967
4 1.7819
7 0.67848
3 0.69187
3 -0.1841
6 2.0867
4 1.3184
2 -0.93371
5 1.7957
8 1.626
14 1.5428
42 1.0476
4 1.3338
18 0.88624
8 1.0248
3 0.25736
21 1.3443
4 1.9609
7 1.0487
7 1.8727
15 0.59908
4 0.65905
3 0.62933
3 0.35149
4 1.0493
4 0.7618
8 1.6076
15 1.7638
5 -1.0372
8 1.7339
4 1.6793
5 0.70604
7 1.6075
3 0.59401
9 1.4933
7 1.3619
4 2.784
3 -0.19494
5 1.8118
4 1.3049
7 1.9185
5 1.9677
6 1.8509
6 0.80826
7 1.7083
5 -0.07667
25 1.2922
7 1.2431
9 1.5197
7 1.3745
3 0.18081
8 0.98253
25 0.82415
7 1.3776
4 0.86951
6 1.4319
6 1.6817
4 1.486
12 1.4233
7 1.5124
9 1.0629
23 0.83706
7 1.7451
5 1.788
5 1.2696
7 1.5877
4 1.489
3 0.88882
20 1.119
7 1.752
6 1.6912
6 0.75404
6 2.2211
3 0.70521
6 -0.23164
12 0.44744
5 1.0291
8 1.583
8 0.47878
8 1.1952
5 1.7763
8 1.6111
3 0.32663
6 1.998
3 0.77819
9 1.6081
13 1.9136
8 1.7448
3 0.28745


==> figure/K_cosim_D4k/Freq_A_D/K_cosim_D4k_Freq_vs_Prediction_value_A.txt <==
58 -0.81137
70 -0.65241
75 -0.92478
33 -0.86185
49 -1.0781
39 -0.77473
41 -0.8297
62 -0.090427
50 -0.88692
244 -0.96347
76 -0.7079
40 -0.67511
68 -0.90546
40 -0.95784
35 -0.91
58 -1.0051
76 -0.82321
41 -1.0323
39 -0.92807
101 -1.1329
40 -0.483
88 -0.40997
109 -0.66452
58 -0.89111
70 -0.27877
40 -0.67059
105 -0.85592
32 -0.52302
83 -0.81377
40 -0.34274
36 -0.83415
156 -1.0736
95 -0.17001
32 -0.83433
34 -0.050919
163 -1.1835
60 -0.38443
40 -0.95942
37 -1.0909
103 -0.8307
70 -0.67852
68 -1.0659
36 -0.35107
99 -1.2624
36 -0.57081
124 -0.070309
37 -0.89778
39 -0.93488
39 -0.57835
42 -0.78857
96 -1.1085
198 -0.27785
34 -1.1394
37 0.0037649
89 -0.88201
43 -0.83511
35 -0.96714
35 -1.12
55 -0.96629
41 -0.8638
46 -1.1474
39 -1.0595
43 -0.013391
38 -0.5031
38 -0.82812
40 -0.82977
60 -0.19929
40 -0.89722
67 -0.82574
32 0.39931
46 -0.68282
33 -0.54219
38 -0.70525
46 0.12413
64 -1.0784
35 -0.2469
35 1.4804
42 -0.76212
34 -0.39586
44 -1.5427
140 -0.47455
39 0.13465
37 -0.8177
65 -1.1589
267 -1.1667
36 -0.95392
127 -0.68562
87 -0.97163
53 -0.92897
34 -0.81164
37 -0.9407
87 -0.94514
54 -0.014435
33 -0.88337
38 -0.8968
33 -0.95228
76 -0.11078
197 -1.2727
48 -0.48101
33 -0.57529
47 -0.95222
83 -0.12321
41 -1.0977
68 -0.70485
56 -1.0553
32 -0.77178
42 0.50723
52 -0.91793
102 -1.0628
33 -0.86622
33 -0.9491
32 -1.0055
49 -0.68141
63 -0.77811
47 -1.0336
150 -0.63209
33 -1.2653
178 -0.37571
59 -0.70728
77 -0.87849
33 -0.79811
33 -0.35185
102 -0.57807
55 -0.78292
36 -1.0734
74 -0.76921
36 0.21638
33 -0.71411
65 -0.14535
35 -0.74815
46 -0.82455
39 -1.1251
71 -0.6557
35 -0.11399
59 -0.33379
47 -0.62631
101 -0.75318
38 -1.1487
39 -0.69829
48 -0.89099
32 -0.92377
33 -0.79965
42 -0.75906
72 -0.85678
80 -0.72518
57 -0.36372
34 -0.094996
54 -0.96427
84 -0.94686
41 -1.0684
127 -0.57305
109 -0.90013
42 -0.60484
130 -0.89111
54 -0.50803
41 -0.65617
37 -0.95392
66 -0.35136
57 -1.0895
33 -0.37033
49 -0.62942
163 -0.84469
35 -0.5095
40 -1.0543
97 -0.76473
39 -1.4168
34 -0.63546
57 -0.58835
63 -0.46382
35 -1.1988
48 -0.63776
80 -0.82672
106 -0.83079
77 -1.1159
48 -0.93092
39 -1.1171
44 -1.2035
79 -1.0009
34 -0.54689
40 0.98862
61 -0.84307
124 -1.3899
90 -0.70132
38 0.12406
43 -0.78317
84 -0.83865
44 -0.50985
79 -0.88399
53 -1.0542
67 -1.4469
68 -1.1309
55 -1.4256
33 -0.93621
38 -0.6702
38 -0.93805
43 -0.4063
370 -1.2049
38 -0.78253
43 -1.0308
32 -1.1092
43 -0.53835
81 -1.1613
38 -0.61669
68 -1.1258
93 -1.0862
46 0.0041554
40 -0.83869
34 -0.18286
64 -0.71238
77 -0.64388
35 -0.74093
63 -1.0522
38 -0.014462
70 -1.0191
35 -0.83789
36 -1.0469
33 -0.55448
88 -0.93089
52 -0.62518
41 1.6032
36 0.40091
292 -1.1403
76 -0.98939
52 -0.11281
115 -1.1286
34 -0.9829
82 -0.79393
43 -0.55931
72 -0.65695
34 -0.96959
108 -0.85884
44 0.003708
226 -1.3887
55 -1.1995
46 -1.2287
57 -0.76101
49 -0.2658
67 -0.57086
35 0.14674
47 -0.53279
45 -0.70146
58 -0.75938
49 -0.70978
86 -0.76799
41 -0.46769
34 -0.18209
64 -0.89117
44 -0.59931
141 -1.1282
35 -1.0484
33 -0.7816
41 -1.1253
56 -0.23343
87 -0.64314
55 -0.7645
37 -0.80167
36 0.13021
49 -1.1985
37 -0.81826
69 -0.83497
92 -1.3083
55 -0.84126
39 -0.45252
48 0.82133
64 -0.8221
46 -0.038077
40 0.5592
51 -1.3351
33 -0.85567
50 -0.81081
51 -1.2827
40 -0.96603
37 -0.40135
43 -0.6326
83 -1.0247
50 -0.94341
67 -1.0014
34 -0.54349
58 -0.7373
39 -1.1231
32 -0.13609
133 -1.1717
60 -0.70251
38 -1.0733
34 -0.47883
39 -0.83875
58 -0.50891
66 -0.88608
36 -0.76014
55 -0.23238
43 -0.56909
70 -1.073
196 -0.57048
84 -1.1921
112 0.21711
34 -0.86031
38 -0.88825
45 -0.63343
49 -1.0973
74 -0.69846
61 -0.2067
37 -0.59858
57 -0.59779
34 -0.66365
33 -0.55313
53 -0.97359
35 -0.65917
36 -0.94948
32 -0.77955
40 -0.75263
48 -1.0453
42 -0.30543
33 -0.40189
43 -0.18063
84 -0.97981
38 -0.83013
70 -1.0711
33 -0.46651
391 -0.96249
33 -0.033474
39 0.82078
119 -1.1709
59 -1.1304
91 -1.0161
34 -0.372
33 -0.57318
44 -0.78457
130 -1.1377
45 -0.48917
44 -0.94112
170 -0.68392
84 0.37319
47 -0.20289
53 -1.1989
37 -0.80136
61 -0.76758
39 -0.74222
138 -1.0372
57 -0.34281
88 -1.0744
33 -0.037133
67 -0.38029
154 -0.89572
38 -1.0141
53 -0.32188
35 -1.0713
91 -1.0398
42 -0.55231
35 -0.79569
103 -0.80812
105 -0.75125
50 -0.037397
53 -1.0177
90 -1.1329
37 -0.99921
35 -0.79342
54 -0.20727
39 -0.76116
62 -1.2022
70 -0.67046
83 -0.91577
39 -0.90261
48 -0.67918
32 -0.96337
64 -1.0976
48 -0.60459
110 -0.82117
43 0.16628
81 -1.2178
35 -1.0747
44 -0.82141
39 -0.87291
32 -1.1093
54 -0.89483
38 -0.45142
43 0.68162
40 -1.0356
37 -0.71334
39 -0.72062
239 -0.73786
38 -1.1981
41 -0.21794
38 -0.33496
72 -0.76785
35 -0.74114
90 -0.57143
113 -0.77896
50 -0.96113
58 -0.82081
87 0.33711
54 -0.83506
41 -0.9269
37 -0.62146
66 -1.0475
117 -1.165
36 -0.95413
36 -0.99141
40 -1.2345
33 -1.0958
223 -0.97413
37 -0.29001
64 -1.1325
34 -1.2533
38 -0.4406
44 -0.796
46 -0.86939
33 -0.65454
69 -1.4808
61 -0.93321
56 -0.74902
41 -1.0096
36 -0.98905
44 -0.54443
35 -1.1014
33 -0.076486
33 1.3689
32 -0.90607
44 -0.96401
37 -0.79734
62 -0.64949
51 -0.91326
98 -0.80572
108 -1.0609
171 -1.141
415 -1.1147
53 -1.1203
58 -0.98281
34 -0.5527
40 -0.48858
37 -0.28707
297 -1.1258
43 -0.76984
104 -1.1383
90 -0.58974
37 -0.8572
63 -1.1171
38 1.0441
37 -1.2769
36 -1.0338
91 -1.0992
42 -0.79456
65 -0.45389
188 -1.0173
34 -1.6519
47 -0.39527
43 -0.87725
58 -0.76431
108 -0.75031
52 -1.024
48 -0.89243
69 -1.1088
71 -0.74886
54 -0.054344
85 -0.75087
154 -0.65176
56 -0.95141
47 -0.88558
47 -0.74528
41 -0.78108
55 -0.80059
36 -0.64264
59 -0.46641
34 -1.0345
55 -0.82044
181 0.22351
68 -0.40672
62 -0.97629
108 -0.34558
40 -0.95717
126 -1.0202
41 -1.1255
92 -1.1348
47 -0.50879
59 -0.35927
74 -0.80044
42 -0.91643
53 -0.97736
73 -0.60573
40 0.96612
44 -0.68791
45 -0.66358
68 -0.99946
60 -1.0468
35 -0.52316
37 -0.48346
41 -1.0208
60 -0.68986
45 -0.96854
40 -0.69565
42 -0.77283
58 -1.0508
49 -1.1396
74 0.56139
66 -0.98566
40 -0.98103
64 -1.0693
88 0.75449
45 -0.65352
43 -0.9732
77 -0.713
93 -0.88492
64 -1.0329
70 -0.89051
35 -0.90351
37 -0.7109
50 -0.76743
40 -0.36113
292 -1.0737
47 -1.0386
44 -0.9686
34 -0.71476
76 -1.2293
53 -0.70835
34 -0.56039
33 -0.5798
45 0.11682
61 -1.2769
53 -1.1961
109 -0.90908
36 -0.46291
34 -1.0248
36 -1.0424
46 -0.95733
64 -1.0232
95 -0.75697
39 -0.90682
32 -1.0561
41 -0.90419
108 -1.348
34 -0.71283
65 -0.81051
68 -0.99881
106 -1.1311
37 -0.56284
45 -0.80915
48 -0.679
38 -0.97026
44 -0.90473
61 0.28896
41 -1.002
64 -0.61009
207 -0.91192
49 -0.9475
54 -0.36473
94 -0.9419
45 -0.90797
36 0.24972
34 -0.83212
52 -0.64465
33 -0.97068
38 -0.80609
32 -1.2079
53 -0.73407
41 -1.1147
36 0.89882
39 -0.8261
43 -1.0767
58 -1.1131
58 -0.85944
39 -0.87149
41 -1.1671
41 -0.12227
42 0.48332
35 -1.1036
58 -1.1423
91 -0.63264
58 1.5269
73 -0.77128
45 -0.86287
33 -0.6918
156 0.052976
34 -0.24014
49 -0.5932
44 -0.76311
42 -1.149
63 -1.2421
33 0.2019
35 0.12308
37 -0.56405
47 -0.53269
39 -0.58547
59 -0.69033
190 -0.91726
38 -0.46856
32 -0.58643
113 -0.73432
108 -1.0048
41 -0.98001
38 -1.3507
41 -0.74575
137 -0.76348
35 -0.52077
73 -0.89182
40 -0.4285
36 -0.33919
82 -0.93311
77 -0.67712
41 -0.66366
51 -0.18972
34 0.11818
33 -1.1636
39 -0.71132
85 -0.7744
33 -0.71439
43 -0.62861
54 -0.41917
81 -0.44573
42 -0.79421
34 0.32373
53 -0.6603
56 -1.22
36 -0.77122
32 -0.37691
142 -0.92395
39 -0.86467
52 -1.0285
41 -0.86501
56 -0.3965
35 0.17229
34 0.64138
44 -1.027
52 -0.7676
39 -0.5979
61 -0.93142
32 -0.28646
54 -1.2682
47 -0.78305
102 -0.43534
100 -0.89921
34 -0.73977
46 -0.40981
84 -1.022
43 0.23595
48 -1.2188
42 -1.1089
98 -1.3728
77 -0.70149
59 -0.81636
33 -0.67111
34 -0.6429
49 -0.82594
37 -0.88301
117 -1.0966
60 -1.3208
34 0.10779
32 -0.18573
171 -0.97514
97 -1.2013
87 -1.1833
56 -0.76084
116 -0.87354
156 -1.0235
42 -0.57249
83 -0.94472
46 -0.47504
34 -0.11248
78 -0.97712
204 -1.0756
45 -1.1899
37 -1.0474
46 -1.1981
51 -0.51449
135 -1.0953
36 -0.41739
50 -0.52933
33 -1.1105
64 -0.89605
37 -0.80358
41 0.2554
60 -0.91797
70 -1.0049
40 -0.65218
44 -1.1517
33 -0.70882
85 -0.46359
48 -0.88269
33 0.088693
156 -0.64924
36 -0.78094
121 -0.92501
91 -1.1333
40 -0.45719
44 -0.65305
89 -1.1148
58 -0.93309
47 -1.158
78 -1.1073
38 -1.0014
56 -0.75362
35 -0.64779
41 -0.88623
70 -0.6682
34 -0.75776
66 -0.9838
42 0.59937
50 -1.174
34 0.3693
49 -0.93198
69 -0.11071
37 0.17318
59 -1.1168
35 -0.79417
55 -0.85374
33 -0.54671
70 0.20661
38 -0.69069
38 -0.83736
62 -0.4763
35 -0.76866
43 -0.55389
32 -0.31155
184 -0.97755
33 -0.97759
42 0.059439
38 -1.0093
130 -0.28161
40 -1.1766
39 -1.0737
73 -1.1434
37 -0.55017
46 -0.81912
34 -0.9875
33 -0.5262
34 -0.74652
42 -0.69094
34 -0.63675
33 -1.1636
38 -0.58048
35 -0.68738
42 -0.86215
41 -1.0166
43 -0.80032
45 -0.61755
34 -0.79747
68 -1.1063
49 -1.3412
42 -0.42457
40 -1.025
38 -0.80645
34 -0.4233
52 -0.86571
309 -1.0061
61 0.59303
43 -0.85008
33 -0.37487
38 -0.54339
42 -0.56262
49 -0.38772
40 -0.67052
40 -0.39334
401 -0.83322
37 -0.88115
38 -0.78119
38 1.4745
76 -0.67588
36 -0.59899
82 -0.83029
84 -1.1739
51 -0.96839
43 -0.87509
38 1.6244
34 -0.76455
35 -0.74051
50 0.036809
60 -0.7566
33 -0.30003
33 -0.65124
40 -0.56947
63 -0.89918
307 -0.78189
81 -1.3718
41 -1.1453
77 -0.94722
46 -0.57885
67 -0.23941
40 -0.99083
42 -0.97095
39 -1.0529
73 -0.85633
52 -0.62805
32 -1.1006
132 -0.90189
67 -1.0915
36 -0.9201
114 0.052741
58 0.30273
53 -0.21027
64 -0.88321
34 -0.98288
33 0.20211
47 -1.2534
67 -1.0563
36 -1.2813
99 -0.99423
119 -0.80279
50 -0.88828
37 -0.42928
36 -1.0717
55 -1.1793
39 -0.74467
36 -1.0368
257 -1.5052
55 -0.44423
32 -0.79193
40 -0.57822
41 -0.82892
76 -0.95882
71 -0.7756
43 -1.0872
104 -0.94861
33 -0.55863
40 -0.7097
166 -0.99388
52 -0.44717
44 -0.51517
41 0.031129
38 -0.00083829
34 -1.0411
103 -0.72118
52 -0.65657
67 -0.58894
39 -1.0746
63 -1.0359
45 -0.88118
70 -1.0422
47 -0.91178
35 -1.0643
45 -0.5256
63 -0.56439
35 1.7567
67 -0.41578
36 -1.083
47 -1.0723
95 -0.90213
98 -1.429
33 0.23367
96 -0.68726
52 -0.43414
171 -0.4605
52 -0.97181
32 -0.64826
34 -0.15813
43 -1.0789
46 -1.2082
45 -1.3478
44 -0.9569
45 -0.4912
40 -0.98283
48 -0.82622
91 -0.74092
45 -0.85286
50 -1.1635
33 -0.74162
55 -0.86985
79 -0.87038
45 -1.1114
37 -0.57204
222 -0.31587
83 -1.0512
36 -1.1687
50 -1.1523
46 -1.1655
40 0.052849
82 -0.90801
63 -1.0724
38 -0.50893
52 -0.77058
128 -1.1049
77 -1.1316
85 -0.95015
201 -0.88834
47 -0.83142
36 -0.76614
89 -1.1758
54 -0.74754
40 -0.32117
93 -0.79569
81 -1.027
32 -0.59267
69 -0.4474
46 -0.80511
42 -0.82957
40 -0.57014
55 -0.64054
62 -0.054926
87 -0.63842
52 -0.89543
35 -0.98552
42 0.24883
55 -0.65064
42 -0.40592
42 -0.49083
56 -0.91409
177 -0.83061
42 -0.76897
34 -1.1443
45 -0.67517
79 -0.84954
57 -1.2666
37 -0.71148
55 -0.3358
41 -1.145
40 -0.65419
33 -0.25746
60 -1.1032
129 -0.96043
227 -0.86082
37 -0.93069
43 -0.19832
43 -1.2008
44 -0.7664
102 -1.0786
42 -1.0197
52 -0.22039
33 -0.65211
53 -1.0157
62 -0.82665
65 -1.324
175 -1.2219
170 -0.97075
54 -0.55116
77 -0.76234
57 -0.70848
37 -0.64214
38 -1.475
159 -1.2275
34 -0.70733
42 -0.61758
35 -0.32281
46 -0.91488
60 -1.2854
62 -0.59394
93 -1.0635
41 -0.59139
76 -0.94952
48 -0.37284
185 -1.0933
177 -1.1896
86 -1.2805
48 -0.18105
58 -0.88832
51 -0.31808
143 -0.084311
35 -0.51724
40 -1.228
40 -0.65585
33 -0.84935
33 -0.22756
55 -0.5989
103 -1.0736
36 -1.0546
32 -0.26573
272 -0.75862
46 -0.8272
34 -0.059859
32 -0.80146
50 -0.88894
33 -0.38931
59 -0.67597
37 -0.75202
114 -1.6302
33 0.49045
37 -0.52828
35 -0.028901
38 -0.55172
58 -0.45408
36 -0.99099
48 -1.0978
130 -0.48598
32 -0.95715
42 -0.86232
36 -0.25622
40 -0.77751
70 -0.9032
56 0.83842
161 -1.0025
43 -0.76477
34 -0.8902
51 -0.1507
49 -0.92195
49 -0.82293
32 -0.44346
35 -0.62635
50 -0.89086
139 -0.53614
35 -0.83404
51 -1.427
38 -1.121
153 -1.3491
137 -0.82105
49 -0.70309
34 -1.1587
320 -0.81853
35 -0.71766
140 -0.98499
80 -1.282
34 -0.19968
32 -0.40871
46 -0.49802
66 -0.48735


==> figure/K_cosim_D4k/Freq_A_D/K_cosim_D4k_Freq_vs_Prediction_value_D.txt <==
6 1.9013
5 1.2408
5 1.4074
4 1.2242
4 0.17753
4 1.3976
4 1.6813
5 1.1089
4 1.1901
9 1.6667
5 2.164
5 0.77431
4 1.2024
4 1.7924
5 2.1053
7 -0.6208
5 0.43424
7 1.6642
4 0.55897
4 2.1348
4 0.63682
5 1.621
4 0.99371
5 1.3808
6 1.7896
6 1.3143
8 -0.6942
4 1.0367
4 1.5966
4 1.7662
4 1.2781
6 2.4814
4 1.1735
4 0.24399
7 1.3695
13 2.7045
5 2.013
4 1.0338
7 1.0932
8 1.9627
5 1.0481
7 1.8011
6 1.2641
16 0.73046
5 -0.44143
4 1.9222
5 2.3061
4 1.1919
4 1.0004
5 1.4562
4 1.5975
3 1.6353
4 1.651
4 2.2487
5 1.0004
5 0.58772
4 1.0699
6 2.1112
8 1.8752
5 1.7746
4 1.6461
4 0.95466
5 1.4081
6 0.039514
4 1.5537
4 1.9066
4 1.7819
4 1.3269
4 2.4345
12 1.7486
4 -0.71373
7 2.0205
6 1.1737
5 1.88
5 1.704
4 -0.68887
7 1.2684
4 2.29
4 1.1335
5 -0.24821
4 0.95001
4 0.98548
5 1.6195
5 0.95763
4 1.0337
7 1.3426
5 1.9681
5 0.81184
4 -0.075389
6 0.72071
5 -0.20704
18 1.2224
5 1.8956
4 0.56811
4 1.5251
4 1.4065
4 0.97614
4 1.337
5 1.837
5 1.84
5 0.91143
7 1.0979
4 1.8978
4 0.96207
8 0.87271
6 1.5122
15 1.5058
4 1.0693
8 1.6712
5 2.1423
20 -0.12397
8 0.73383
5 1.1888
7 1.453
6 0.86231
6 1.6328
8 1.9579
4 0.61727
3 1.3022
8 -0.85269
12 1.9007
4 1.6082
4 2.0905
9 1.8655
7 1.5292
6 1.3153
15 1.107
5 0.10756
5 1.47
6 0.78293
3 0.10006
9 1.4469
5 1.3631
5 2.6309
4 1.3241
3 1.2368
6 2.5593
5 2.1443
8 1.9822
4 2.3743
7 1.4065
5 1.2649
4 1.2892
5 1.3164
5 1.7922
4 0.031964
7 2.3409
5 0.54823
6 1.3757
3 1.3396
4 1.5056
10 1.1475
4 1.9057
5 1.6263
4 0.89228
4 -0.36771
3 1.4703
10 2.7974
6 1.2915
4 1.8299
4 1.4762
6 1.7683
6 2.0174
4 0.68682
4 0.97408
4 0.64277
4 1.0996
4 0.75753
5 1.7121
5 1.74
5 0.83482
4 0.90204
4 1.5872
10 0.75183
3 1.3091
4 2.518
3 1.8466
5 0.92244
6 0.00016813
6 2.4809
4 1.3969
5 0.75453
7 2.6967
4 1.4758
4 1.6041
4 1.7042
5 2.0994
4 1.8545
7 1.1677
7 2.1755
4 1.7513
6 0.8672
6 2.7844
4 1.1685
5 1.1021
4 0.41905
11 0.90073
6 1.782
4 1.1289
4 1.1054
4 2.0388
5 1.3717
6 1.2347
4 0.44563
5 1.3674
4 1.0337
4 0.88393
9 1.1421
4 0.44083
5 0.089689
4 1.3014
14 1.6942
5 1.5554
3 1.4483
4 1.209
10 -0.26226
8 0.86975
6 1.7349
5 0.81708
3 0.05514
4 0.66279
5 1.8351
6 0.80383
4 1.4566
6 1.0816
5 1.4355
8 1.541
4 2.8656
7 1.9064
4 0.73699
5 1.3668
6 1.008
5 1.7238
7 1.4622
4 0.73208
6 1.3338
8 1.0893
4 0.71566
4 1.3528
7 0.64399
5 2.0487
5 1.2524
8 0.68294
4 1.755
3 1.846
4 -0.48762
4 1.8113
4 -0.16668
4 1.8379
5 1.3492
6 1.288
5 1.5593
4 1.4812
3 1.3437
5 1.9833
5 1.9555
9 1.5972
4 0.19219
4 -0.49352
4 1.4697
9 1.3767
4 0.87912
6 2.1457
8 1.788
4 0.20957
10 1.8961
4 1.2214
4 1.2712
6 1.5743
5 2.4111
4 1.3844
9 0.3144
15 2.2206
5 1.131
4 1.154
6 1.5099
5 1.889
5 1.501
4 1.3882
4 1.3536
5 1.8471
3 1.879
5 1.317
4 1.9309
4 0.92745
20 1.0293
5 -0.32621
6 0.64397
5 0.34008
3 1.4402
5 0.78006
5 1.5542
5 0.54403
4 1.8259
3 0.30271
4 0.11277
4 0.9235
5 0.72893
4 1.4492
4 0.8005
5 1.9165
6 0.38398
4 1.8132
6 1.1974
4 1.5651
6 0.77658
4 1.0424
4 2.0663
9 3.5573
6 1.3935
4 -0.92564
6 1.1747
7 0.51306
4 0.97984
5 1.8045
5 0.64336
9 2.6071
5 1.2382
4 1.8379
5 0.90914
6 1.5501
6 1.3545
4 1.4623
7 2.7731
4 1.9067
4 0.34434
6 0.44745
5 1.4527
4 -0.7229
5 0.476
5 0.60473
6 -0.28849
4 0.6901
4 2.0002
4 1.5463
4 1.3315
4 1.0331
7 1.1251
5 -0.0095984
6 1.3795
4 1.4513
4 1.1611
5 1.1202
6 1.1764
5 1.0945
4 -0.45756
7 0.033341
5 1.2445
4 1.4796
4 1.0974
5 -0.096529
5 -0.0080672
4 1.9612
4 1.2902
14 2.0366
3 1.3904
5 1.4293
4 1.8491
3 1.5903
4 2.1832
5 0.3572
7 1.6818
7 1.5534
6 1.5623
4 1.4648
5 -0.36486
4 1.9563
5 1.6316
6 2.0537
6 2.001
5 0.52166
4 1.1548
13 1.8395
4 0.36661
3 1.4056
9 0.71564
5 1.1476
4 0.79718
4 1.0415
4 2.0028
5 1.1437
5 0.27546
3 0.37079
4 1.8923
5 0.61838
6 2.1197
8 1.4757
6 1.7471
5 0.66745
7 1.7451
5 1.492
4 0.80537
4 1.8301
4 -0.53366
9 0.060031
4 1.6852
4 1.3959
4 0.70283
5 -0.24545
10 0.79815
5 1.2318
7 1.2351
3 0.79617
15 2.0238
4 1.59
4 1.9589
4 1.9316
5 2.4468
6 1.6212
6 0.87105
4 0.47789
5 2.6894
4 -0.58774
7 2.1941
6 0.53726
9 2.9
12 1.8819
12 2.356
5 1.4807
4 1.556
7 0.71674
4 1.5303
6 1.8949
6 2.0196
7 0.87639
4 1.9396
4 1.5889
9 0.61544
4 1.4096
4 0.99313
4 0.32117
10 -0.25253
4 1.3949
4 0.70844
10 1.2202
6 1.4604
4 0.21673
4 1.1449
3 1.764
4 0.84392
3 -1.2357
5 0.51964
11 1.0504
5 -0.62421
4 1.0489
8 -0.090559
5 0.74201
4 0.97137
4 1.5981
5 3.2648
4 0.23561
4 0.88969
4 0.061761
4 1.8544
7 1.8497
4 1.1686
5 3.2873
3 1.259
4 0.85834
4 0.35576
4 -0.47939
6 1.321
5 1.147
4 0.39822
6 1.9141
5 1.5294
4 2.1917
4 0.655
4 0.14496
4 1.691
4 1.9097
4 2.0641
4 0.25388
7 0.60336
4 1.3413
4 1.8578
3 1.5678
6 1.4986
4 0.44078
4 1.0158
4 1.2521
7 1.2565
7 1.4837
4 1.0165
4 2.3035
7 1.0786
5 1.8014
8 1.6031
40 1.7301
3 2.2409
4 1.0735
4 0.4569
4 1.2522
5 0.77376
18 0.2235
4 2.2001
5 0.46677
4 1.3425
5 1.2978
4 1.9712
4 0.96007
5 0.43005
4 1.4415
6 1.1706
4 1.9544
6 0.66048
11 1.3968
4 1.5552
14 1.7483
4 1.1145
4 1.4299
4 1.8877
5 1.1372
4 0.68046
4 0.3321
5 1.5029
6 0.74962
7 1.356
5 0.7151
8 0.47843
11 3.5184
4 1.1941
5 2.0612
4 0.99849
3 -0.38734
7 1.699
4 0.061298
4 2.0055
7 2.0093
14 1.8795
6 1.0139
7 1.5978
4 1.9728
7 1.3229
27 2.0404
5 1.4837
5 1.7581
4 0.83259
4 1.2087
5 0.93547
5 1.6404
5 1.7276
6 1.9358
5 -0.28435
5 0.64711
6 0.38016
9 0.31438
4 0.89808
6 1.7721
4 0.88493
5 0.92053
5 2.4405
4 0.68287
4 0.46939
5 1.1303
4 0.94532
10 1.6743
4 2.0498
4 0.91457
6 1.7084
3 1.6593
4 1.2979
4 1.0385
4 0.34509
4 1.5337
5 0.30554
4 0.20843
3 1.1099
8 1.9098
4 1.1118
4 2.1871
4 0.56387
6 1.8852
4 1.1816
4 1.546
7 0.46083
4 1.1351
5 1.3016
3 1.2574
5 0.4469
6 -0.68397
4 1.512
4 1.8102
5 -0.42529
4 1.1065
7 1.2159
4 0.31262
7 1.2336
4 -0.10845
4 0.8946
4 1.8687
5 1.0621
6 1.4942
4 1.5709
8 0.12137
4 1.3846
6 2.1804
5 1.4372
4 1.5437
6 0.28343
4 0.7909
5 2.0274
4 0.30334
4 0.92218
4 1.4116
6 2.458
10 -0.073326
8 1.0847
4 0.94733
4 -0.35053
8 1.4588
7 1.1096
4 0.84359
4 0.17237
4 -0.70246
8 1.0747
4 1.386
5 1.923
5 1.0082
5 1.4308
4 2.0132
4 0.69544
6 -0.16204
6 2.5024
4 -0.65804
6 0.051411
5 1.3779
5 2.1345
7 2.2801
4 1.3172
5 1.0398
4 2.2765
7 1.5055
6 1.7853
5 1.6045
6 1.3683
4 2.2505
4 0.35747
4 1.8916
4 0.94696
5 0.52238
5 0.18557
4 0.70632
4 1.8324
4 -0.41784
9 0.89181
8 1.6944
5 0.38152
9 1.9605
4 1.1527
6 2.1194
4 0.94338
4 1.2536
4 1.6842
4 0.81519
5 0.91353
7 0.89676
5 1.4808
3 0.80731
6 1.5723
4 1.0008
4 -1.1421
10 0.98457
18 0.77217
4 2.885
3 1.0901
4 2.5713
8 2.1137
4 2.671
4 1.3843
12 1.0945
4 1.7494
9 1.5805
4 0.87909
5 -0.57393
4 1.3019
4 2.3136
4 0.69145
4 1.9658
4 2.5836
5 1.0358
6 1.9788
5 1.3552
4 1.1169
4 2.513
4 0.75297
4 0.98986
4 1.6281
4 1.5222
5 0.77606
4 0.7914
6 2.6779
5 0.77315
4 0.25979
5 0.35095
5 1.3882
10 0.83202
4 2.2641
5 0.7964
5 1.9116
4 0.85912
4 1.6057
4 1.2566
5 2.2129
7 2.0154
5 1.1518
5 -0.22199
4 1.1808
3 0.62988
6 1.6647
4 1.8394
4 1.0665
3 4.2916
6 1.3053
4 1.6843
4 1.6307
4 0.87862
6 2.1332
4 -0.15579
5 -0.041267
4 2.1206
4 1.4635
3 1.3555
5 1.6824
4 0.050337
5 1.7199
6 -0.24944
4 0.26931
4 1.6433
4 1.828
8 1.8026
4 1.112
4 0.82601
6 1.5234
4 1.6243
4 1.3226
8 0.31606
8 1.3155
12 1.6264
9 1.5377
4 1.5152
5 -0.053155
5 1.0538
6 1.2741
4 0.99884
6 2.2055
5 1.6199
4 1.5662
4 3.3208
6 1.8245
5 2.4693
7 0.49166
6 0.88279
4 1.0231
11 1.9501
4 0.92669
16 -0.19067
7 2.6026
5 2.1782
5 1.4146
15 1.4728
4 1.3187
10 0.91219
4 0.22467
8 1.5571
8 1.1871
10 1.3105
4 1.9784
10 1.1833
7 1.2707
4 0.27382
5 1.7269
4 2.0696
7 0.55964
8 2.7427
4 1.0765
6 0.66838
4 1.8942
6 1.2796
3 -0.068614
6 1.8542
4 1.4937
3 1.7736
4 1.6521
4 2.3966
4 1.1946
4 1.7666
4 1.1429
4 1.6799
7 1.4673
3 -0.23575
3 1.0316
6 1.1132
4 0.03502
4 1.62
3 1.1589
6 1.4072
4 0.72814
4 1.0844
10 1.6314
9 1.628
5 2.188
6 2.1439
8 2.0905
4 1.656
5 -0.11065
8 1.179
5 1.4796
4 1.0912
6 0.60581
51 0.12485
4 1.3788
4 1.9065
3 1.7069
4 1.0863
5 1.3687
4 2.0296
4 0.19015
4 0.65242
6 2.3099
6 1.347
4 0.55176
13 0.99123
9 1.4114
5 0.97797
9 1.5827
7 1.9204
8 1.8523
4 0.32928
5 1.1405
10 3.7255
4 2.5599
5 1.5749
4 1.4807
4 1.0626
4 1.5379
6 1.4984
6 1.4733
4 1.1543
4 1.3109
5 -0.22793
6 1.0681
5 0.55603
9 1.286
5 1.9726
4 0.77131
4 0.74221
4 -0.46394
4 1.3477
4 -0.43723
4 -0.27906
3 2.9511
4 1.9601
4 1.939
4 1.3422
15 1.2374
8 1.1104
8 0.28927
4 1.2503
4 0.75598
4 1.773
4 1.3764
7 1.2977
4 1.2915
4 1.1456
8 2.1148
4 1.8343
5 1.5302
9 1.6905
5 1.8777
4 2.1011
5 0.041704
4 1.7676
4 0.74439
5 1.7387
6 0.90451
4 1.0207
4 -0.2542
6 1.3792
15 2.4182
4 1.0378
3 0.98911
9 0.71055
12 1.8989
5 1.4156
4 -0.30554
4 2.0168
6 1.4138
4 2.4464
7 1.1812
4 2.0142
7 1.2437
5 1.5152
6 1.1623
7 2.0857
25 2.1128
5 -0.20661
4 0.057832
4 0.44744
7 1.8533
4 1.1766
4 1.1302
4 0.22531
4 1.7187
4 1.4808
6 2.0363
5 1.7749
4 1.7332
9 -0.8181
4 1.0117
4 2.0098
4 1.8324
4 1.0086
5 0.41821
4 0.22069
5 1.1657
4 0.87107
4 0.61712
4 0.063866
4 1.9521
4 1.1582
5 0.49758
5 1.8008
9 0.88164
14 -0.10925
5 1.1942
4 1.7008
4 -0.47007
4 1.2099
4 1.973
4 1.3045
5 1.9291
4 1.2375
5 1.6
4 0.53087
8 0.7369
5 1.294
4 2.3381
5 1.503
7 1.3147
9 0.46864
4 2.1368
5 0.61622
4 0.70722
5 0.92998
5 1.7791
7 1.5354
4 0.58456
10 1.4492
5 -0.17152
6 3.422
5 1.9516
10 -0.19353
9 2.1176
4 1.4329
4 1.0874
10 1.0878
9 0.20991
6 1.6096
7 1.6478
4 1.0205
5 1.0098
6 0.97203
5 1.2594
4 0.86088
4 1.6472
4 1.4867
4 -0.041121
7 0.34752
4 0.62031
5 1.8885
5 2.4969
4 0.8542
4 0.31844
6 3.2814
3 1.5909
4 0.40798
7 1.0514
4 0.84462
5 -0.59657
5 1.3595
4 0.84794
5 0.38329
3 1.0047
37 2.0074
4 2.334
13 1.8349
5 1.0767
4 1.5398
4 2.9315
6 1.3738
4 -0.80577
4 1.3947
5 1.985
4 1.2994
4 2.3213
4 1.9576
4 1.5598
5 1.3291
4 0.25452


==> figure/K_cosim_D4k/OR_B_C/K_cosim_D4k_OR_vs_Prediction_value_B.txt <==
0.66265 -0.38035
0.15055 -0.83899
0.68667 -1.2341
0.30202 -0.99747
0.19385 -0.95943
0.6943 -1.0273
0.12876 -0.70127
0.61818 -0.47785
0.11477 -0.61119
0.67541 -0.42686
0.1932 -1.0892
0.68923 0.36318
0.50742 -0.94283
0.6646 -0.64935
0.26167 -1.128
0.33602 -1.2851
0.70041 -0.64141
0.14887 -1.02
0.70436 -0.6636
0.51522 -0.67852
0.34996 0.51722
0.69526 1.3549
0.6555 -1.3629
0.47652 0.29789
0.16439 -1.3443
0.70473 -1.229
0.21847 -1.005
0.69505 -0.85862
0.58532 -0.91102
0.2719 -0.67503
0.55225 -0.49973
0.58833 -1.2436
0.47384 -0.64463
0.1143 -0.78361
0.69272 -0.97033
0.45949 -1.018
0.29953 -1.1541
0.35876 -1.08
0.68173 -1.022
0.47205 -0.79899
0.69758 0.24935
0.24329 -0.47797
0.66556 -0.45415
0.60081 -1.1089
0.25701 -0.11013
0.55551 -0.95702
0.18284 -0.49866
0.21077 -0.77894
0.7031 -0.61176
0.22203 -0.57437
0.52381 -1.051
0.10975 -1.1076
0.65863 0.41649
0.68633 -0.013901
0.28151 -0.8065
0.46039 -0.93772
0.58683 -1.2658
0.3783 -0.77303
0.22418 -0.85443
0.69987 -0.8022
0.20458 -0.60345
0.28394 -0.98619
0.53231 -1.3224
0.45047 -0.74981
0.26323 -0.68027
0.7048 -0.74112
0.70384 -0.60877
0.61549 -0.74257
0.13028 -1.5147
0.14393 -1.1722
0.70267 -0.27278
0.69648 -0.0089627
0.56356 -0.083351
0.29787 -1.0328
0.6539 -0.22015
0.44686 -0.9048
0.69132 -0.83082
0.69732 -1.2877
0.3792 -0.71004
0.28882 -1.0313
0.7009 -1.0278
0.68247 -1.082
0.18668 -0.6575
0.7048 -1.3533
0.24254 -0.97953
0.67786 -0.61421
0.70375 -0.56537
0.21636 -1.2701
0.12726 -0.83128
0.52124 -0.67758
0.59937 -0.13966
0.15622 -1.0326
0.41791 -0.53774
0.42063 -1.1716
0.17408 -0.38188
0.24934 -0.89519
0.59353 -0.84309
0.16027 -0.98684
0.50042 -0.59131
0.45138 -1.2148
0.63117 -0.83635
0.19451 -1.3069
0.6576 -0.35145
0.60579 -0.81508
0.56035 -0.41382
0.65283 -1.1084
0.70482 0.33433
0.61138 -0.58518
0.17905 -1.0558
0.1391 -1.0446
0.7029 -1.2071
0.53735 -1.0016
0.17531 -0.77255
0.27589 -1.4727
0.6072 -0.69612
0.34297 -0.95426
0.54236 0.17979
0.15111 -0.52983
0.51089 -1.1293
0.1171 -1.215
0.32997 -1.1107
0.55062 -0.67762
0.62018 -0.64384
0.11899 -0.58943
0.36761 -0.88686
0.11523 -0.69958
0.58305 -1.0395
0.19984 -1.0086
0.66016 -0.31275
0.44415 -0.85005
0.44777 -0.82626
0.50305 -0.66125
0.11338 -0.76266
0.34122 -1.4019
0.61684 -0.91206
0.27429 -0.56156
0.54733 -0.68819
0.5699 -0.60746
0.15337 -0.58912
0.15737 -1.0441
0.42968 -0.76461
0.65708 0.58165
0.11247 -1.2262
0.2727 -0.55623
0.64786 -0.43624
0.70426 -0.61901
0.56515 -0.71885
0.1704 -1.3674
0.53146 -0.76501
0.61276 -0.85566
0.65228 -1.0326
0.51867 -0.91205
0.14177 -1.0194
0.42787 -1.1717
0.57068 -0.88539
0.19584 -0.56329
0.22851 -0.90495
0.26011 -0.66745
0.19254 -0.72531
0.52722 -1.0091
0.59205 -1.1216
0.59573 -0.48153
0.41158 -1.0797
0.21565 -1.0502
0.13335 -0.73375
0.63304 -0.88631
0.58908 -1.3707
0.64501 -1.0394
0.52039 -0.4156
0.6953 -0.80627
0.67285 -0.81514
0.6984 -0.75148
0.24782 -0.93851
0.704 -0.7835
0.15507 -0.94283
0.50654 -0.69037
0.31292 -0.83128
0.37741 -0.6764
0.30036 -0.71925
0.31885 -1.3894
0.11851 -0.80308
0.44054 -1.2724
0.13386 -0.015526
0.69799 -0.52048
0.70367 -0.75186
0.40978 -0.95628
0.35964 -1.2512
0.17469 -0.56028
0.47563 -1.2007
0.70148 -0.92765
0.33083 -0.98679
0.70341 -0.81679
0.70425 -0.37495
0.1209 -1.0322
0.57691 -0.94099
0.44596 0.06122
0.4143 -0.68323
0.66363 -1.5216
0.28556 -1.165
0.18031 -1.0841
0.38995 -1.0612
0.49867 -0.4879
0.40887 -0.77565
0.16203 -1.2532
0.64328 -0.53819
0.44957 0.21698
0.58982 -0.75874
0.6832 -0.55132
0.34646 -1.1838
0.38905 -0.51783
0.69775 -0.76295
0.50829 -1.1094
0.29374 -1.1873
0.24404 -0.67857
0.65444 -1.0664
0.12332 -0.37599
0.10797 -1.5961
0.70419 -0.90343
0.7046 -0.63517
0.68356 -0.87513
0.42515 -0.44769
0.50218 -0.89037
0.32311 -0.11469
0.24104 -0.63227
0.68984 -0.46129
0.58457 -0.68652
0.49603 -0.26218
0.25239 -0.48134
0.42244 -0.2391
0.69326 0.39441
0.34733 0.62016
0.15393 -0.85523
0.59719 -0.21594
0.53819 -1.3734
0.4152 -0.89363
0.33429 -0.89091
0.41701 -1.014
0.70178 -1.0682
0.18157 -1.2197
0.63551 -0.95408
0.56674 -0.62404
0.67414 -0.62694
0.43239 -0.85226
0.62085 -0.5965
0.40165 -0.90125
0.66116 -0.35301
0.55388 -1.0216
0.2921 -0.66467
0.70205 -0.41987
0.70074 -0.1738
0.63854 -0.83992
0.70482 -0.28015
0.6967 -0.51924
0.48985 -1.1987
0.4872 -1.2845
0.69895 -0.72692
0.67457 -0.031092
0.22274 -1.1411
0.28313 -0.93992
0.52637 -0.81741
0.6821 -0.33397
0.62151 -0.2692
0.16618 -0.62345
0.11201 -1.254
0.65174 -0.8706
0.51176 0.76726
0.64842 -0.60994
0.49955 -1.1227
0.64616 -1.1684
0.21777 -1.2278
0.43782 -0.34739
0.56276 -0.82849
0.43963 -1.0127
0.64898 -0.89176
0.36229 -1.1533
0.22706 -0.90627
0.35347 -0.72024
0.70288 -0.88855
0.16558 -0.7896
0.70008 -0.83959
0.25624 -1.2578
0.45859 -0.74306
0.68022 -0.50559
0.28638 -1.1586
0.40075 -1.2934
0.11065 -1.0186
0.39715 -0.47741
0.57225 -0.64941
0.45678 -0.65069
0.70277 -0.98422
0.70467 -0.50552
0.56832 -1.0693
0.18862 -0.62142
0.70216 -0.62675
0.70299 -0.60959
0.21146 -0.79263
0.40346 -1.1466
0.41882 -1.3578
0.60224 -0.71571
0.13594 -1.0395
0.38367 -1.0544
0.17285 -1.0954
0.23584 -1.3005
0.1349 -1.1019
0.69914 -0.53482
0.33688 -0.94396
0.65603 -1.0857
0.52807 -0.9125
0.45228 -0.90127
0.67372 -0.82096
0.18733 -0.77318
0.55632 -0.68878
0.70477 -0.85666
0.29457 -1.008
0.63242 -1.2018
0.14069 -1.0909
0.14832 -0.76958
0.24555 -1.0368
0.17101 -0.47423
0.64444 -0.90748
0.70256 -1.0746
0.6065 0.23251
0.2987 -0.87882
0.65009 -0.75548
0.18476 -1.0291
0.70405 -0.34454
0.23658 -0.57803
0.39625 -0.47538
0.45408 -1.2142
0.56594 -1.3185
0.27031 -0.69581
0.3317 -0.60449
0.38636 -1.0178
0.64211 -0.47954
0.58076 -0.72378
0.64034 -0.3639
0.70481 -0.45327
0.53568 -0.5034
0.69501 -1.2901
0.39265 -0.61718
0.11804 -0.68194
0.13283 -0.54776
0.52296 -0.61219
0.16738 -1.3689
0.35611 -0.80609
0.52467 -0.65369
0.12235 -0.93802
0.39175 -1.017
0.51436 -0.90846
0.70431 -0.70534
0.48276 -0.80226
0.54568 -0.94785
0.55143 -0.79886
0.58229 -0.79189
0.27509 -0.27301
0.63974 -0.77991
0.35523 -0.54963
0.48631 -1.0766
0.12577 -1.2577
0.14666 -1.2066
0.31039 -0.34517
0.28232 -0.81945
0.10665 -1.3427
0.66508 0.60819
0.70133 -0.80422
0.6982 -0.66063
0.25469 -0.50089
0.11111 -0.81116
0.68392 -0.89669
0.22779 -1.0536
0.65811 -0.59239
0.46398 -0.77365
0.70349 -0.7379
0.70055 -0.67479
0.49074 -0.78629
0.12283 -1.1987
0.22924 -0.98686
0.66838 -0.97625
0.37117 -0.81388
0.42606 -0.99848
0.63612 -0.38406
0.39535 -1.1145
0.61751 -0.89782
0.46308 -1.451
0.24706 -0.84125
0.46218 -0.96077
0.67198 -0.49695
0.37206 -1.0507
0.5013 -1.0517
0.70472 -0.54031
0.69973 -0.85306
0.59279 -0.64359
0.2039 -1.4749
0.70359 -1.2182
0.41249 -0.87263
0.70192 -0.24939
0.20869 -0.88887
0.23143 -0.92662
0.68497 -0.51581
0.57999 0.85367
0.28801 -0.87859
0.69879 -0.53106
0.55874 -0.64796
0.66166 -0.94062
0.70447 -0.61098
0.2791 -1.1456
0.51781 -0.464
0.30871 -0.26972
0.17843 -1.2837
0.70451 -0.90901
0.33515 -1.2456
0.25086 -1.0402
0.59131 -0.78198
0.57303 -0.63176
0.70244 -0.88908
0.21007 -1.4509
0.70105 -0.5983
0.68566 -1.466
0.70412 -0.83448
0.1243 -1.2682
0.33949 -0.48059
0.25933 -0.73902
0.26715 -0.69871
0.70477 -0.18082
0.67983 0.24812
0.14284 -1.1187
0.32654 -0.69497
0.26089 -0.5325
0.70481 -0.76255
0.38098 -0.18192
0.39085 -0.69534
0.14447 -1.0144
0.64559 -0.80147
0.38009 -0.76939
0.36318 -0.7528
0.70407 0.80177
0.6318 -0.72059
0.48365 -0.94896
0.70455 -0.99459
0.54402 -0.79618
0.1423 -0.81874
0.36584 -0.71584
0.20187 -0.73714
0.16798 -0.7275
0.69379 -1.1725
0.5465 -0.82198
0.56196 -0.65528
0.18927 -1.1051
0.51263 -0.60771
0.68954 -0.88612
0.5221 -0.5392
0.40797 -1.0235
0.5547 -1.2618
0.7047 -0.58701
0.69074 -0.76274
0.24858 -1.2864
0.32568 -0.92293
0.69736 -0.96304
0.58381 -1.5858
0.40526 0.00031446
0.62991 -1.2171
0.62672 -0.58517
0.70437 -0.56149
0.7033 -0.95971
0.62282 -1.3419
0.66745 -0.99932
0.2501 -0.84843
0.31208 -0.20295
0.69692 -1.0257
0.70136 -0.98333
0.70265 -0.70555
0.38546 -1.0319
0.65655 -0.6958
0.70162 -0.40269
0.2463 -0.73025
0.13181 -0.94673
0.31123 -0.46228
0.5048 -1.1207
0.14776 -1.1993
0.69796 -1.141
0.69955 -1.0085
0.17968 -0.83883
0.36672 -0.54779
0.57923 -0.96482
0.49339 -0.715
0.17346 -0.70557
0.56753 -0.82099
0.21285 -0.78771
0.59057 0.80504
0.50393 -0.95374
0.30955 -1.1661
0.70071 -0.76512
0.60367 -0.60184
0.3685 -1.1948
0.69405 -0.99064
0.45318 -0.068233
0.28475 -1.1258
0.67154 -0.93796
0.25393 0.55124
0.22132 -1.0124
0.35788 -0.65943
0.61412 -0.9384
0.70087 -0.7594
0.1854 -1.2272
0.48187 -0.98811
0.67665 -0.72829
0.69044 -1.1004
0.38277 -1.0832
0.44867 -0.72419
0.3163 0.8111
0.32825 -0.13284
0.11156 -0.90232
0.32739 -0.88957
0.68284 -0.59111
0.14611 -0.79061
0.12826 -0.24795
0.67624 -1.1108
0.70332 -0.65029
0.12677 -1.3121
0.65119 -0.84513
0.55794 -1.3035
0.13079 -0.88573
0.26401 -0.96319
0.46578 -0.53127
0.70229 -0.83678
0.27111 -0.84317
0.67826 -0.60558
0.12927 -0.99337
0.20732 -0.77199
0.2388 -0.78681
0.27349 -0.72845
0.69574 -1.1314
0.69876 -0.031229
0.11946 -0.67189
0.63054 -0.77079
0.12381 -0.56095
0.21355 -1.261
0.39895 -1.0356
0.70442 -0.51513
0.65914 -0.64498
0.54153 -0.64245
0.14339 -0.32239
0.1545 -1.1481
0.69689 -0.94876
0.36406 -0.5939
0.63673 -0.73163
0.628 -0.66513
0.30119 -0.95581
0.11292 -1.1831
0.69597 -1.1262
0.18992 -1.0204
0.33342 -1.2019
0.2249 -1.088
0.69625 -0.99243
0.14721 -1.067
0.31461 -1.0045
0.6711 -0.88755
0.29046 -0.78928
0.32911 -1.298
0.4342 -0.58299
0.67905 -0.96862
0.54815 -0.30965
0.37652 -0.98912
0.10578 -1.221
0.70452 -0.55649
0.6997 -0.64583
0.208 -1.1469
0.70463 -0.46247
0.69918 -0.802
0.44144 -0.08195
0.37384 -0.88913
0.70391 -1.1182
0.70376 -1.0109
0.27829 -0.63671
0.21918 -1.0328
0.19188 -0.85149
0.61952 -1.0844
0.55713 -0.92587
0.7032 -0.53459
0.70025 -0.86952
0.70005 -0.64666
0.10753 -1.1127
0.3214 -0.81945
0.25546 -1.0591
0.61481 -0.43661
0.67242 -1.0048
0.27669 -0.31437
0.60153 -0.68458
0.69666 -0.98713
0.19518 -0.33765
0.64269 -1.1133
0.70218 0.46376
0.29539 -0.48607
0.1698 -0.72284
0.7019 -0.79094
0.25163 -1.1645
0.68531 -0.73385
0.31376 -1.3463
0.1638 -0.95997
0.40707 -0.93515
0.46667 -0.6609
0.16678 -1.1393
0.70279 -0.94664
0.20938 -1.3446
0.70474 -0.7787
0.23289 -1.0687
0.68892 -0.67067
0.42877 -0.82646
0.69714 -0.81882
0.40255 -1.0049
0.34821 -0.81588
0.46847 -0.92787
0.28071 -0.7943
0.11663 -0.84778
0.70442 -0.40565
0.70464 -0.72251
0.11994 -0.69823
0.23732 -0.69382
0.7042 -0.62257
0.70058 -0.63895
0.29292 -1.2383
0.21216 -0.48522
0.30452 -0.83415
0.61885 -0.86239
0.63794 -0.48175
0.70392 0.47983
0.13963 -1.3617
0.1102 -0.97689
0.48453 -1.1369
0.43149 -1.0465
0.69899 -0.64401
0.32226 -0.98367
0.70456 -1.0898
0.70164 -0.81318
0.16499 -0.58058
0.35699 -0.99862
0.69933 -0.86167
0.25856 -0.59158
0.68765 -0.56202
0.70398 0.21607
0.43692 -0.55099
0.70203 -0.81117
0.20254 -0.74841
0.69554 -1.271
0.70482 0.12898
0.6349 -0.45352
0.56911 -0.56195
0.64729 -0.73232
0.17655 -1.2271
0.62928 -0.29783
0.32397 -0.71299
0.69578 -1.4087
0.70478 -1.0781
0.62348 -0.79559
0.42153 -0.96229
0.69857 -0.83962
0.2307 -0.95231
0.30536 -0.96048
0.63914 -1.2937
0.51953 -0.94252
0.69837 -1.0915
0.70322 -0.72907
0.54897 -0.39099
0.67746 -0.65652
0.69711 -0.63167
0.15969 -0.14506
0.21706 -0.027659
0.16086 -1.1476
0.35435 -0.49391
0.35259 -1.0372
0.67329 -0.48978
0.37028 -0.78394
0.20052 -0.7401
0.23806 -0.19927
0.4792 -0.86025
0.13751 -0.91169
0.32482 -0.71643
0.23436 -1.08
0.70475 -0.9788
0.70254 -0.71935
0.6086 -0.74961
0.1778 -0.64984
0.70022 -0.72232
0.30703 -0.92529
0.51349 -0.38483
0.40436 -1.1634
0.22997 -0.57368
0.51608 -0.52212
0.57459 -1.1782
0.36141 -1.1028
0.36495 -0.89396
0.12138 -1.0062
0.68797 -0.45494
0.63734 -0.74715
0.10931 -1.2475
0.26952 -0.76538
0.38457 -0.93912
0.49162 -1.0675
0.13438 -1.2155
0.26245 -1.1223
0.70176 -0.68663
0.42696 -1.0222
0.57147 -1.3067
0.34035 -0.87677
0.68732 -0.099493
0.23216 -1.0174
0.16144 -0.81683
0.18604 -0.93134
0.10886 -1.1227
0.12528 -1.1521
0.59792 -0.57078
0.20526 -1.1934
0.70413 -0.90704
0.42425 -0.73463
0.2648 -0.57602
0.69601 -0.24326
0.52892 -0.75439
0.3421 -1.2473
0.69353 0.36717
0.6999 -0.80894
0.66929 -1.0945
0.21989 -1.1867
0.44234 -0.98921
0.11569 -0.79284
0.49515 -0.9894
0.20663 -0.86104
0.16321 -0.58018
0.59426 -0.78783
0.17718 -1.4427
0.34908 -1.011
0.69779 -1.2656
0.14943 -0.76535
0.15223 -0.63865
0.30787 -1.2497
0.14123 -1.2439
0.26637 -0.96516
0.46129 -0.48702
0.68427 -0.89464
0.43511 -0.65568
0.5498 -0.89477
0.24479 -0.49917
0.43873 -0.51437
0.4925 -0.91824
0.7034 -0.72981
0.7035 -0.9276
0.1985 -0.64269
0.66884 0.27052
0.66066 -0.52441
0.69754 -0.93344
0.44325 -0.56106
0.18412 -1.0923
0.4333 -0.38877
0.63366 -1.563
0.2351 -0.60011
0.67583 -1.1262
0.1965 -1.1553
0.29622 -1.1696
0.6955 -0.72718
0.70482 -1.0846
0.24179 -0.56238
0.22346 -0.93825
0.12479 -1.3578
0.56435 -0.85104
0.65337 -0.91586
0.2799 -0.6772
0.69481 0.61226
0.18797 -1.2302
0.67866 -1.1081
0.70118 -0.79869
0.57846 -1.3762
0.66698 -1.6976
0.45769 -0.83801
0.38815 -1.1504
0.25316 -0.85087
0.48098 -0.79444
0.41611 -1.1988
0.62736 -0.74928
0.11757 -1.164
0.30619 -1.07
0.22634 -0.94383
0.47116 -0.79
0.40616 -0.89827
0.26794 -1.0415
0.66975 -1.0337
0.18221 -0.7731
0.69217 -0.41206
0.17162 -1.5223
0.69951 -0.90189
0.21495 -1.0371
0.69621 0.10109
0.48897 -0.94693
0.39985 -0.68224
0.34384 -1.0533
0.19717 -0.37668
0.16262 -0.85812
0.69299 0.5477
0.33775 -0.81007
0.15564 -1.2551
0.67945 -0.4207
0.68462 -1.1241
0.38188 -1.0199
0.12042 -0.83205
0.69456 -1.1554
0.43058 -0.59644
0.58608 -0.92431
0.62608 -0.47391
0.6806 -1.2016
0.20322 -1.2329
0.15795 -1.0449
0.12627 -1.1674
0.60296 -0.78498
0.33256 -1.0487
0.58152 -1.1573
0.12977 -0.96552
0.37473 -0.8444
0.69816 -0.29674
0.31546 -0.4564
0.5407 -1.1443
0.1528 -1.073
0.63428 -0.16179
0.17593 -0.62118
0.24029 -0.99495
0.36939 -1.0436
0.46936 -0.84469
0.6093 -0.41942
0.68829 -0.82998
0.70311 -0.75217
0.70459 -0.56552
0.45498 -0.95031
0.49427 -0.49753
0.64954 -0.69425
0.35171 -1.0133
0.58758 -0.81225
0.28964 -0.89009
0.54319 -0.17942
0.66604 -0.93829
0.318 -0.91693
0.41972 -0.8915
0.31715 -0.89093
0.13542 -0.83199
0.66216 0.55117
0.48009 -0.96401
0.41068 -1.3538
0.55307 -0.284
0.14999 -1.2281
0.15853 -1.1577
0.70466 -0.72878
0.61069 -0.9727
0.65064 -0.95493
0.686 -0.94845
0.17223 -1.2325
0.20119 -0.65744
0.61344 -1.252
0.1313 -1.2126
0.60438 -1.4718
0.60509 -0.15528
0.52977 0.23316
0.69245 0.36513
0.11616 -0.98136
0.64673 -1.0892
0.62478 -0.36335
0.66651 -1.0301
0.16919 -0.66117
0.53484 -0.90372
0.61616 -0.80034
0.687 -0.95383
0.28719 -1.2187
0.67499 -1.318
0.65497 -0.68478
0.64152 -0.85208
0.50916 -0.87875
0.19784 -0.85348
0.42334 -0.98481
0.66314 -1.1086
0.68136 -0.067358
0.70432 -1.0211
0.52552 -1.1767
0.70121 -0.87706
0.10621 -1.294
0.36052 -1.4556
0.14502 -0.73151
0.69936 -0.77764
0.43601 -0.89134
0.37295 0.11409
0.49691 -0.66435
0.68861 -0.62197
0.53315 -1.3282
0.62413 -0.74059
0.13857 -0.63937
0.70231 -0.58216
0.46757 -0.83054
0.13699 -1.4855
0.33862 0.11608
0.57537 -0.70582
0.29128 -0.96068
0.66412 -1.2587
0.23955 -1.2726
0.53986 -0.85415
0.60999 -0.92623
0.47295 -0.75903
0.22562 -1.1666
0.38726 -0.66661
0.6702 -0.2808
0.57381 -0.44789
0.69103 -0.22304
0.2206 -0.71933
0.23363 -1.1123
0.27749 -0.78736
0.66792 -0.90895
0.53903 -0.87699
0.70482 -1.283
0.65965 0.19978
0.46488 -1.3725
0.55955 -0.82869
0.70103 -0.72589
0.34558 -0.61563
0.64093 -1.0663
0.53399 -1.1498
0.56116 -0.40474
0.67065 -0.0084587
0.19057 -1.1139
0.13232 -1.0571
0.70446 -0.69792
0.21425 -0.84189
0.44506 -0.81122
0.68098 0.0767
0.10709 0.16286
0.25778 -0.86846
0.69644 -1.1044
0.32055 -0.84202
0.48542 -0.726
0.16859 -0.77047
0.70469 -0.61104
0.61207 -0.96131
0.3197 -1.069
0.70479 -0.81366
0.19917 -0.8132
0.39805 -0.50311
0.26873 -0.38659
0.54485 -0.72372
0.50567 -1.3819
0.47473 -0.16192
0.47741 -0.30697
0.57769 -0.81879
0.15679 -0.82874
0.19123 -0.37657
0.20595 -0.98307
0.11384 -1.0938
0.14556 -0.86109
0.60009 -1.0823
0.13804 -0.80426
0.51002 -0.57218
0.39355 -0.8099
0.62543 -0.093566
0.53062 -0.76848
0.47026 -1.0237
0.6916 -0.60208
0.12776 -0.90926
0.15911 -1.012
0.69014 -1.0201
0.59864 -1.1532
0.12186 -1.0034
0.45588 -0.91011
0.70301 -0.54373
0.18094 -1.3677
0.70368 -0.42281
0.34471 -1.2382
0.70039 -0.53873
0.10842 -0.81996
0.4783 -0.68842
0.70242 -0.97011
0.30285 0.18192
0.35084 -0.89581
0.13646 -1.0212
0.51695 -0.67036
0.70358 -0.79693
0.59646 0.42175
0.64386 -0.98241
0.18348 -1.079
0.30369 -0.40579
0.57614 -0.68336
0.69189 -1.0026
0.37562 -0.16102
0.39445 -0.56041
0.62217 -0.73991
0.70383 -1.109
0.26558 -1.4887
0.15167 -0.3438
0.595 0.47265
0.6986 -0.83939
0.14016 -0.94214
0.67706 -0.87536
0.7015 -0.48587
0.41339 1.0002
0.48808 -0.4241
0.6079 -0.51851
0.53652 -0.76654
0.29704 -1.0137
0.49779 -0.39778
0.62864 -0.92746


==> figure/K_cosim_D4k/OR_B_C/K_cosim_D4k_OR_vs_Prediction_value_C.txt <==
31.343 1.0616
8.0825 0.86143
11.25 -0.59187
7.1061 0.41889
52.034 3.9478
8.8428 1.0012
105.15 0.88963
8.5947 0.89709
10.083 -0.58255
17.049 1.0555
8.0626 1.2171
12.295 -0.22956
18.055 1.1566
82.205 0.61168
155.27 1.859
17.207 -0.17861
8.9733 0.68642
13.47 -0.75471
13.709 -0.8295
102.72 1.8915
126.38 1.4659
89.891 0.87652
90.172 1.2848
96.776 1.5386
110.74 1.7735
12.125 0.7463
92.155 -0.7105
81.404 0.38046
7.2696 -0.16197
98.836 2.0941
7.0982 1.2574
24.961 0.83158
149.32 0.2045
21.242 2.7735
7.3185 1.0027
7.1538 0.6115
26.432 1.0609
23.674 2.3834
6.933 0.51043
26.16 -0.15915
7.7178 0.57611
26.981 -0.84735
7.9037 0.51367
8.3638 0.39332
19.986 0.19521
79.814 0.76188
35.635 1.0516
11.085 0.99505
9.3422 1.1448
59.806 -0.80224
8.5158 1.7664
13.661 -0.17836
7.1845 0.96288
7.1335 1.3112
8.0958 1.482
14.537 0.34064
152.28 1.0699
11.738 1.6553
54.556 1.624
107 1.5238
36.133 0.87527
11.406 0.59656
63.227 0.86644
135.67 0.98145
68.196 0.35837
19.002 0.70131
75.659 0.29278
10.227 0.66645
16.054 0.63814
8.7749 0.73799
47.588 -0.30177
22.192 0.58902
147.48 2.0737
7.571 -0.83212
13.235 0.61319
45.452 1.6447
12.959 0.80176
109.17 1.785
113.91 1.3134
15.776 0.62112
30.586 -0.67726
43.747 -0.50881
12.367 -0.81265
19.875 1.0072
115.51 1.3304
6.9635 -0.66544
59.358 1.7176
152.65 1.3885
7.3873 -0.5132
7.0569 0.65353
8.1294 0.85165
94.739 0.60104
12.556 0.6197
12.778 -0.17499
7.1392 -0.35967
7.8733 0.5468
6.9519 2.5225
9.4392 1.2691
15.056 0.29818
69.41 1.9231
136.37 0.68173
55.627 1.7348
47.196 1.6906
28.102 1.0074
43.56 0.88286
12.439 1.4224
6.9422 0.64624
8.6918 1.6918
25.356 -0.54053
75.148 1.3459
7.5611 -0.50886
106.07 0.38728
6.922 0.66161
93.586 -0.17725
15.091 0.12388
48.978 1.8272
7.0458 -0.74217
139.9 0.78752
24.183 -0.56054
112 0.6147
52.658 -0.79297
8.1844 0.66432
135.32 -0.89805
7.0154 0.50668
24.7 1.0818
14.969 0.26016
17.647 -0.30076
30.287 -0.098394
87.657 0.79724
143.85 1.4988
48.778 1.1996
121.38 1.6964
27.258 0.51661
9.0806 1.5007
52.867 0.91999
21.126 0.41289
126.05 1.7745
14.367 -0.9332
49.379 1.5702
7.0009 1.5592
93.299 1.8399
12.483 0.84756
22.924 1.468
40.811 -0.25501
13.581 -1.157
6.9232 0.37609
7.0732 1.2373
127.06 1.4291
154.15 2.3595
69.654 0.76458
43.935 1.506
15.003 1.1737
119.08 1.295
126.72 0.011445
55.412 1.6209
10.837 -0.15019
22.434 -0.4553
81.671 0.89202
6.9405 -0.6573
7.5367 -0.16551
91.871 1.8235
9.6389 -0.21212
9.0177 1.115
39.389 1.7593
11.671 3.4961
18.366 0.63181
6.9975 0.31551
15.145 0.7593
24.44 -0.17496
85.453 1.0878
12.808 -0.51648
7.379 -0.22237
129.78 1.538
140.97 3.9539
99.428 0.60398
125.71 1.7935
22.801 -0.51092
6.9552 1.9878
37.313 -0.12453
84.907 1.5025
139.19 0.62027
80.607 1.6724
10.194 1.5613
8.5313 2.7346
101.52 1.6974
30.736 1.3817
138.13 -0.73418
14.2 0.66149
64.391 -0.41736
26.568 0.81053
95.029 1.0866
34.814 0.7016
14.117 0.085902
76.429 -0.7456
48.579 1.884
117.77 2.1923
12.055 1.0925
72.123 0.65871
120.72 -0.1125
70.882 1.3648
9.558 1.482
60.256 -0.47572
80.872 2.2448
9.3613 -0.56205
58.247 1.7289
31.039 1.751
11.276 1.3314
57.585 0.42343
32.266 0.37196
124.03 0.84141
15.233 -0.97552
100.32 0.60735
68.923 -0.61953
9.7105 0.14788
71.129 -0.21416
15.684 0.2919
7.4893 -0.35668
7.0394 2.0299
18.682 -0.6627
11.186 0.59017
23.422 0.038235
128.42 1.4928
107.31 0.38284
7.4663 -0.38798
106.69 1.0078
53.497 -0.35398
18.262 0.4939
8.4924 0.13858
81.938 1.5433
8.3785 0.3009
39.213 1.4161
6.9223 -1.1286
76.686 1.3737
7.2806 0.89026
12.411 0.18973
11.445 0.04508
19.544 0.34102
21.595 -0.32814
42.264 1.0202
16.091 0.095356
83.821 0.61044
14.881 0.43288
43.002 1.4685
86.276 1.5937
104.85 1.1763
19.654 1.5392
23.548 0.88663
48.181 -0.92278
123.7 0.11961
9.2003 -0.38216
23.927 2.1338
22.313 0.29072
88.212 -0.55562
58.912 1.442
131.5 0.58823
132.53 0.59081
25.89 0.26027
9.1539 -0.02754
26.705 1.3805
16.147 -0.68904
123.37 1.5292
16.564 -0.37583
8.0495 0.24905
6.9343 -0.49
8.6349 1.4236
9.8145 -0.67155
37.825 -0.50777
7.7567 0.80236
7.9658 0.52905
88.491 0.53772
45.07 1.8209
39.038 1.142
7.6905 0.6598
10.812 0.11975
31.957 0.013883
138.84 0.24883
9.69 1.155
13.035 0.83734
10.306 0.3642
76.171 -0.12767
19.217 1.1
15.813 -0.15408
34.651 1.5539
15.721 1.1838
134.97 1.055
11.577 0.68816
87.934 0.46786
104.54 1.0205
54.983 0.7297
25.622 0.94443
65.803 -0.31839
7.4753 0.23294
60.935 0.62605
98.54 1.4498
34.327 -1.2579
116.15 1.2567
29.108 1.0484
10.028 -0.052028
138.48 0.94785
7.2446 0.015482
10.573 -0.23407
130.81 -0.33735
24.83 1.3814
22.678 1.9581
14.486 1.4875
51.62 0.185
9.8992 0.019229
6.938 0.40607
8.8598 0.35626
10.363 1.2561
87.103 1.426
7.3382 1.2908
9.8462 0.39482
7.3462 1.2645
142.41 -0.49877
58.468 1.2742
14.283 0.98887
7.288 1.6089
9.1723 1.3966
22.072 1.5219
38.515 -0.24451
32.111 0.40606
16.184 0.0641
44.689 1.888
74.385 -0.14412
69.899 -0.017785
33.844 0.14832
36.3 -0.56679
10.061 -0.9742
63.924 -0.38209
6.93 1.5742
22.556 0.37459
136.72 1.4286
13.79 -0.47345
113.27 -0.6175
66.755 1.5636
83.55 1.7108
7.1941 1.497
15.868 -0.84324
148.22 1.0897
124.37 1.6374
114.55 1.7254
67.714 2.8743
11.022 1.9438
6.9468 -0.43038
8.8003 1.038
60.482 -0.38925
12.339 -0.38446
9.0355 1.316
7.6477 1.284
121.05 1.1481
102.42 0.30389
7.8025 0.32124
14.829 1.6585
6.9228 1.9235
10.284 -0.076649
103.94 0.86853
12.63 0.99917
10.479 0.32057
57.147 1.2003
34.165 0.82727
10.537 0.66156
16.66 -1.0776
97.069 0.74605
16.431 -0.46401
63.459 0.62214
8.2906 -0.41138
11.471 -0.57202
8.9293 1.3568
67.473 2.6641
7.0098 1.2019
26.296 0.43126
103.33 0.55298
7.0806 -0.81743
80.342 0.56309
101.22 -0.10367
60.708 1.5097
143.49 0.78584
8.9909 0.38536
53.077 0.62596
9.9204 0.92646
9.5381 1.2663
68.68 0.78391
14.656 0.10107
15.905 -0.79606
11.537 3.0613
7.6637 -0.69186
33.207 -0.47943
133.23 -0.044046
7.2006 -0.14361
79.551 2.653
145.3 -0.073146
62.304 0.53687
134.27 1.3001
57.366 1.0214
91.303 0.77502
10.752 -0.22639
44.879 1.6816
13.391 1.1253
28.387 0.16232
88.77 0.92472
18.788 -0.23269
35.141 1.6223
154.52 0.23867
21.359 -0.052083
23.172 1.3399
67.954 0.098091
146.39 0.94144
8.651 -0.74578
41.534 1.6337
20.779 0.82675
112.63 -0.4924
65.567 0.75235
111.37 1.1933
7.4086 0.84674
7.6743 0.30133
38.689 -0.90418
8.6755 0.96342
8.5707 1.2848
9.9741 1.1295
15.269 -0.29276
27.119 -0.22753
86.001 1.4498
133.57 1.4352
9.3134 1.2151
32.422 -0.71777
77.981 1.2039
7.0062 -0.18358
41.171 2.996
9.4587 0.97787
10.398 -0.27982
18.576 -0.52793
11.06 0.68811
99.725 0.74556
73.879 1.0824
89.61 0.67625
6.9574 -0.97231
7.0615 0.96334
20.098 0.83854
100.02 1.9525
27.678 0.6141
7.8317 -0.64202
13.985 1.1302
66.516 0.49123
16.468 -0.049609
7.5861 1.3945
144.21 -0.57618
10.421 1.6597
96.483 1.2468
8.1982 -0.15553
65.095 0.95688
7.7738 1.328
27.538 -0.83595
96.192 -0.62583
6.9312 1.3775
14.742 0.71676
54.77 -1.1328
32.892 0.82449
6.9674 2.1414
43.187 0.012976
70.636 -0.082756
45.836 0.40682
77.462 1.4227
25.756 1.2878
43.373 0.39156
105.46 0.15289
23.8 0.57561
99.132 -0.39304
33.049 0.79395
40.991 0.20919
13.629 0.45513
42.632 1.3472
15.358 -0.45993
8.7166 0.61543
111.68 -0.75316
142.77 0.94947
8.7582 0.68905
10.997 0.70752
133.92 1.5104
7.8916 0.74752
7.4526 0.99498
101.82 2.4328
25.092 0.68584
8.4388 0.77016
27.96 -0.66309
97.362 0.58715
61.617 -0.29395
47.786 -0.22516
113.59 1.0682
7.2273 0.22902
19.764 -0.57866
33.366 0.55523
59.582 -0.19487
72.622 1.8857
13.549 0.43744
9.8672 -0.19722
78.502 0.57073
93.874 -0.066514
23.048 -0.09296
35.8 0.66965
15.961 0.43437
140.62 -0.82403
93.012 -0.55805
50.799 0.58689
72.372 0.46106
150.43 0.06209
49.581 0.6889
7.1196 0.13439
29.841 0.32651
7.5127 0.64128
50.595 0.44653
56.71 0.62607
127.74 -0.75214
84.363 1.5056
7.2516 1.1334
147.12 1.942
8.15 0.62153
8.3415 -0.72118
15.998 0.095621
34.977 1.4592
81.138 -0.24383
46.029 0.64177
129.44 0.73684
6.9845 0.63137
85.18 0.038455
42.08 0.58308
17.109 0.4371
16.336 -0.22511
14.916 1.0658
12.733 0.56335
124.7 0.50802
144.57 -0.12182
153.4 1.6777
55.198 0.92001
154.9 0.91022
34.489 -0.20538
91.019 0.58739
140.26 1.7396
8.1636 1.1901
46.61 0.25089
14.622 0.064158
153.03 0.77444
7.6115 2.0046
30.436 -0.33713
90.736 1.4873
16.373 1.0051
7.1629 0.74191
13.501 -0.26244
23.297 -0.70824
17.953 1.6396
10.341 -0.19428
77.721 1.2787
112.32 0.30272
31.19 1.3753
8.305 1.3541
8.7331 1.3599
49.985 2.1942
131.15 1.3403
89.329 1.3486
16.241 0.02882
28.531 2.3675
71.874 0.10305
58.026 1.7689
45.644 -0.23053
119.73 1.3321
10.116 0.59468
10.96 1.3661
14.233 0.69381
10.632 0.60222
95.319 2.1884
37.654 -0.20313
143.13 0.11893
125.04 0.37456
79.026 1.8541
61.162 0.27304
38.342 1.3128
19.434 0.40961
7.0685 0.67626
70.144 1.0351
10.171 -0.51074
46.805 1.0761
10.138 1.0841
7.8141 1.8666
49.782 -0.50249
52.242 0.51105
10.007 0.55677
7.4304 -0.18
111.05 2.8126
9.2659 2.5733
13.313 1.5132
7.5961 1.127
108.86 1.6088
19.109 -0.66931
79.288 0.63252
8.454 0.80328
10.898 3.245
11.148 -0.28064
36.636 1.0396
7.8614 0.38303
7.5222 2.5162
21.477 1.6119
108.55 2.2262
17.748 -0.019706
31.802 0.71675
117.45 2.9109
33.525 1.0609
18.159 1.7271
17.148 0.47864
7.4985 -0.56943
12.512 1.4292
14.452 0.55635
8.8171 -0.84291
62.765 1.531
14.15 2.8008
47.983 0.93539
73.123 1.7725
118.1 1.602
74.639 0.25591
11.779 -0.83453
121.71 2.0894
72.872 0.5862
46.416 1.1513
38.863 2.2138
8.2547 -0.090602
141.69 -0.46654
58.69 1.4911
6.9284 -0.48146
52.45 2.3759
122.37 1.7187
10.596 0.69342
123.03 1.5172
20.894 0.69712
29.989 0.69202
10.776 2.641
25.224 1.5242
44.123 1.2577
16.718 -0.038911
8.8858 -0.84497
11.944 2.0595
28.818 2.8693
7.0855 1.7425
17.01 -0.44252
87.38 0.40761
128.08 0.52362
15.448 2.2511
60.031 1.7386
6.9365 0.59473
11.34 0.62008
150.8 0.73864
7.0502 -0.20863
156.03 0.98063
8.2193 1.9596
16.279 0.88396
110.11 -0.014352
31.649 3.2851
51.004 0.5666
26.025 2.5852
7.029 1.3274
53.708 3.0907
9.5081 0.91796
12.267 -0.2278
24.57 1.5496
13.871 0.81018
71.377 -0.69662
6.9449 0.5969
66.994 1.1057
73.375 0.29198
7.0352 0.68844
119.4 -0.58761
118.75 1.5802
137.78 0.49485
32.735 0.25285
17.85 0.74151
7.4217 0.25724
62.075 -0.36865
114.87 1.2357
66.041 1.9925
115.83 0.75704
42.447 -0.42359
29.694 -0.026497
41.715 0.3123
109.8 0.19517
35.966 1.8327
29.547 1.1269
13.741 1.8064
10.873 1.4534
11.711 0.5991
84.635 -0.52996
7.8435 0.55458
9.7937 0.84836
7.6217 0.64191
12.929 0.82623
30.887 -0.47061
51.827 0.94819
7.1114 -0.17066
50.391 1.3721
11.511 1.2484
11.644 -0.6418
50.188 -0.73107
10.514 0.50736
66.278 0.93711
25.489 0.73173
89.05 0.8692
94.162 2.4936
10.656 -0.42625
46.222 0.17263
63.691 0.8513
132.88 0.071352
54.131 1.151
78.242 -0.70251
39.565 1.1581
120.06 0.97114
13.004 0.70134
59.135 -0.093886
98.245 0.37895
13.188 -0.60063
11.123 -0.7325
24.311 -0.25711
9.5883 1.4002
103.03 2.0455
7.148 1.3526
14.401 1.3289
9.6591 -0.31432
28.963 0.98018
83.011 0.79018
82.742 -0.58491
16.757 0.96193
14.067 0.74751
18.471 1.4289
17.546 2.4089
7.9976 1.6656
15.539 1.6359
16.815 -0.22074
10.715 1.057
41.898 0.85027
6.9925 -0.38754
45.261 0.498
10.456 -0.079174
20.664 0.64499
14.317 1.766
14.034 -0.375
9.2471 0.55259
7.2624 -0.6085
118.42 -0.16101
17.346 -0.7015
15.629 -0.52618
36.973 1.2548
129.1 1.0211
47.392 0.21303
7.0251 -0.79254
12.013 1.0073
64.625 0.71029
56.059 -0.47086
149.69 0.70548
15.412 -0.8152
20.323 1.37
13.903 -0.27779
131.84 1.1621
18.894 3.7971
112.95 -0.28502
6.9262 -0.7066
7.4001 0.89751
92.726 -0.37314
6.9254 1.6194
103.63 0.47518
7.3665 -0.30966
12.704 0.76759
11.604 1.4805
17.446 1.9768
7.1251 0.68818
16.854 0.33562
6.977 0.7253
12.196 0.90071
13.422 0.3891
6.9244 0.98746
115.19 2.2777
75.403 0.26125
73.627 0.3708
35.47 1.1984
134.62 1.654
57.805 0.88485
12.659 1.2852
9.6083 0.60856
15.593 1.7169
8.416 -0.78092
151.17 1.5302
13.111 2.5477
12.853 0.37253
8.0298 1.174
12.585 0.043193
144.93 1.2987
62.534 0.21772
10.25 -0.47434
21.832 1.56
6.9275 1.0252
42.816 0.66014
74.893 -0.70162
8.9031 1.5229
9.9527 1.2277
128.76 1.2041
37.997 0.35933
11.916 -1.2652
13.266 0.38613
17.247 0.60284
117.12 1.2832
7.2105 1.2802
13.822 1.3797
8.2689 0.0042225
56.276 0.53884
11.212 1.0679
24.055 1.3159
40.096 0.077504
56.493 -0.63154
151.91 1.3032
9.4884 0.49082
53.287 1.8384
69.166 0.76264
29.254 -0.77051
86.551 0.5192
8.555 -0.85631
49.178 0.92827
51.414 -0.65891
39.741 0.079256
146.75 0.60037
8.3269 1.3489
122.04 0.2368
7.1783 0.83097
20.436 0.53483
104.24 1.5986
9.1262 2.6837
97.656 1.2485
55.843 1.3586
7.9222 1.1538
106.38 0.6593
7.7852 -0.3295
80.078 0.51746
114.23 1.8329
53.919 -0.21699
11.847 -0.55259
153.77 1.2823
30.138 1.0289
7.3263 0.22348
97.95 0.34273
150.06 0.66691
6.9815 0.10351
56.928 -0.27801
19.326 -0.655
105.77 1.1274
147.85 2.1096
62.996 1.2212
76.944 2.344
11.315 -0.17845
7.2171 -0.55042
12.883 0.71275
15.503 0.015824
130.47 1.261
100.92 -0.40371
9.0627 1.0957
38.169 0.33168
7.1689 1.4869
7.9849 0.75116
6.97 0.71133
9.2188 1.5143
107.62 -0.71045
41.352 -0.21023
51.209 0.23843
54.343 -1.3189
6.9892 1.3876
31.495 0.11613
7.9533 1.6763
155.65 1.8514
15.18 -1.1019
109.48 0.59623
28.244 1.4883
71.625 1.7092
34.005 0.14167
7.7456 1.4855
107.93 1.1931
21.952 0.2235
7.9345 0.62488
6.9222 2.2384
78.764 2.1743
8.6106 -0.30675
95.609 0.32507
85.727 -0.38281
108.24 -0.27722
21.01 1.4572
37.143 1.3373
20.55 0.9067
40.632 -0.18248
12.083 0.26131
16.526 0.69253
6.9742 -0.53826
7.7288 -0.019457
14.795 -0.36466
40.274 1.1155
95.9 -0.85977
141.33 0.31892
130.12 0.28674
8.9467 0.67654
8.4011 1.2442
132.19 2.0258
127.4 0.57155
74.132 2.3254
148.58 0.43381
12.224 1.5279
14.708 -0.74706
32.578 0.52077
13.158 0.53043
9.7416 0.57211
36.468 1.7612
7.3069 0.95318
148.95 2.6103
7.2341 1.3464
139.55 1.7169
125.37 1.4977
12.153 1.5589
100.62 0.020599
146.02 0.99569
77.203 2.0119
26.843 0.72294
145.66 1.626
102.12 1.1489
116.48 -0.35186
8.017 0.9692
6.961 -0.5604
8.2333 1.4194
16.622 0.48937
68.438 1.1842
10.692 1.3106
9.7622 0.84575
33.684 0.81993
27.819 0.28289
14.571 1.2494
44.311 1.8076
6.9498 0.80736
7.3584 0.16988
137.07 0.50512
28.674 -0.28547
75.915 0.93712
120.39 -0.37899
7.5464 0.85362
9.3905 0.80317
136.02 1.6827
8.4771 -0.55985
67.233 0.6361
48.38 0.47782
35.305 -0.49266
11.806 -0.095898
13.952 0.25285
82.473 0.21929
70.39 0.40288
142.05 1.5731
83.28 3.881
61.389 1.1917
21.713 0.9002
7.7013 0.80863
7.0931 1.2528
151.54 1.0343
9.1081 0.98884
7.6373 0.25949
8.116 0.72881
7.2993 1.274
110.42 -0.29137
13.081 0.33852
39.919 0.57222
11.985 0.6454
13.344 -0.62826
11.38 0.49841
94.45 0.84859
37.483 1.9995
116.8 -0.36069
9.2944 -0.87054
64.86 -0.65882
64.157 -0.33222
9.4098 -0.62239
47 0.22486
16.951 1.1218
10.935 0.67032
40.453 -0.44
65.331 1.6893
122.7 1.7014
90.454 0.20033
6.9239 2.9281
11.875 1.4953
84.092 1.7132
20.21 1.0956
86.827 -0.07468
44.5 0.40295
137.42 1.1389
91.586 -0.25683
7.0192 -0.94311
27.398 0.044131
16.912 -0.57264
92.441 -0.43452
7.4437 0.77523
36.804 -0.040098
15.323 0.10596
29.4 1.6043
61.846 0.42142


==> figure/K_cosim_D4k/Order_A_D/K_cosim_D4k_Order_vs_Prediction_value_A.txt <==
4 -0.81137
3 -0.65241
2 -0.92478
3 -0.86185
2 -1.0781
2 -0.77473
2 -0.8297
3 -0.090427
3 -0.88692
3 -0.96347
2 -0.7079
4 -0.67511
4 -0.90546
2 -0.95784
3 -0.91
2 -1.0051
2 -0.82321
2 -1.0323
2 -0.92807
3 -1.1329
2 -0.483
2 -0.40997
2 -0.66452
3 -0.89111
5 -0.27877
3 -0.67059
2 -0.85592
3 -0.52302
2 -0.81377
3 -0.34274
2 -0.83415
2 -1.0736
3 -0.17001
3 -0.83433
3 -0.050919
2 -1.1835
3 -0.38443
2 -0.95942
3 -1.0909
2 -0.8307
2 -0.67852
2 -1.0659
2 -0.35107
2 -1.2624
2 -0.57081
3 -0.070309
2 -0.89778
3 -0.93488
2 -0.57835
2 -0.78857
2 -1.1085
3 -0.27785
2 -1.1394
2 0.0037649
2 -0.88201
2 -0.83511
3 -0.96714
2 -1.12
3 -0.96629
2 -0.8638
2 -1.1474
2 -1.0595
3 -0.013391
3 -0.5031
2 -0.82812
2 -0.82977
3 -0.19929
2 -0.89722
2 -0.82574
2 0.39931
2 -0.68282
2 -0.54219
2 -0.70525
3 0.12413
2 -1.0784
4 -0.2469
3 1.4804
2 -0.76212
2 -0.39586
2 -1.5427
3 -0.47455
3 0.13465
2 -0.8177
2 -1.1589
2 -1.1667
3 -0.95392
2 -0.68562
3 -0.97163
3 -0.92897
3 -0.81164
2 -0.9407
2 -0.94514
4 -0.014435
2 -0.88337
2 -0.8968
2 -0.95228
3 -0.11078
2 -1.2727
2 -0.48101
3 -0.57529
2 -0.95222
3 -0.12321
2 -1.0977
4 -0.70485
2 -1.0553
2 -0.77178
2 0.50723
2 -0.91793
2 -1.0628
2 -0.86622
3 -0.9491
2 -1.0055
3 -0.68141
2 -0.77811
2 -1.0336
4 -0.63209
2 -1.2653
4 -0.37571
2 -0.70728
2 -0.87849
2 -0.79811
2 -0.35185
3 -0.57807
2 -0.78292
2 -1.0734
2 -0.76921
4 0.21638
2 -0.71411
4 -0.14535
3 -0.74815
4 -0.82455
3 -1.1251
2 -0.6557
4 -0.11399
6 -0.33379
3 -0.62631
3 -0.75318
2 -1.1487
4 -0.69829
3 -0.89099
2 -0.92377
2 -0.79965
4 -0.75906
2 -0.85678
2 -0.72518
2 -0.36372
3 -0.094996
2 -0.96427
3 -0.94686
2 -1.0684
3 -0.57305
3 -0.90013
2 -0.60484
3 -0.89111
4 -0.50803
2 -0.65617
2 -0.95392
2 -0.35136
2 -1.0895
3 -0.37033
2 -0.62942
3 -0.84469
4 -0.5095
2 -1.0543
2 -0.76473
2 -1.4168
2 -0.63546
3 -0.58835
2 -0.46382
2 -1.1988
5 -0.63776
2 -0.82672
2 -0.83079
2 -1.1159
4 -0.93092
2 -1.1171
2 -1.2035
2 -1.0009
8 -0.54689
7 0.98862
4 -0.84307
2 -1.3899
2 -0.70132
3 0.12406
3 -0.78317
2 -0.83865
2 -0.50985
3 -0.88399
2 -1.0542
2 -1.4469
2 -1.1309
2 -1.4256
2 -0.93621
3 -0.6702
3 -0.93805
2 -0.4063
2 -1.2049
2 -0.78253
2 -1.0308
3 -1.1092
3 -0.53835
2 -1.1613
3 -0.61669
2 -1.1258
2 -1.0862
5 0.0041554
2 -0.83869
3 -0.18286
2 -0.71238
3 -0.64388
2 -0.74093
2 -1.0522
3 -0.014462
2 -1.0191
4 -0.83789
2 -1.0469
2 -0.55448
3 -0.93089
2 -0.62518
10 1.6032
4 0.40091
2 -1.1403
2 -0.98939
4 -0.11281
2 -1.1286
2 -0.9829
2 -0.79393
2 -0.55931
2 -0.65695
4 -0.96959
4 -0.85884
2 0.003708
2 -1.3887
2 -1.1995
2 -1.2287
2 -0.76101
5 -0.2658
4 -0.57086
3 0.14674
3 -0.53279
3 -0.70146
2 -0.75938
3 -0.70978
3 -0.76799
3 -0.46769
3 -0.18209
2 -0.89117
2 -0.59931
2 -1.1282
2 -1.0484
2 -0.7816
2 -1.1253
2 -0.23343
2 -0.64314
2 -0.7645
4 -0.80167
3 0.13021
2 -1.1985
2 -0.81826
2 -0.83497
2 -1.3083
4 -0.84126
2 -0.45252
7 0.82133
2 -0.8221
3 -0.038077
2 0.5592
2 -1.3351
2 -0.85567
3 -0.81081
2 -1.2827
2 -0.96603
2 -0.40135
3 -0.6326
2 -1.0247
3 -0.94341
3 -1.0014
2 -0.54349
3 -0.7373
2 -1.1231
3 -0.13609
2 -1.1717
2 -0.70251
2 -1.0733
2 -0.47883
2 -0.83875
2 -0.50891
2 -0.88608
2 -0.76014
2 -0.23238
2 -0.56909
2 -1.073
4 -0.57048
2 -1.1921
2 0.21711
2 -0.86031
2 -0.88825
3 -0.63343
2 -1.0973
2 -0.69846
3 -0.2067
2 -0.59858
2 -0.59779
2 -0.66365
3 -0.55313
3 -0.97359
3 -0.65917
2 -0.94948
3 -0.77955
2 -0.75263
2 -1.0453
3 -0.30543
3 -0.40189
2 -0.18063
2 -0.97981
2 -0.83013
3 -1.0711
3 -0.46651
4 -0.96249
4 -0.033474
3 0.82078
2 -1.1709
2 -1.1304
2 -1.0161
3 -0.372
2 -0.57318
2 -0.78457
2 -1.1377
2 -0.48917
2 -0.94112
7 -0.68392
4 0.37319
2 -0.20289
2 -1.1989
3 -0.80136
2 -0.76758
5 -0.74222
2 -1.0372
7 -0.34281
3 -1.0744
3 -0.037133
2 -0.38029
2 -0.89572
2 -1.0141
3 -0.32188
2 -1.0713
2 -1.0398
4 -0.55231
2 -0.79569
2 -0.80812
3 -0.75125
3 -0.037397
2 -1.0177
2 -1.1329
2 -0.99921
3 -0.79342
3 -0.20727
2 -0.76116
2 -1.2022
3 -0.67046
2 -0.91577
3 -0.90261
7 -0.67918
2 -0.96337
2 -1.0976
3 -0.60459
2 -0.82117
3 0.16628
2 -1.2178
2 -1.0747
2 -0.82141
5 -0.87291
2 -1.1093
2 -0.89483
4 -0.45142
3 0.68162
3 -1.0356
2 -0.71334
2 -0.72062
2 -0.73786
2 -1.1981
2 -0.21794
2 -0.33496
3 -0.76785
3 -0.74114
3 -0.57143
2 -0.77896
2 -0.96113
3 -0.82081
4 0.33711
2 -0.83506
2 -0.9269
2 -0.62146
2 -1.0475
3 -1.165
2 -0.95413
2 -0.99141
2 -1.2345
3 -1.0958
2 -0.97413
2 -0.29001
2 -1.1325
2 -1.2533
2 -0.4406
3 -0.796
3 -0.86939
2 -0.65454
2 -1.4808
3 -0.93321
2 -0.74902
3 -1.0096
2 -0.98905
3 -0.54443
2 -1.1014
5 -0.076486
9 1.3689
2 -0.90607
2 -0.96401
3 -0.79734
3 -0.64949
2 -0.91326
2 -0.80572
2 -1.0609
2 -1.141
2 -1.1147
2 -1.1203
2 -0.98281
2 -0.5527
2 -0.48858
2 -0.28707
2 -1.1258
2 -0.76984
2 -1.1383
2 -0.58974
2 -0.8572
2 -1.1171
3 1.0441
2 -1.2769
2 -1.0338
3 -1.0992
2 -0.79456
4 -0.45389
2 -1.0173
2 -1.6519
2 -0.39527
2 -0.87725
2 -0.76431
2 -0.75031
2 -1.024
4 -0.89243
2 -1.1088
2 -0.74886
3 -0.054344
2 -0.75087
3 -0.65176
2 -0.95141
3 -0.88558
2 -0.74528
2 -0.78108
2 -0.80059
2 -0.64264
2 -0.46641
2 -1.0345
2 -0.82044
5 0.22351
2 -0.40672
2 -0.97629
7 -0.34558
2 -0.95717
3 -1.0202
2 -1.1255
3 -1.1348
2 -0.50879
3 -0.35927
4 -0.80044
2 -0.91643
4 -0.97736
3 -0.60573
9 0.96612
2 -0.68791
2 -0.66358
3 -0.99946
3 -1.0468
2 -0.52316
3 -0.48346
2 -1.0208
3 -0.68986
2 -0.96854
3 -0.69565
2 -0.77283
3 -1.0508
4 -1.1396
4 0.56139
2 -0.98566
2 -0.98103
2 -1.0693
4 0.75449
2 -0.65352
2 -0.9732
2 -0.713
3 -0.88492
2 -1.0329
2 -0.89051
2 -0.90351
7 -0.7109
3 -0.76743
3 -0.36113
2 -1.0737
3 -1.0386
3 -0.9686
2 -0.71476
2 -1.2293
2 -0.70835
2 -0.56039
2 -0.5798
3 0.11682
2 -1.2769
3 -1.1961
2 -0.90908
2 -0.46291
3 -1.0248
2 -1.0424
2 -0.95733
2 -1.0232
2 -0.75697
2 -0.90682
2 -1.0561
3 -0.90419
2 -1.348
2 -0.71283
3 -0.81051
2 -0.99881
2 -1.1311
2 -0.56284
2 -0.80915
2 -0.679
4 -0.97026
2 -0.90473
3 0.28896
2 -1.002
2 -0.61009
2 -0.91192
2 -0.9475
3 -0.36473
3 -0.9419
2 -0.90797
3 0.24972
2 -0.83212
5 -0.64465
2 -0.97068
2 -0.80609
3 -1.2079
2 -0.73407
2 -1.1147
6 0.89882
2 -0.8261
2 -1.0767
2 -1.1131
2 -0.85944
2 -0.87149
2 -1.1671
3 -0.12227
2 0.48332
2 -1.1036
2 -1.1423
4 -0.63264
8 1.5269
2 -0.77128
2 -0.86287
2 -0.6918
3 0.052976
3 -0.24014
2 -0.5932
2 -0.76311
2 -1.149
2 -1.2421
3 0.2019
4 0.12308
2 -0.56405
3 -0.53269
2 -0.58547
2 -0.69033
2 -0.91726
5 -0.46856
2 -0.58643
3 -0.73432
2 -1.0048
2 -0.98001
2 -1.3507
3 -0.74575
2 -0.76348
2 -0.52077
2 -0.89182
2 -0.4285
4 -0.33919
3 -0.93311
2 -0.67712
3 -0.66366
2 -0.18972
4 0.11818
2 -1.1636
3 -0.71132
2 -0.7744
2 -0.71439
2 -0.62861
3 -0.41917
2 -0.44573
2 -0.79421
2 0.32373
2 -0.6603
2 -1.22
3 -0.77122
2 -0.37691
3 -0.92395
2 -0.86467
3 -1.0285
2 -0.86501
2 -0.3965
3 0.17229
11 0.64138
3 -1.027
6 -0.7676
2 -0.5979
6 -0.93142
2 -0.28646
2 -1.2682
3 -0.78305
7 -0.43534
2 -0.89921
2 -0.73977
2 -0.40981
3 -1.022
3 0.23595
2 -1.2188
2 -1.1089
2 -1.3728
4 -0.70149
2 -0.81636
2 -0.67111
2 -0.6429
3 -0.82594
2 -0.88301
3 -1.0966
2 -1.3208
4 0.10779
2 -0.18573
2 -0.97514
2 -1.2013
2 -1.1833
2 -0.76084
2 -0.87354
2 -1.0235
2 -0.57249
3 -0.94472
3 -0.47504
4 -0.11248
2 -0.97712
2 -1.0756
2 -1.1899
2 -1.0474
2 -1.1981
2 -0.51449
2 -1.0953
2 -0.41739
2 -0.52933
2 -1.1105
3 -0.89605
2 -0.80358
3 0.2554
2 -0.91797
3 -1.0049
3 -0.65218
2 -1.1517
5 -0.70882
3 -0.46359
2 -0.88269
3 0.088693
2 -0.64924
2 -0.78094
2 -0.92501
3 -1.1333
2 -0.45719
3 -0.65305
2 -1.1148
2 -0.93309
2 -1.158
3 -1.1073
2 -1.0014
3 -0.75362
2 -0.64779
2 -0.88623
5 -0.6682
4 -0.75776
2 -0.9838
2 0.59937
2 -1.174
2 0.3693
2 -0.93198
3 -0.11071
3 0.17318
2 -1.1168
2 -0.79417
3 -0.85374
3 -0.54671
3 0.20661
2 -0.69069
2 -0.83736
2 -0.4763
2 -0.76866
2 -0.55389
2 -0.31155
2 -0.97755
2 -0.97759
4 0.059439
2 -1.0093
5 -0.28161
2 -1.1766
2 -1.0737
3 -1.1434
2 -0.55017
3 -0.81912
2 -0.9875
2 -0.5262
4 -0.74652
2 -0.69094
2 -0.63675
2 -1.1636
2 -0.58048
2 -0.68738
2 -0.86215
2 -1.0166
2 -0.80032
4 -0.61755
2 -0.79747
2 -1.1063
2 -1.3412
2 -0.42457
2 -1.025
2 -0.80645
4 -0.4233
2 -0.86571
3 -1.0061
2 0.59303
2 -0.85008
2 -0.37487
2 -0.54339
2 -0.56262
6 -0.38772
2 -0.67052
2 -0.39334
3 -0.83322
3 -0.88115
4 -0.78119
8 1.4745
2 -0.67588
2 -0.59899
2 -0.83029
2 -1.1739
2 -0.96839
2 -0.87509
3 1.6244
2 -0.76455
3 -0.74051
3 0.036809
2 -0.7566
2 -0.30003
2 -0.65124
2 -0.56947
2 -0.89918
3 -0.78189
2 -1.3718
3 -1.1453
2 -0.94722
2 -0.57885
3 -0.23941
2 -0.99083
2 -0.97095
2 -1.0529
4 -0.85633
5 -0.62805
2 -1.1006
3 -0.90189
3 -1.0915
2 -0.9201
3 0.052741
2 0.30273
3 -0.21027
2 -0.88321
2 -0.98288
3 0.20211
2 -1.2534
2 -1.0563
2 -1.2813
2 -0.99423
2 -0.80279
4 -0.88828
4 -0.42928
2 -1.0717
2 -1.1793
2 -0.74467
4 -1.0368
3 -1.5052
2 -0.44423
2 -0.79193
3 -0.57822
2 -0.82892
2 -0.95882
4 -0.7756
2 -1.0872
3 -0.94861
2 -0.55863
2 -0.7097
2 -0.99388
2 -0.44717
2 -0.51517
2 0.031129
3 -0.00083829
2 -1.0411
2 -0.72118
3 -0.65657
3 -0.58894
2 -1.0746
3 -1.0359
2 -0.88118
2 -1.0422
2 -0.91178
2 -1.0643
2 -0.5256
2 -0.56439
14 1.7567
3 -0.41578
3 -1.083
2 -1.0723
2 -0.90213
3 -1.429
3 0.23367
2 -0.68726
3 -0.43414
3 -0.4605
2 -0.97181
3 -0.64826
3 -0.15813
2 -1.0789
2 -1.2082
2 -1.3478
2 -0.9569
3 -0.4912
2 -0.98283
2 -0.82622
3 -0.74092
3 -0.85286
2 -1.1635
3 -0.74162
2 -0.86985
2 -0.87038
2 -1.1114
4 -0.57204
4 -0.31587
2 -1.0512
3 -1.1687
2 -1.1523
3 -1.1655
4 0.052849
3 -0.90801
2 -1.0724
6 -0.50893
3 -0.77058
2 -1.1049
2 -1.1316
2 -0.95015
3 -0.88834
2 -0.83142
4 -0.76614
2 -1.1758
2 -0.74754
4 -0.32117
4 -0.79569
3 -1.027
2 -0.59267
3 -0.4474
3 -0.80511
2 -0.82957
4 -0.57014
2 -0.64054
2 -0.054926
2 -0.63842
5 -0.89543
2 -0.98552
4 0.24883
2 -0.65064
3 -0.40592
2 -0.49083
3 -0.91409
2 -0.83061
2 -0.76897
2 -1.1443
5 -0.67517
3 -0.84954
2 -1.2666
3 -0.71148
3 -0.3358
2 -1.145
3 -0.65419
2 -0.25746
2 -1.1032
2 -0.96043
3 -0.86082
2 -0.93069
3 -0.19832
2 -1.2008
3 -0.7664
3 -1.0786
2 -1.0197
3 -0.22039
2 -0.65211
2 -1.0157
2 -0.82665
2 -1.324
2 -1.2219
2 -0.97075
3 -0.55116
2 -0.76234
3 -0.70848
2 -0.64214
2 -1.475
2 -1.2275
4 -0.70733
3 -0.61758
3 -0.32281
2 -0.91488
2 -1.2854
2 -0.59394
2 -1.0635
2 -0.59139
2 -0.94952
2 -0.37284
3 -1.0933
2 -1.1896
3 -1.2805
2 -0.18105
2 -0.88832
2 -0.31808
2 -0.084311
4 -0.51724
2 -1.228
5 -0.65585
2 -0.84935
2 -0.22756
2 -0.5989
2 -1.0736
4 -1.0546
3 -0.26573
2 -0.75862
2 -0.8272
2 -0.059859
2 -0.80146
2 -0.88894
2 -0.38931
3 -0.67597
2 -0.75202
2 -1.6302
4 0.49045
2 -0.52828
3 -0.028901
3 -0.55172
3 -0.45408
2 -0.99099
2 -1.0978
3 -0.48598
4 -0.95715
2 -0.86232
3 -0.25622
2 -0.77751
2 -0.9032
6 0.83842
2 -1.0025
4 -0.76477
2 -0.8902
4 -0.1507
2 -0.92195
3 -0.82293
2 -0.44346
2 -0.62635
2 -0.89086
2 -0.53614
2 -0.83404
2 -1.427
2 -1.121
2 -1.3491
2 -0.82105
3 -0.70309
2 -1.1587
3 -0.81853
2 -0.71766
2 -0.98499
2 -1.282
4 -0.19968
2 -0.40871
2 -0.49802
2 -0.48735


==> figure/K_cosim_D4k/Order_A_D/K_cosim_D4k_Order_vs_Prediction_value_D.txt <==
4 1.9013
3 1.2408
9 1.4074
8 1.2242
3 0.17753
6 1.3976
8 1.6813
6 1.1089
4 1.1901
8 1.6667
5 2.164
4 0.77431
10 1.2024
12 1.7924
8 2.1053
2 -0.6208
2 0.43424
9 1.6642
3 0.55897
10 2.1348
6 0.63682
6 1.621
8 0.99371
9 1.3808
6 1.7896
36 1.3143
8 -0.6942
7 1.0367
9 1.5966
5 1.7662
11 1.2781
4 2.4814
4 1.1735
3 0.24399
3 1.3695
7 2.7045
5 2.013
3 1.0338
6 1.0932
5 1.9627
8 1.0481
6 1.8011
14 1.2641
5 0.73046
5 -0.44143
7 1.9222
6 2.3061
6 1.1919
6 1.0004
19 1.4562
6 1.5975
6 1.6353
6 1.651
6 2.2487
4 1.0004
3 0.58772
47 1.0699
9 2.1112
10 1.8752
3 1.7746
3 1.6461
6 0.95466
14 1.4081
3 0.039514
14 1.5537
6 1.9066
5 1.7819
8 1.3269
3 2.4345
7 1.7486
2 -0.71373
5 2.0205
15 1.1737
4 1.88
12 1.704
2 -0.68887
8 1.2684
5 2.29
3 1.1335
4 -0.24821
27 0.95001
25 0.98548
7 1.6195
14 0.95763
5 1.0337
3 1.3426
7 1.9681
7 0.81184
5 -0.075389
3 0.72071
3 -0.20704
13 1.2224
6 1.8956
3 0.56811
3 1.5251
6 1.4065
4 0.97614
12 1.337
7 1.837
4 1.84
7 0.91143
13 1.0979
5 1.8978
9 0.96207
3 0.87271
19 1.5122
15 1.5058
4 1.0693
9 1.6712
13 2.1423
3 -0.12397
8 0.73383
7 1.1888
74 1.453
2 0.86231
6 1.6328
5 1.9579
5 0.61727
7 1.3022
5 -0.85269
9 1.9007
7 1.6082
6 2.0905
5 1.8655
12 1.5292
3 1.3153
4 1.107
5 0.10756
8 1.47
5 0.78293
3 0.10006
6 1.4469
5 1.3631
6 2.6309
18 1.3241
6 1.2368
6 2.5593
8 2.1443
5 1.9822
8 2.3743
10 1.4065
8 1.2649
4 1.2892
23 1.3164
4 1.7922
3 0.031964
6 2.3409
9 0.54823
11 1.3757
6 1.3396
10 1.5056
8 1.1475
5 1.9057
11 1.6263
7 0.89228
3 -0.36771
4 1.4703
6 2.7974
10 1.2915
10 1.8299
3 1.4762
9 1.7683
8 2.0174
6 0.68682
6 0.97408
4 0.64277
9 1.0996
3 0.75753
10 1.7121
6 1.74
17 0.83482
18 0.90204
8 1.5872
4 0.75183
3 1.3091
12 2.518
3 1.8466
3 0.92244
5 0.00016813
8 2.4809
8 1.3969
3 0.75453
3 2.6967
5 1.4758
6 1.6041
4 1.7042
5 2.0994
6 1.8545
3 1.1677
7 2.1755
7 1.7513
5 0.8672
3 2.7844
6 1.1685
4 1.1021
4 0.41905
3 0.90073
10 1.782
4 1.1289
4 1.1054
7 2.0388
8 1.3717
7 1.2347
5 0.44563
6 1.3674
23 1.0337
4 0.88393
5 1.1421
4 0.44083
3 0.089689
6 1.3014
6 1.6942
8 1.5554
5 1.4483
8 1.209
3 -0.26226
5 0.86975
8 1.7349
11 0.81708
3 0.05514
4 0.66279
8 1.8351
9 0.80383
6 1.4566
38 1.0816
7 1.4355
5 1.541
5 2.8656
7 1.9064
3 0.73699
6 1.3668
14 1.008
5 1.7238
5 1.4622
17 0.73208
6 1.3338
7 1.0893
2 0.71566
8 1.3528
4 0.64399
6 2.0487
5 1.2524
3 0.68294
9 1.755
6 1.846
2 -0.48762
6 1.8113
3 -0.16668
6 1.8379
6 1.3492
5 1.288
18 1.5593
5 1.4812
8 1.3437
5 1.9833
4 1.9555
13 1.5972
5 0.19219
2 -0.49352
12 1.4697
5 1.3767
4 0.87912
4 2.1457
7 1.788
3 0.20957
9 1.8961
6 1.2214
6 1.2712
7 1.5743
7 2.4111
5 1.3844
3 0.3144
5 2.2206
13 1.131
7 1.154
20 1.5099
6 1.889
5 1.501
3 1.3882
19 1.3536
15 1.8471
7 1.879
20 1.317
11 1.9309
25 0.92745
3 1.0293
5 -0.32621
4 0.64397
3 0.34008
19 1.4402
6 0.78006
10 1.5542
4 0.54403
5 1.8259
2 0.30271
3 0.11277
3 0.9235
4 0.72893
6 1.4492
9 0.8005
6 1.9165
3 0.38398
3 1.8132
4 1.1974
4 1.5651
6 0.77658
4 1.0424
11 2.0663
4 3.5573
5 1.3935
5 -0.92564
5 1.1747
4 0.51306
16 0.97984
14 1.8045
14 0.64336
5 2.6071
12 1.2382
8 1.8379
18 0.90914
3 1.5501
5 1.3545
3 1.4623
4 2.7731
6 1.9067
5 0.34434
3 0.44745
12 1.4527
3 -0.7229
4 0.476
4 0.60473
8 -0.28849
7 0.6901
4 2.0002
5 1.5463
7 1.3315
7 1.0331
6 1.1251
3 -0.0095984
4 1.3795
10 1.4513
8 1.1611
3 1.1202
6 1.1764
15 1.0945
2 -0.45756
3 0.033341
24 1.2445
5 1.4796
4 1.0974
6 -0.096529
3 -0.0080672
4 1.9612
8 1.2902
8 2.0366
13 1.3904
4 1.4293
8 1.8491
4 1.5903
4 2.1832
3 0.3572
5 1.6818
11 1.5534
7 1.5623
6 1.4648
3 -0.36486
11 1.9563
9 1.6316
6 2.0537
5 2.001
3 0.52166
10 1.1548
8 1.8395
5 0.36661
25 1.4056
4 0.71564
3 1.1476
10 0.79718
16 1.0415
7 2.0028
8 1.1437
5 0.27546
8 0.37079
10 1.8923
8 0.61838
9 2.1197
7 1.4757
7 1.7471
11 0.66745
28 1.7451
5 1.492
4 0.80537
6 1.8301
3 -0.53366
4 0.060031
5 1.6852
8 1.3959
4 0.70283
4 -0.24545
17 0.79815
5 1.2318
20 1.2351
6 0.79617
5 2.0238
3 1.59
6 1.9589
12 1.9316
9 2.4468
7 1.6212
6 0.87105
4 0.47789
5 2.6894
2 -0.58774
5 2.1941
2 0.53726
7 2.9
9 1.8819
5 2.356
9 1.4807
5 1.556
3 0.71674
12 1.5303
7 1.8949
7 2.0196
4 0.87639
7 1.9396
4 1.5889
3 0.61544
12 1.4096
4 0.99313
5 0.32117
2 -0.25253
22 1.3949
4 0.70844
11 1.2202
15 1.4604
3 0.21673
3 1.1449
12 1.764
7 0.84392
2 -1.2357
6 0.51964
3 1.0504
3 -0.62421
12 1.0489
4 -0.090559
5 0.74201
8 0.97137
3 1.5981
5 3.2648
4 0.23561
8 0.88969
6 0.061761
5 1.8544
20 1.8497
5 1.1686
4 3.2873
8 1.259
3 0.85834
3 0.35576
2 -0.47939
16 1.321
7 1.147
8 0.39822
6 1.9141
12 1.5294
5 2.1917
4 0.655
4 0.14496
7 1.691
10 1.9097
13 2.0641
11 0.25388
19 0.60336
17 1.3413
6 1.8578
6 1.5678
4 1.4986
5 0.44078
14 1.0158
5 1.2521
5 1.2565
21 1.4837
19 1.0165
4 2.3035
6 1.0786
9 1.8014
4 1.6031
9 1.7301
5 2.2409
12 1.0735
4 0.4569
7 1.2522
5 0.77376
5 0.2235
5 2.2001
3 0.46677
5 1.3425
6 1.2978
7 1.9712
5 0.96007
52 0.43005
10 1.4415
6 1.1706
4 1.9544
4 0.66048
10 1.3968
5 1.5552
7 1.7483
15 1.1145
11 1.4299
5 1.8877
4 1.1372
5 0.68046
3 0.3321
11 1.5029
7 0.74962
9 1.356
3 0.7151
3 0.47843
4 3.5184
3 1.1941
9 2.0612
5 0.99849
8 -0.38734
3 1.699
3 0.061298
14 2.0055
6 2.0093
7 1.8795
6 1.0139
4 1.5978
4 1.9728
6 1.3229
9 2.0404
15 1.4837
7 1.7581
42 0.83259
8 1.2087
9 0.93547
7 1.6404
9 1.7276
7 1.9358
4 -0.28435
27 0.64711
3 0.38016
5 0.31438
4 0.89808
6 1.7721
7 0.88493
7 0.92053
6 2.4405
4 0.68287
3 0.46939
5 1.1303
5 0.94532
10 1.6743
17 2.0498
4 0.91457
3 1.7084
11 1.6593
5 1.2979
21 1.0385
17 0.34509
8 1.5337
8 0.30554
3 0.20843
8 1.1099
10 1.9098
4 1.1118
7 2.1871
27 0.56387
5 1.8852
7 1.1816
7 1.546
5 0.46083
9 1.1351
9 1.3016
7 1.2574
4 0.4469
3 -0.68397
9 1.512
4 1.8102
2 -0.42529
3 1.1065
5 1.2159
3 0.31262
8 1.2336
3 -0.10845
10 0.8946
7 1.8687
3 1.0621
68 1.4942
12 1.5709
3 0.12137
11 1.3846
6 2.1804
16 1.4372
5 1.5437
3 0.28343
4 0.7909
8 2.0274
3 0.30334
4 0.92218
7 1.4116
6 2.458
2 -0.073326
14 1.0847
9 0.94733
10 -0.35053
14 1.4588
7 1.1096
5 0.84359
6 0.17237
2 -0.70246
6 1.0747
31 1.386
8 1.923
3 1.0082
8 1.4308
7 2.0132
28 0.69544
12 -0.16204
8 2.5024
2 -0.65804
2 0.051411
5 1.3779
8 2.1345
7 2.2801
26 1.3172
3 1.0398
7 2.2765
12 1.5055
6 1.7853
16 1.6045
8 1.3683
6 2.2505
12 0.35747
8 1.8916
60 0.94696
3 0.52238
4 0.18557
3 0.70632
7 1.8324
8 -0.41784
16 0.89181
11 1.6944
3 0.38152
6 1.9605
5 1.1527
6 2.1194
10 0.94338
7 1.2536
10 1.6842
4 0.81519
4 0.91353
6 0.89676
6 1.4808
4 0.80731
8 1.5723
4 1.0008
3 -1.1421
8 0.98457
4 0.77217
6 2.885
8 1.0901
7 2.5713
5 2.1137
4 2.671
11 1.3843
4 1.0945
4 1.7494
10 1.5805
5 0.87909
5 -0.57393
11 1.3019
4 2.3136
6 0.69145
10 1.9658
4 2.5836
5 1.0358
12 1.9788
9 1.3552
12 1.1169
5 2.513
4 0.75297
20 0.98986
14 1.6281
5 1.5222
3 0.77606
5 0.7914
14 2.6779
3 0.77315
5 0.25979
3 0.35095
10 1.3882
3 0.83202
5 2.2641
6 0.7964
8 1.9116
11 0.85912
8 1.6057
12 1.2566
6 2.2129
5 2.0154
6 1.1518
3 -0.22199
5 1.1808
3 0.62988
7 1.6647
15 1.8394
9 1.0665
5 4.2916
8 1.3053
10 1.6843
8 1.6307
25 0.87862
4 2.1332
4 -0.15579
3 -0.041267
7 2.1206
7 1.4635
3 1.3555
8 1.6824
8 0.050337
5 1.7199
2 -0.24944
2 0.26931
5 1.6433
6 1.828
9 1.8026
5 1.112
2 0.82601
9 1.5234
5 1.6243
9 1.3226
4 0.31606
9 1.3155
9 1.6264
17 1.5377
8 1.5152
2 -0.053155
4 1.0538
17 1.2741
4 0.99884
7 2.2055
9 1.6199
10 1.5662
5 3.3208
5 1.8245
8 2.4693
52 0.49166
10 0.88279
32 1.0231
8 1.9501
10 0.92669
3 -0.19067
5 2.6026
8 2.1782
7 1.4146
15 1.4728
11 1.3187
4 0.91219
4 0.22467
10 1.5571
5 1.1871
3 1.3105
6 1.9784
19 1.1833
6 1.2707
3 0.27382
12 1.7269
9 2.0696
4 0.55964
6 2.7427
4 1.0765
4 0.66838
4 1.8942
7 1.2796
3 -0.068614
5 1.8542
6 1.4937
8 1.7736
5 1.6521
4 2.3966
25 1.1946
5 1.7666
3 1.1429
6 1.6799
15 1.4673
2 -0.23575
3 1.0316
25 1.1132
3 0.03502
4 1.62
11 1.1589
30 1.4072
7 0.72814
8 1.0844
10 1.6314
4 1.628
8 2.188
5 2.1439
5 2.0905
10 1.656
3 -0.11065
18 1.179
12 1.4796
7 1.0912
3 0.60581
3 0.12485
8 1.3788
4 1.9065
4 1.7069
8 1.0863
8 1.3687
8 2.0296
2 0.19015
4 0.65242
6 2.3099
10 1.347
15 0.55176
5 0.99123
4 1.4114
14 0.97797
11 1.5827
5 1.9204
13 1.8523
4 0.32928
3 1.1405
4 3.7255
5 2.5599
7 1.5749
5 1.4807
7 1.0626
5 1.5379
8 1.4984
8 1.4733
6 1.1543
8 1.3109
4 -0.22793
4 1.0681
4 0.55603
8 1.286
6 1.9726
7 0.77131
5 0.74221
4 -0.46394
7 1.3477
3 -0.43723
3 -0.27906
4 2.9511
9 1.9601
9 1.939
3 1.3422
7 1.2374
3 1.1104
4 0.28927
6 1.2503
6 0.75598
9 1.773
8 1.3764
10 1.2977
7 1.2915
8 1.1456
8 2.1148
4 1.8343
11 1.5302
10 1.6905
12 1.8777
5 2.1011
4 0.041704
7 1.7676
12 0.74439
8 1.7387
22 0.90451
6 1.0207
10 -0.2542
10 1.3792
7 2.4182
8 1.0378
12 0.98911
5 0.71055
13 1.8989
5 1.4156
6 -0.30554
9 2.0168
6 1.4138
5 2.4464
6 1.1812
4 2.0142
7 1.2437
12 1.5152
8 1.1623
4 2.0857
5 2.1128
6 -0.20661
6 0.057832
4 0.44744
20 1.8533
13 1.1766
9 1.1302
5 0.22531
6 1.7187
7 1.4808
5 2.0363
11 1.7749
7 1.7332
2 -0.8181
7 1.0117
9 2.0098
7 1.8324
9 1.0086
5 0.41821
3 0.22069
18 1.1657
5 0.87107
4 0.61712
3 0.063866
7 1.9521
7 1.1582
5 0.49758
9 1.8008
18 0.88164
7 -0.10925
6 1.1942
7 1.7008
6 -0.47007
5 1.2099
4 1.973
3 1.3045
7 1.9291
8 1.2375
12 1.6
3 0.53087
5 0.7369
12 1.294
4 2.3381
5 1.503
11 1.3147
4 0.46864
9 2.1368
3 0.61622
9 0.70722
7 0.92998
3 1.7791
4 1.5354
3 0.58456
8 1.4492
4 -0.17152
9 3.422
4 1.9516
3 -0.19353
6 2.1176
75 1.4329
4 1.0874
7 1.0878
3 0.20991
5 1.6096
8 1.6478
11 1.0205
7 1.0098
18 0.97203
10 1.2594
4 0.86088
7 1.6472
11 1.4867
3 -0.041121
3 0.34752
3 0.62031
4 1.8885
6 2.4969
5 0.8542
3 0.31844
6 3.2814
7 1.5909
3 0.40798
7 1.0514
5 0.84462
2 -0.59657
6 1.3595
8 0.84794
5 0.38329
6 1.0047
9 2.0074
6 2.334
7 1.8349
15 1.0767
5 1.5398
6 2.9315
10 1.3738
3 -0.80577
3 1.3947
3 1.985
4 1.2994
16 2.3213
5 1.9576
13 1.5598
8 1.3291
8 0.25452


==> figure/K_cosim_D4k/Order_B_C/K_cosim_D4k_Order_vs_Prediction_value_B.txt <==
2 -0.38035
3 -0.83899
2 -1.2341
3 -0.99747
2 -0.95943
2 -1.0273
4 -0.70127
2 -0.47785
2 -0.61119
3 -0.42686
2 -1.0892
2 0.36318
2 -0.94283
2 -0.64935
2 -1.128
2 -1.2851
3 -0.64141
2 -1.02
2 -0.6636
2 -0.67852
4 0.51722
4 1.3549
2 -1.3629
3 0.29789
2 -1.3443
2 -1.229
2 -1.005
2 -0.85862
2 -0.91102
2 -0.67503
2 -0.49973
2 -1.2436
2 -0.64463
2 -0.78361
2 -0.97033
3 -1.018
2 -1.1541
2 -1.08
2 -1.022
2 -0.79899
3 0.24935
3 -0.47797
3 -0.45415
2 -1.1089
4 -0.11013
2 -0.95702
2 -0.49866
2 -0.77894
2 -0.61176
2 -0.57437
2 -1.051
2 -1.1076
2 0.41649
4 -0.013901
3 -0.8065
2 -0.93772
2 -1.2658
2 -0.77303
2 -0.85443
2 -0.8022
2 -0.60345
2 -0.98619
3 -1.3224
3 -0.74981
2 -0.68027
2 -0.74112
2 -0.60877
2 -0.74257
2 -1.5147
2 -1.1722
2 -0.27278
3 -0.0089627
2 -0.083351
2 -1.0328
4 -0.22015
2 -0.9048
2 -0.83082
2 -1.2877
2 -0.71004
2 -1.0313
2 -1.0278
3 -1.082
3 -0.6575
2 -1.3533
2 -0.97953
2 -0.61421
5 -0.56537
2 -1.2701
2 -0.83128
3 -0.67758
2 -0.13966
2 -1.0326
2 -0.53774
2 -1.1716
2 -0.38188
2 -0.89519
2 -0.84309
2 -0.98684
2 -0.59131
3 -1.2148
2 -0.83635
2 -1.3069
3 -0.35145
2 -0.81508
2 -0.41382
2 -1.1084
2 0.33433
2 -0.58518
3 -1.0558
3 -1.0446
2 -1.2071
2 -1.0016
4 -0.77255
2 -1.4727
2 -0.69612
2 -0.95426
2 0.17979
3 -0.52983
2 -1.1293
2 -1.215
2 -1.1107
2 -0.67762
2 -0.64384
2 -0.58943
2 -0.88686
2 -0.69958
2 -1.0395
2 -1.0086
2 -0.31275
3 -0.85005
2 -0.82626
2 -0.66125
2 -0.76266
2 -1.4019
2 -0.91206
2 -0.56156
2 -0.68819
2 -0.60746
3 -0.58912
2 -1.0441
3 -0.76461
4 0.58165
2 -1.2262
2 -0.55623
2 -0.43624
2 -0.61901
2 -0.71885
2 -1.3674
2 -0.76501
2 -0.85566
2 -1.0326
2 -0.91205
2 -1.0194
2 -1.1717
2 -0.88539
3 -0.56329
3 -0.90495
3 -0.66745
3 -0.72531
2 -1.0091
2 -1.1216
2 -0.48153
2 -1.0797
2 -1.0502
2 -0.73375
2 -0.88631
2 -1.3707
2 -1.0394
2 -0.4156
2 -0.80627
2 -0.81514
2 -0.75148
2 -0.93851
2 -0.7835
3 -0.94283
2 -0.69037
2 -0.83128
2 -0.6764
2 -0.71925
2 -1.3894
2 -0.80308
2 -1.2724
2 -0.015526
3 -0.52048
3 -0.75186
2 -0.95628
2 -1.2512
2 -0.56028
2 -1.2007
2 -0.92765
2 -0.98679
2 -0.81679
2 -0.37495
2 -1.0322
2 -0.94099
3 0.06122
2 -0.68323
2 -1.5216
2 -1.165
2 -1.0841
3 -1.0612
3 -0.4879
2 -0.77565
2 -1.2532
3 -0.53819
2 0.21698
2 -0.75874
2 -0.55132
2 -1.1838
2 -0.51783
2 -0.76295
2 -1.1094
3 -1.1873
2 -0.67857
2 -1.0664
3 -0.37599
2 -1.5961
2 -0.90343
2 -0.63517
3 -0.87513
2 -0.44769
2 -0.89037
3 -0.11469
4 -0.63227
3 -0.46129
2 -0.68652
2 -0.26218
5 -0.48134
2 -0.2391
2 0.39441
2 0.62016
4 -0.85523
3 -0.21594
2 -1.3734
2 -0.89363
3 -0.89091
2 -1.014
3 -1.0682
2 -1.2197
2 -0.95408
3 -0.62404
2 -0.62694
3 -0.85226
2 -0.5965
2 -0.90125
2 -0.35301
2 -1.0216
2 -0.66467
3 -0.41987
3 -0.1738
2 -0.83992
3 -0.28015
3 -0.51924
2 -1.1987
2 -1.2845
2 -0.72692
2 -0.031092
3 -1.1411
2 -0.93992
3 -0.81741
3 -0.33397
2 -0.2692
2 -0.62345
2 -1.254
2 -0.8706
2 0.76726
2 -0.60994
2 -1.1227
2 -1.1684
2 -1.2278
3 -0.34739
2 -0.82849
2 -1.0127
2 -0.89176
2 -1.1533
2 -0.90627
2 -0.72024
2 -0.88855
2 -0.7896
2 -0.83959
2 -1.2578
2 -0.74306
3 -0.50559
3 -1.1586
2 -1.2934
3 -1.0186
2 -0.47741
3 -0.64941
2 -0.65069
2 -0.98422
2 -0.50552
2 -1.0693
3 -0.62142
2 -0.62675
2 -0.60959
3 -0.79263
2 -1.1466
2 -1.3578
2 -0.71571
3 -1.0395
2 -1.0544
3 -1.0954
2 -1.3005
2 -1.1019
2 -0.53482
2 -0.94396
3 -1.0857
2 -0.9125
2 -0.90127
2 -0.82096
2 -0.77318
2 -0.68878
2 -0.85666
2 -1.008
2 -1.2018
2 -1.0909
3 -0.76958
2 -1.0368
2 -0.47423
2 -0.90748
2 -1.0746
3 0.23251
2 -0.87882
2 -0.75548
2 -1.0291
2 -0.34454
4 -0.57803
2 -0.47538
2 -1.2142
2 -1.3185
2 -0.69581
3 -0.60449
2 -1.0178
2 -0.47954
2 -0.72378
2 -0.3639
2 -0.45327
3 -0.5034
2 -1.2901
3 -0.61718
4 -0.68194
2 -0.54776
2 -0.61219
2 -1.3689
2 -0.80609
4 -0.65369
2 -0.93802
3 -1.017
2 -0.90846
2 -0.70534
2 -0.80226
3 -0.94785
2 -0.79886
3 -0.79189
3 -0.27301
2 -0.77991
2 -0.54963
2 -1.0766
2 -1.2577
2 -1.2066
2 -0.34517
2 -0.81945
2 -1.3427
4 0.60819
2 -0.80422
2 -0.66063
2 -0.50089
2 -0.81116
2 -0.89669
2 -1.0536
2 -0.59239
2 -0.77365
4 -0.7379
2 -0.67479
2 -0.78629
2 -1.1987
2 -0.98686
3 -0.97625
2 -0.81388
2 -0.99848
2 -0.38406
2 -1.1145
2 -0.89782
2 -1.451
2 -0.84125
3 -0.96077
3 -0.49695
3 -1.0507
2 -1.0517
2 -0.54031
2 -0.85306
2 -0.64359
2 -1.4749
2 -1.2182
2 -0.87263
2 -0.24939
4 -0.88887
4 -0.92662
3 -0.51581
3 0.85367
2 -0.87859
2 -0.53106
2 -0.64796
3 -0.94062
2 -0.61098
2 -1.1456
3 -0.464
2 -0.26972
2 -1.2837
2 -0.90901
2 -1.2456
2 -1.0402
2 -0.78198
3 -0.63176
2 -0.88908
2 -1.4509
3 -0.5983
2 -1.466
2 -0.83448
2 -1.2682
3 -0.48059
3 -0.73902
2 -0.69871
4 -0.18082
4 0.24812
2 -1.1187
2 -0.69497
4 -0.5325
2 -0.76255
4 -0.18192
2 -0.69534
2 -1.0144
2 -0.80147
3 -0.76939
2 -0.7528
2 0.80177
3 -0.72059
3 -0.94896
2 -0.99459
2 -0.79618
2 -0.81874
2 -0.71584
2 -0.73714
2 -0.7275
2 -1.1725
2 -0.82198
2 -0.65528
2 -1.1051
2 -0.60771
2 -0.88612
3 -0.5392
2 -1.0235
2 -1.2618
2 -0.58701
2 -0.76274
2 -1.2864
3 -0.92293
2 -0.96304
2 -1.5858
3 0.00031446
2 -1.2171
2 -0.58517
3 -0.56149
2 -0.95971
2 -1.3419
2 -0.99932
2 -0.84843
3 -0.20295
2 -1.0257
3 -0.98333
3 -0.70555
2 -1.0319
2 -0.6958
2 -0.40269
3 -0.73025
2 -0.94673
2 -0.46228
2 -1.1207
2 -1.1993
2 -1.141
2 -1.0085
2 -0.83883
2 -0.54779
2 -0.96482
2 -0.715
4 -0.70557
4 -0.82099
4 -0.78771
2 0.80504
2 -0.95374
2 -1.1661
2 -0.76512
4 -0.60184
2 -1.1948
2 -0.99064
4 -0.068233
3 -1.1258
3 -0.93796
4 0.55124
2 -1.0124
2 -0.65943
2 -0.9384
2 -0.7594
2 -1.2272
2 -0.98811
2 -0.72829
2 -1.1004
2 -1.0832
2 -0.72419
4 0.8111
3 -0.13284
3 -0.90232
2 -0.88957
4 -0.59111
2 -0.79061
2 -0.24795
2 -1.1108
2 -0.65029
2 -1.3121
2 -0.84513
2 -1.3035
3 -0.88573
3 -0.96319
3 -0.53127
3 -0.83678
2 -0.84317
2 -0.60558
4 -0.99337
2 -0.77199
2 -0.78681
3 -0.72845
2 -1.1314
2 -0.031229
4 -0.67189
2 -0.77079
4 -0.56095
2 -1.261
2 -1.0356
2 -0.51513
2 -0.64498
3 -0.64245
5 -0.32239
2 -1.1481
2 -0.94876
2 -0.5939
2 -0.73163
3 -0.66513
2 -0.95581
2 -1.1831
2 -1.1262
2 -1.0204
2 -1.2019
2 -1.088
2 -0.99243
3 -1.067
3 -1.0045
2 -0.88755
4 -0.78928
2 -1.298
3 -0.58299
3 -0.96862
3 -0.30965
3 -0.98912
2 -1.221
3 -0.55649
2 -0.64583
2 -1.1469
2 -0.46247
2 -0.802
4 -0.08195
2 -0.88913
2 -1.1182
2 -1.0109
2 -0.63671
2 -1.0328
3 -0.85149
2 -1.0844
2 -0.92587
2 -0.53459
2 -0.86952
2 -0.64666
2 -1.1127
3 -0.81945
3 -1.0591
3 -0.43661
2 -1.0048
5 -0.31437
4 -0.68458
2 -0.98713
3 -0.33765
2 -1.1133
2 0.46376
3 -0.48607
2 -0.72284
2 -0.79094
2 -1.1645
4 -0.73385
2 -1.3463
2 -0.95997
2 -0.93515
2 -0.6609
2 -1.1393
2 -0.94664
2 -1.3446
2 -0.7787
2 -1.0687
2 -0.67067
2 -0.82646
2 -0.81882
2 -1.0049
2 -0.81588
3 -0.92787
2 -0.7943
2 -0.84778
2 -0.40565
2 -0.72251
2 -0.69823
2 -0.69382
3 -0.62257
2 -0.63895
2 -1.2383
2 -0.48522
3 -0.83415
2 -0.86239
3 -0.48175
4 0.47983
2 -1.3617
3 -0.97689
2 -1.1369
2 -1.0465
2 -0.64401
3 -0.98367
2 -1.0898
2 -0.81318
3 -0.58058
2 -0.99862
2 -0.86167
2 -0.59158
2 -0.56202
6 0.21607
2 -0.55099
2 -0.81117
2 -0.74841
2 -1.271
3 0.12898
2 -0.45352
2 -0.56195
3 -0.73232
2 -1.2271
2 -0.29783
3 -0.71299
2 -1.4087
2 -1.0781
2 -0.79559
2 -0.96229
3 -0.83962
2 -0.95231
3 -0.96048
2 -1.2937
2 -0.94252
2 -1.0915
2 -0.72907
2 -0.39099
2 -0.65652
2 -0.63167
3 -0.14506
3 -0.027659
2 -1.1476
2 -0.49391
2 -1.0372
2 -0.48978
3 -0.78394
2 -0.7401
3 -0.19927
3 -0.86025
2 -0.91169
7 -0.71643
2 -1.08
2 -0.9788
2 -0.71935
4 -0.74961
4 -0.64984
2 -0.72232
2 -0.92529
2 -0.38483
2 -1.1634
4 -0.57368
5 -0.52212
2 -1.1782
2 -1.1028
2 -0.89396
2 -1.0062
2 -0.45494
2 -0.74715
2 -1.2475
2 -0.76538
2 -0.93912
2 -1.0675
3 -1.2155
2 -1.1223
2 -0.68663
2 -1.0222
2 -1.3067
2 -0.87677
3 -0.099493
2 -1.0174
4 -0.81683
2 -0.93134
2 -1.1227
2 -1.1521
2 -0.57078
2 -1.1934
2 -0.90704
2 -0.73463
3 -0.57602
3 -0.24326
2 -0.75439
2 -1.2473
3 0.36717
2 -0.80894
2 -1.0945
2 -1.1867
2 -0.98921
2 -0.79284
2 -0.9894
2 -0.86104
3 -0.58018
2 -0.78783
2 -1.4427
2 -1.011
2 -1.2656
3 -0.76535
3 -0.63865
2 -1.2497
2 -1.2439
2 -0.96516
2 -0.48702
2 -0.89464
2 -0.65568
2 -0.89477
2 -0.49917
2 -0.51437
2 -0.91824
4 -0.72981
2 -0.9276
2 -0.64269
3 0.27052
5 -0.52441
2 -0.93344
4 -0.56106
2 -1.0923
4 -0.38877
2 -1.563
2 -0.60011
2 -1.1262
2 -1.1553
2 -1.1696
4 -0.72718
2 -1.0846
2 -0.56238
3 -0.93825
2 -1.3578
2 -0.85104
2 -0.91586
2 -0.6772
2 0.61226
3 -1.2302
2 -1.1081
2 -0.79869
2 -1.3762
2 -1.6976
2 -0.83801
2 -1.1504
2 -0.85087
2 -0.79444
2 -1.1988
2 -0.74928
2 -1.164
2 -1.07
2 -0.94383
4 -0.79
2 -0.89827
3 -1.0415
2 -1.0337
2 -0.7731
4 -0.41206
2 -1.5223
2 -0.90189
2 -1.0371
2 0.10109
2 -0.94693
2 -0.68224
2 -1.0533
3 -0.37668
2 -0.85812
3 0.5477
2 -0.81007
2 -1.2551
3 -0.4207
2 -1.1241
2 -1.0199
2 -0.83205
2 -1.1554
2 -0.59644
2 -0.92431
2 -0.47391
2 -1.2016
3 -1.2329
2 -1.0449
2 -1.1674
2 -0.78498
2 -1.0487
2 -1.1573
2 -0.96552
2 -0.8444
3 -0.29674
2 -0.4564
2 -1.1443
2 -1.073
3 -0.16179
2 -0.62118
3 -0.99495
3 -1.0436
3 -0.84469
2 -0.41942
2 -0.82998
4 -0.75217
3 -0.56552
3 -0.95031
2 -0.49753
2 -0.69425
2 -1.0133
2 -0.81225
2 -0.89009
2 -0.17942
2 -0.93829
2 -0.91693
2 -0.8915
2 -0.89093
3 -0.83199
3 0.55117
2 -0.96401
2 -1.3538
2 -0.284
2 -1.2281
2 -1.1577
5 -0.72878
2 -0.9727
2 -0.95493
2 -0.94845
2 -1.2325
2 -0.65744
2 -1.252
2 -1.2126
2 -1.4718
3 -0.15528
2 0.23316
2 0.36513
2 -0.98136
2 -1.0892
2 -0.36335
2 -1.0301
3 -0.66117
2 -0.90372
2 -0.80034
2 -0.95383
2 -1.2187
2 -1.318
3 -0.68478
2 -0.85208
3 -0.87875
2 -0.85348
2 -0.98481
2 -1.1086
2 -0.067358
2 -1.0211
2 -1.1767
2 -0.87706
2 -1.294
2 -1.4556
4 -0.73151
2 -0.77764
3 -0.89134
2 0.11409
2 -0.66435
2 -0.62197
2 -1.3282
2 -0.74059
3 -0.63937
2 -0.58216
5 -0.83054
2 -1.4855
3 0.11608
2 -0.70582
2 -0.96068
3 -1.2587
2 -1.2726
2 -0.85415
2 -0.92623
2 -0.75903
2 -1.1666
3 -0.66661
3 -0.2808
3 -0.44789
3 -0.22304
2 -0.71933
2 -1.1123
4 -0.78736
2 -0.90895
2 -0.87699
2 -1.283
2 0.19978
2 -1.3725
2 -0.82869
4 -0.72589
7 -0.61563
2 -1.0663
2 -1.1498
3 -0.40474
3 -0.0084587
2 -1.1139
2 -1.0571
2 -0.69792
2 -0.84189
2 -0.81122
3 0.0767
3 0.16286
3 -0.86846
2 -1.1044
2 -0.84202
2 -0.726
2 -0.77047
3 -0.61104
2 -0.96131
3 -1.069
2 -0.81366
2 -0.8132
2 -0.50311
2 -0.38659
2 -0.72372
2 -1.3819
2 -0.16192
2 -0.30697
2 -0.81879
2 -0.82874
4 -0.37657
3 -0.98307
2 -1.0938
3 -0.86109
2 -1.0823
2 -0.80426
4 -0.57218
2 -0.8099
3 -0.093566
2 -0.76848
2 -1.0237
2 -0.60208
2 -0.90926
3 -1.012
2 -1.0201
2 -1.1532
2 -1.0034
2 -0.91011
2 -0.54373
3 -1.3677
3 -0.42281
2 -1.2382
3 -0.53873
3 -0.81996
2 -0.68842
2 -0.97011
3 0.18192
2 -0.89581
2 -1.0212
3 -0.67036
3 -0.79693
2 0.42175
2 -0.98241
2 -1.079
3 -0.40579
2 -0.68336
2 -1.0026
3 -0.16102
2 -0.56041
2 -0.73991
2 -1.109
2 -1.4887
4 -0.3438
2 0.47265
2 -0.83939
2 -0.94214
2 -0.87536
2 -0.48587
3 1.0002
2 -0.4241
2 -0.51851
2 -0.76654
2 -1.0137
3 -0.39778
2 -0.92746


==> figure/K_cosim_D4k/Order_B_C/K_cosim_D4k_Order_vs_Prediction_value_C.txt <==
3 1.0616
2 0.86143
3 -0.59187
2 0.41889
6 3.9478
2 1.0012
6 0.88963
2 0.89709
2 -0.58255
3 1.0555
3 1.2171
6 -0.22956
4 1.1566
3 0.61168
8 1.859
2 -0.17861
2 0.68642
2 -0.75471
3 -0.8295
3 1.8915
3 1.4659
18 0.87652
6 1.2848
4 1.5386
4 1.7735
2 0.7463
2 -0.7105
4 0.38046
3 -0.16197
7 2.0941
2 1.2574
2 0.83158
4 0.2045
5 2.7735
2 1.0027
2 0.6115
3 1.0609
4 2.3834
4 0.51043
3 -0.15915
2 0.57611
2 -0.84735
2 0.51367
2 0.39332
4 0.19521
3 0.76188
7 1.0516
2 0.99505
3 1.1448
4 -0.80224
2 1.7664
3 -0.17836
3 0.96288
3 1.3112
3 1.482
2 0.34064
3 1.0699
19 1.6553
5 1.624
6 1.5238
4 0.87527
2 0.59656
5 0.86644
10 0.98145
4 0.35837
2 0.70131
4 0.29278
2 0.66645
2 0.63814
2 0.73799
2 -0.30177
3 0.58902
5 2.0737
2 -0.83212
2 0.61319
5 1.6447
3 0.80176
4 1.785
3 1.3134
2 0.62112
2 -0.67726
2 -0.50881
2 -0.81265
2 1.0072
21 1.3304
2 -0.66544
4 1.7176
7 1.3885
2 -0.5132
2 0.65353
2 0.85165
4 0.60104
2 0.6197
3 -0.17499
2 -0.35967
2 0.5468
3 2.5225
3 1.2691
2 0.29818
4 1.9231
3 0.68173
5 1.7348
3 1.6906
5 1.0074
6 0.88286
3 1.4224
2 0.64624
8 1.6918
2 -0.54053
3 1.3459
2 -0.50886
6 0.38728
2 0.66161
3 -0.17725
3 0.12388
5 1.8272
2 -0.74217
4 0.78752
2 -0.56054
2 0.6147
2 -0.79297
2 0.66432
2 -0.89805
2 0.50668
4 1.0818
3 0.26016
4 -0.30076
4 -0.098394
5 0.79724
17 1.4988
6 1.1996
15 1.6964
3 0.51661
3 1.5007
2 0.91999
2 0.41289
7 1.7745
2 -0.9332
3 1.5702
3 1.5592
11 1.8399
2 0.84756
4 1.468
3 -0.25501
2 -1.157
2 0.37609
2 1.2373
8 1.4291
3 2.3595
4 0.76458
12 1.506
12 1.1737
6 1.295
3 0.011445
9 1.6209
3 -0.15019
4 -0.4553
4 0.89202
2 -0.6573
2 -0.16551
6 1.8235
3 -0.21212
3 1.115
3 1.7593
3 3.4961
2 0.63181
2 0.31551
2 0.7593
5 -0.17496
4 1.0878
2 -0.51648
3 -0.22237
7 1.538
5 3.9539
2 0.60398
5 1.7935
2 -0.51092
3 1.9878
3 -0.12453
8 1.5025
4 0.62027
3 1.6724
3 1.5613
3 2.7346
5 1.6974
7 1.3817
2 -0.73418
2 0.66149
5 -0.41736
18 0.81053
5 1.0866
3 0.7016
3 0.085902
6 -0.7456
4 1.884
3 2.1923
3 1.0925
6 0.65871
3 -0.1125
4 1.3648
3 1.482
2 -0.47572
9 2.2448
2 -0.56205
10 1.7289
6 1.751
2 1.3314
5 0.42343
2 0.37196
4 0.84141
2 -0.97552
4 0.60735
2 -0.61953
4 0.14788
6 -0.21416
2 0.2919
3 -0.35668
2 2.0299
2 -0.6627
2 0.59017
2 0.038235
6 1.4928
14 0.38284
2 -0.38798
5 1.0078
4 -0.35398
6 0.4939
3 0.13858
6 1.5433
2 0.3009
3 1.4161
2 -1.1286
3 1.3737
3 0.89026
2 0.18973
2 0.04508
3 0.34102
2 -0.32814
2 1.0202
3 0.095356
9 0.61044
2 0.43288
13 1.4685
4 1.5937
8 1.1763
5 1.5392
3 0.88663
2 -0.92278
3 0.11961
2 -0.38216
9 2.1338
4 0.29072
6 -0.55562
5 1.442
3 0.58823
4 0.59081
3 0.26027
2 -0.02754
10 1.3805
2 -0.68904
8 1.5292
3 -0.37583
3 0.24905
2 -0.49
3 1.4236
2 -0.67155
2 -0.50777
2 0.80236
9 0.52905
2 0.53772
8 1.8209
3 1.142
2 0.6598
2 0.11975
3 0.013883
3 0.24883
2 1.155
3 0.83734
2 0.3642
3 -0.12767
3 1.1
3 -0.15408
8 1.5539
5 1.1838
4 1.055
2 0.68816
3 0.46786
3 1.0205
2 0.7297
8 0.94443
3 -0.31839
2 0.23294
4 0.62605
5 1.4498
2 -1.2579
3 1.2567
3 1.0484
2 -0.052028
2 0.94785
2 0.015482
2 -0.23407
3 -0.33735
2 1.3814
4 1.9581
4 1.4875
2 0.185
2 0.019229
2 0.40607
4 0.35626
2 1.2561
10 1.426
3 1.2908
2 0.39482
8 1.2645
3 -0.49877
22 1.2742
2 0.98887
5 1.6089
3 1.3966
4 1.5219
3 -0.24451
20 0.40606
3 0.0641
5 1.888
5 -0.14412
3 -0.017785
3 0.14832
3 -0.56679
2 -0.9742
4 -0.38209
4 1.5742
6 0.37459
8 1.4286
2 -0.47345
2 -0.6175
5 1.5636
9 1.7108
2 1.497
2 -0.84324
4 1.0897
3 1.6374
3 1.7254
4 2.8743
5 1.9438
2 -0.43038
3 1.038
3 -0.38925
3 -0.38446
2 1.316
3 1.284
11 1.1481
2 0.30389
2 0.32124
6 1.6585
2 1.9235
3 -0.076649
7 0.86853
3 0.99917
2 0.32057
9 1.2003
2 0.82727
2 0.66156
2 -1.0776
2 0.74605
2 -0.46401
4 0.62214
2 -0.41138
2 -0.57202
3 1.3568
6 2.6641
3 1.2019
3 0.43126
4 0.55298
2 -0.81743
4 0.56309
3 -0.10367
4 1.5097
2 0.78584
2 0.38536
4 0.62596
2 0.92646
2 1.2663
3 0.78391
3 0.10107
3 -0.79606
3 3.0613
2 -0.69186
2 -0.47943
2 -0.044046
2 -0.14361
3 2.653
4 -0.073146
4 0.53687
7 1.3001
6 1.0214
4 0.77502
3 -0.22639
3 1.6816
2 1.1253
4 0.16232
2 0.92472
3 -0.23269
3 1.6223
5 0.23867
3 -0.052083
5 1.3399
3 0.098091
5 0.94144
2 -0.74578
2 1.6337
2 0.82675
2 -0.4924
3 0.75235
3 1.1933
2 0.84674
2 0.30133
2 -0.90418
4 0.96342
10 1.2848
3 1.1295
2 -0.29276
4 -0.22753
3 1.4498
5 1.4352
3 1.2151
2 -0.71777
4 1.2039
2 -0.18358
4 2.996
9 0.97787
2 -0.27982
2 -0.52793
2 0.68811
3 0.74556
3 1.0824
2 0.67625
3 -0.97231
2 0.96334
2 0.83854
11 1.9525
4 0.6141
2 -0.64202
3 1.1302
3 0.49123
2 -0.049609
3 1.3945
3 -0.57618
7 1.6597
3 1.2468
4 -0.15553
5 0.95688
3 1.328
2 -0.83595
2 -0.62583
3 1.3775
2 0.71676
4 -1.1328
4 0.82449
7 2.1414
3 0.012976
8 -0.082756
4 0.40682
3 1.4227
23 1.2878
4 0.39156
3 0.15289
2 0.57561
2 -0.39304
2 0.79395
3 0.20919
2 0.45513
11 1.3472
2 -0.45993
2 0.61543
2 -0.75316
5 0.94947
2 0.68905
2 0.70752
5 1.5104
3 0.74752
3 0.99498
5 2.4328
2 0.68584
2 0.77016
2 -0.66309
2 0.58715
7 -0.29395
4 -0.22516
4 1.0682
3 0.22902
3 -0.57866
3 0.55523
3 -0.19487
6 1.8857
2 0.43744
3 -0.19722
2 0.57073
3 -0.066514
2 -0.09296
3 0.66965
2 0.43437
3 -0.82403
2 -0.55805
3 0.58689
5 0.46106
3 0.06209
5 0.6889
3 0.13439
3 0.32651
2 0.64128
3 0.44653
2 0.62607
2 -0.75214
3 1.5056
2 1.1334
9 1.942
2 0.62153
2 -0.72118
4 0.095621
20 1.4592
3 -0.24383
4 0.64177
4 0.73684
2 0.63137
3 0.038455
2 0.58308
2 0.4371
2 -0.22511
3 1.0658
4 0.56335
3 0.50802
3 -0.12182
11 1.6777
7 0.92001
2 0.91022
2 -0.20538
2 0.58739
5 1.7396
3 1.1901
3 0.25089
2 0.064158
2 0.77444
2 2.0046
3 -0.33713
38 1.4873
3 1.0051
2 0.74191
3 -0.26244
2 -0.70824
4 1.6396
2 -0.19428
5 1.2787
4 0.30272
3 1.3753
5 1.3541
3 1.3599
12 2.1942
5 1.3403
4 1.3486
2 0.02882
5 2.3675
3 0.10305
7 1.7689
3 -0.23053
3 1.3321
2 0.59468
3 1.3661
2 0.69381
2 0.60222
11 2.1884
2 -0.20313
3 0.11893
4 0.37456
3 1.8541
3 0.27304
3 1.3128
3 0.40961
2 0.67626
3 1.0351
2 -0.51074
2 1.0761
3 1.0841
8 1.8666
2 -0.50249
2 0.51105
2 0.55677
2 -0.18
5 2.8126
3 2.5733
2 1.5132
3 1.127
4 1.6088
2 -0.66931
3 0.63252
2 0.80328
3 3.245
3 -0.28064
5 1.0396
2 0.38303
3 2.5162
3 1.6119
6 2.2262
2 -0.019706
12 0.71675
3 2.9109
42 1.0609
6 1.7271
2 0.47864
2 -0.56943
3 1.4292
2 0.55635
2 -0.84291
8 1.531
4 2.8008
2 0.93539
4 1.7725
8 1.602
3 0.25591
2 -0.83453
3 2.0894
3 0.5862
3 1.1513
3 2.2138
2 -0.090602
3 -0.46654
5 1.4911
2 -0.48146
5 2.3759
11 1.7187
2 0.69342
7 1.5172
2 0.69712
3 0.69202
3 2.641
9 1.5242
3 1.2577
3 -0.038911
3 -0.84497
6 2.0595
5 2.8693
3 1.7425
2 -0.44252
4 0.40761
2 0.52362
11 2.2511
4 1.7386
2 0.59473
2 0.62008
3 0.73864
2 -0.20863
2 0.98063
2 1.9596
3 0.88396
3 -0.014352
7 3.2851
4 0.5666
3 2.5852
2 1.3274
7 3.0907
3 0.91796
2 -0.2278
19 1.5496
2 0.81018
2 -0.69662
2 0.5969
3 1.1057
3 0.29198
2 0.68844
2 -0.58761
4 1.5802
2 0.49485
3 0.25285
2 0.74151
2 0.25724
2 -0.36865
3 1.2357
3 1.9925
16 0.75704
2 -0.42359
3 -0.026497
2 0.3123
2 0.19517
3 1.8327
4 1.1269
4 1.8064
2 1.4534
2 0.5991
2 -0.52996
2 0.55458
2 0.84836
2 0.64191
2 0.82623
2 -0.47061
4 0.94819
4 -0.17066
6 1.3721
2 1.2484
2 -0.6418
2 -0.73107
2 0.50736
3 0.93711
4 0.73173
3 0.8692
8 2.4936
2 -0.42625
5 0.17263
3 0.8513
3 0.071352
5 1.151
2 -0.70251
3 1.1581
10 0.97114
3 0.70134
3 -0.093886
2 0.37895
2 -0.60063
2 -0.7325
2 -0.25711
3 1.4002
4 2.0455
4 1.3526
5 1.3289
2 -0.31432
14 0.98018
12 0.79018
2 -0.58491
2 0.96193
2 0.74751
2 1.4289
6 2.4089
6 1.6656
4 1.6359
2 -0.22074
2 1.057
3 0.85027
2 -0.38754
5 0.498
2 -0.079174
5 0.64499
13 1.766
2 -0.375
2 0.55259
2 -0.6085
4 -0.16101
2 -0.7015
5 -0.52618
3 1.2548
7 1.0211
2 0.21303
2 -0.79254
4 1.0073
3 0.71029
4 -0.47086
2 0.70548
2 -0.8152
7 1.37
2 -0.27779
9 1.1621
4 3.7971
2 -0.28502
2 -0.7066
3 0.89751
3 -0.37314
2 1.6194
4 0.47518
2 -0.30966
2 0.76759
2 1.4805
7 1.9768
2 0.68818
2 0.33562
2 0.7253
2 0.90071
6 0.3891
3 0.98746
9 2.2777
3 0.26125
3 0.3708
12 1.1984
13 1.654
2 0.88485
3 1.2852
2 0.60856
2 1.7169
2 -0.78092
16 1.5302
6 2.5477
2 0.37253
3 1.174
3 0.043193
3 1.2987
4 0.21772
6 -0.47434
16 1.56
3 1.0252
2 0.66014
2 -0.70162
6 1.5229
3 1.2277
2 1.2041
2 0.35933
2 -1.2652
2 0.38613
2 0.60284
7 1.2832
3 1.2802
3 1.3797
4 0.0042225
2 0.53884
2 1.0679
3 1.3159
3 0.077504
2 -0.63154
6 1.3032
2 0.49082
6 1.8384
5 0.76264
2 -0.77051
3 0.5192
2 -0.85631
4 0.92827
2 -0.65891
3 0.079256
4 0.60037
3 1.3489
2 0.2368
3 0.83097
2 0.53483
4 1.5986
3 2.6837
6 1.2485
5 1.3586
3 1.1538
4 0.6593
2 -0.3295
4 0.51746
3 1.8329
3 -0.21699
2 -0.55259
4 1.2823
11 1.0289
3 0.22348
32 0.34273
2 0.66691
2 0.10351
3 -0.27801
2 -0.655
4 1.1274
4 2.1096
10 1.2212
9 2.344
3 -0.17845
2 -0.55042
4 0.71275
3 0.015824
6 1.261
2 -0.40371
2 1.0957
4 0.33168
3 1.4869
3 0.75116
2 0.71133
2 1.5143
2 -0.71045
2 -0.21023
3 0.23843
2 -1.3189
2 1.3876
2 0.11613
3 1.6763
8 1.8514
2 -1.1019
4 0.59623
7 1.4883
8 1.7092
2 0.14167
3 1.4855
4 1.1931
3 0.2235
2 0.62488
2 2.2384
6 2.1743
3 -0.30675
3 0.32507
3 -0.38281
3 -0.27722
13 1.4572
3 1.3373
3 0.9067
3 -0.18248
2 0.26131
2 0.69253
2 -0.53826
3 -0.019457
2 -0.36466
4 1.1155
2 -0.85977
19 0.31892
3 0.28674
2 0.67654
2 1.2442
6 2.0258
2 0.57155
3 2.3254
6 0.43381
10 1.5279
2 -0.74706
4 0.52077
2 0.53043
2 0.57211
8 1.7612
6 0.95318
4 2.6103
3 1.3464
4 1.7169
3 1.4977
7 1.5589
3 0.020599
4 0.99569
6 2.0119
4 0.72294
3 1.626
8 1.1489
2 -0.35186
2 0.9692
6 -0.5604
3 1.4194
2 0.48937
7 1.1842
2 1.3106
3 0.84575
3 0.81993
3 0.28289
6 1.2494
7 1.8076
3 0.80736
3 0.16988
2 0.50512
3 -0.28547
16 0.93712
2 -0.37899
2 0.85362
2 0.80317
3 1.6827
2 -0.55985
5 0.6361
3 0.47782
2 -0.49266
3 -0.095898
2 0.25285
3 0.21929
3 0.40288
8 1.5731
5 3.881
5 1.1917
3 0.9002
2 0.80863
3 1.2528
4 1.0343
2 0.98884
3 0.25949
2 0.72881
2 1.274
3 -0.29137
2 0.33852
2 0.57222
2 0.6454
2 -0.62826
2 0.49841
7 0.84859
12 1.9995
3 -0.36069
2 -0.87054
2 -0.65882
3 -0.33222
2 -0.62239
3 0.22486
3 1.1218
2 0.67032
2 -0.44
4 1.6893
8 1.7014
3 0.20033
3 2.9281
5 1.4953
3 1.7132
3 1.0956
2 -0.07468
3 0.40295
7 1.1389
3 -0.25683
2 -0.94311
3 0.044131
2 -0.57264
3 -0.43452
2 0.77523
3 -0.040098
2 0.10596
4 1.6043
5 0.42142


==> figure/K_cosim_D4k/back_ups/Freq_OR/K_cosim_D4k_Freq_vs_Prediction_value_A.txt <==
58 -0.81137
70 -0.65241
75 -0.92478
33 -0.86185
49 -1.0781
39 -0.77473
41 -0.8297
62 -0.090427
50 -0.88692
244 -0.96347
76 -0.7079
40 -0.67511
68 -0.90546
40 -0.95784
35 -0.91
58 -1.0051
76 -0.82321
41 -1.0323
39 -0.92807
101 -1.1329
40 -0.483
88 -0.40997
109 -0.66452
58 -0.89111
70 -0.27877
40 -0.67059
105 -0.85592
32 -0.52302
83 -0.81377
40 -0.34274
36 -0.83415
156 -1.0736
95 -0.17001
32 -0.83433
34 -0.050919
163 -1.1835
60 -0.38443
40 -0.95942
37 -1.0909
103 -0.8307
70 -0.67852
68 -1.0659
36 -0.35107
99 -1.2624
36 -0.57081
124 -0.070309
37 -0.89778
39 -0.93488
39 -0.57835
42 -0.78857
96 -1.1085
198 -0.27785
34 -1.1394
37 0.0037649
89 -0.88201
43 -0.83511
35 -0.96714
35 -1.12
55 -0.96629
41 -0.8638
46 -1.1474
39 -1.0595
43 -0.013391
38 -0.5031
38 -0.82812
40 -0.82977
60 -0.19929
40 -0.89722
67 -0.82574
32 0.39931
46 -0.68282
33 -0.54219
38 -0.70525
46 0.12413
64 -1.0784
35 -0.2469
35 1.4804
42 -0.76212
34 -0.39586
44 -1.5427
140 -0.47455
39 0.13465
37 -0.8177
65 -1.1589
267 -1.1667
36 -0.95392
127 -0.68562
87 -0.97163
53 -0.92897
34 -0.81164
37 -0.9407
87 -0.94514
54 -0.014435
33 -0.88337
38 -0.8968
33 -0.95228
76 -0.11078
197 -1.2727
48 -0.48101
33 -0.57529
47 -0.95222
83 -0.12321
41 -1.0977
68 -0.70485
56 -1.0553
32 -0.77178
42 0.50723
52 -0.91793
102 -1.0628
33 -0.86622
33 -0.9491
32 -1.0055
49 -0.68141
63 -0.77811
47 -1.0336
150 -0.63209
33 -1.2653
178 -0.37571
59 -0.70728
77 -0.87849
33 -0.79811
33 -0.35185
102 -0.57807
55 -0.78292
36 -1.0734
74 -0.76921
36 0.21638
33 -0.71411
65 -0.14535
35 -0.74815
46 -0.82455
39 -1.1251
71 -0.6557
35 -0.11399
59 -0.33379
47 -0.62631
101 -0.75318
38 -1.1487
39 -0.69829
48 -0.89099
32 -0.92377
33 -0.79965
42 -0.75906
72 -0.85678
80 -0.72518
57 -0.36372
34 -0.094996
54 -0.96427
84 -0.94686
41 -1.0684
127 -0.57305
109 -0.90013
42 -0.60484
130 -0.89111
54 -0.50803
41 -0.65617
37 -0.95392
66 -0.35136
57 -1.0895
33 -0.37033
49 -0.62942
163 -0.84469
35 -0.5095
40 -1.0543
97 -0.76473
39 -1.4168
34 -0.63546
57 -0.58835
63 -0.46382
35 -1.1988
48 -0.63776
80 -0.82672
106 -0.83079
77 -1.1159
48 -0.93092
39 -1.1171
44 -1.2035
79 -1.0009
34 -0.54689
40 0.98862
61 -0.84307
124 -1.3899
90 -0.70132
38 0.12406
43 -0.78317
84 -0.83865
44 -0.50985
79 -0.88399
53 -1.0542
67 -1.4469
68 -1.1309
55 -1.4256
33 -0.93621
38 -0.6702
38 -0.93805
43 -0.4063
370 -1.2049
38 -0.78253
43 -1.0308
32 -1.1092
43 -0.53835
81 -1.1613
38 -0.61669
68 -1.1258
93 -1.0862
46 0.0041554
40 -0.83869
34 -0.18286
64 -0.71238
77 -0.64388
35 -0.74093
63 -1.0522
38 -0.014462
70 -1.0191
35 -0.83789
36 -1.0469
33 -0.55448
88 -0.93089
52 -0.62518
41 1.6032
36 0.40091
292 -1.1403
76 -0.98939
52 -0.11281
115 -1.1286
34 -0.9829
82 -0.79393
43 -0.55931
72 -0.65695
34 -0.96959
108 -0.85884
44 0.003708
226 -1.3887
55 -1.1995
46 -1.2287
57 -0.76101
49 -0.2658
67 -0.57086
35 0.14674
47 -0.53279
45 -0.70146
58 -0.75938
49 -0.70978
86 -0.76799
41 -0.46769
34 -0.18209
64 -0.89117
44 -0.59931
141 -1.1282
35 -1.0484
33 -0.7816
41 -1.1253
56 -0.23343
87 -0.64314
55 -0.7645
37 -0.80167
36 0.13021
49 -1.1985
37 -0.81826
69 -0.83497
92 -1.3083
55 -0.84126
39 -0.45252
48 0.82133
64 -0.8221
46 -0.038077
40 0.5592
51 -1.3351
33 -0.85567
50 -0.81081
51 -1.2827
40 -0.96603
37 -0.40135
43 -0.6326
83 -1.0247
50 -0.94341
67 -1.0014
34 -0.54349
58 -0.7373
39 -1.1231
32 -0.13609
133 -1.1717
60 -0.70251
38 -1.0733
34 -0.47883
39 -0.83875
58 -0.50891
66 -0.88608
36 -0.76014
55 -0.23238
43 -0.56909
70 -1.073
196 -0.57048
84 -1.1921
112 0.21711
34 -0.86031
38 -0.88825
45 -0.63343
49 -1.0973
74 -0.69846
61 -0.2067
37 -0.59858
57 -0.59779
34 -0.66365
33 -0.55313
53 -0.97359
35 -0.65917
36 -0.94948
32 -0.77955
40 -0.75263
48 -1.0453
42 -0.30543
33 -0.40189
43 -0.18063
84 -0.97981
38 -0.83013
70 -1.0711
33 -0.46651
391 -0.96249
33 -0.033474
39 0.82078
119 -1.1709
59 -1.1304
91 -1.0161
34 -0.372
33 -0.57318
44 -0.78457
130 -1.1377
45 -0.48917
44 -0.94112
170 -0.68392
84 0.37319
47 -0.20289
53 -1.1989
37 -0.80136
61 -0.76758
39 -0.74222
138 -1.0372
57 -0.34281
88 -1.0744
33 -0.037133
67 -0.38029
154 -0.89572
38 -1.0141
53 -0.32188
35 -1.0713
91 -1.0398
42 -0.55231
35 -0.79569
103 -0.80812
105 -0.75125
50 -0.037397
53 -1.0177
90 -1.1329
37 -0.99921
35 -0.79342
54 -0.20727
39 -0.76116
62 -1.2022
70 -0.67046
83 -0.91577
39 -0.90261
48 -0.67918
32 -0.96337
64 -1.0976
48 -0.60459
110 -0.82117
43 0.16628
81 -1.2178
35 -1.0747
44 -0.82141
39 -0.87291
32 -1.1093
54 -0.89483
38 -0.45142
43 0.68162
40 -1.0356
37 -0.71334
39 -0.72062
239 -0.73786
38 -1.1981
41 -0.21794
38 -0.33496
72 -0.76785
35 -0.74114
90 -0.57143
113 -0.77896
50 -0.96113
58 -0.82081
87 0.33711
54 -0.83506
41 -0.9269
37 -0.62146
66 -1.0475
117 -1.165
36 -0.95413
36 -0.99141
40 -1.2345
33 -1.0958
223 -0.97413
37 -0.29001
64 -1.1325
34 -1.2533
38 -0.4406
44 -0.796
46 -0.86939
33 -0.65454
69 -1.4808
61 -0.93321
56 -0.74902
41 -1.0096
36 -0.98905
44 -0.54443
35 -1.1014
33 -0.076486
33 1.3689
32 -0.90607
44 -0.96401
37 -0.79734
62 -0.64949
51 -0.91326
98 -0.80572
108 -1.0609
171 -1.141
415 -1.1147
53 -1.1203
58 -0.98281
34 -0.5527
40 -0.48858
37 -0.28707
297 -1.1258
43 -0.76984
104 -1.1383
90 -0.58974
37 -0.8572
63 -1.1171
38 1.0441
37 -1.2769
36 -1.0338
91 -1.0992
42 -0.79456
65 -0.45389
188 -1.0173
34 -1.6519
47 -0.39527
43 -0.87725
58 -0.76431
108 -0.75031
52 -1.024
48 -0.89243
69 -1.1088
71 -0.74886
54 -0.054344
85 -0.75087
154 -0.65176
56 -0.95141
47 -0.88558
47 -0.74528
41 -0.78108
55 -0.80059
36 -0.64264
59 -0.46641
34 -1.0345
55 -0.82044
181 0.22351
68 -0.40672
62 -0.97629
108 -0.34558
40 -0.95717
126 -1.0202
41 -1.1255
92 -1.1348
47 -0.50879
59 -0.35927
74 -0.80044
42 -0.91643
53 -0.97736
73 -0.60573
40 0.96612
44 -0.68791
45 -0.66358
68 -0.99946
60 -1.0468
35 -0.52316
37 -0.48346
41 -1.0208
60 -0.68986
45 -0.96854
40 -0.69565
42 -0.77283
58 -1.0508
49 -1.1396
74 0.56139
66 -0.98566
40 -0.98103
64 -1.0693
88 0.75449
45 -0.65352
43 -0.9732
77 -0.713
93 -0.88492
64 -1.0329
70 -0.89051
35 -0.90351
37 -0.7109
50 -0.76743
40 -0.36113
292 -1.0737
47 -1.0386
44 -0.9686
34 -0.71476
76 -1.2293
53 -0.70835
34 -0.56039
33 -0.5798
45 0.11682
61 -1.2769
53 -1.1961
109 -0.90908
36 -0.46291
34 -1.0248
36 -1.0424
46 -0.95733
64 -1.0232
95 -0.75697
39 -0.90682
32 -1.0561
41 -0.90419
108 -1.348
34 -0.71283
65 -0.81051
68 -0.99881
106 -1.1311
37 -0.56284
45 -0.80915
48 -0.679
38 -0.97026
44 -0.90473
61 0.28896
41 -1.002
64 -0.61009
207 -0.91192
49 -0.9475
54 -0.36473
94 -0.9419
45 -0.90797
36 0.24972
34 -0.83212
52 -0.64465
33 -0.97068
38 -0.80609
32 -1.2079
53 -0.73407
41 -1.1147
36 0.89882
39 -0.8261
43 -1.0767
58 -1.1131
58 -0.85944
39 -0.87149
41 -1.1671
41 -0.12227
42 0.48332
35 -1.1036
58 -1.1423
91 -0.63264
58 1.5269
73 -0.77128
45 -0.86287
33 -0.6918
156 0.052976
34 -0.24014
49 -0.5932
44 -0.76311
42 -1.149
63 -1.2421
33 0.2019
35 0.12308
37 -0.56405
47 -0.53269
39 -0.58547
59 -0.69033
190 -0.91726
38 -0.46856
32 -0.58643
113 -0.73432
108 -1.0048
41 -0.98001
38 -1.3507
41 -0.74575
137 -0.76348
35 -0.52077
73 -0.89182
40 -0.4285
36 -0.33919
82 -0.93311
77 -0.67712
41 -0.66366
51 -0.18972
34 0.11818
33 -1.1636
39 -0.71132
85 -0.7744
33 -0.71439
43 -0.62861
54 -0.41917
81 -0.44573
42 -0.79421
34 0.32373
53 -0.6603
56 -1.22
36 -0.77122
32 -0.37691
142 -0.92395
39 -0.86467
52 -1.0285
41 -0.86501
56 -0.3965
35 0.17229
34 0.64138
44 -1.027
52 -0.7676
39 -0.5979
61 -0.93142
32 -0.28646
54 -1.2682
47 -0.78305
102 -0.43534
100 -0.89921
34 -0.73977
46 -0.40981
84 -1.022
43 0.23595
48 -1.2188
42 -1.1089
98 -1.3728
77 -0.70149
59 -0.81636
33 -0.67111
34 -0.6429
49 -0.82594
37 -0.88301
117 -1.0966
60 -1.3208
34 0.10779
32 -0.18573
171 -0.97514
97 -1.2013
87 -1.1833
56 -0.76084
116 -0.87354
156 -1.0235
42 -0.57249
83 -0.94472
46 -0.47504
34 -0.11248
78 -0.97712
204 -1.0756
45 -1.1899
37 -1.0474
46 -1.1981
51 -0.51449
135 -1.0953
36 -0.41739
50 -0.52933
33 -1.1105
64 -0.89605
37 -0.80358
41 0.2554
60 -0.91797
70 -1.0049
40 -0.65218
44 -1.1517
33 -0.70882
85 -0.46359
48 -0.88269
33 0.088693
156 -0.64924
36 -0.78094
121 -0.92501
91 -1.1333
40 -0.45719
44 -0.65305
89 -1.1148
58 -0.93309
47 -1.158
78 -1.1073
38 -1.0014
56 -0.75362
35 -0.64779
41 -0.88623
70 -0.6682
34 -0.75776
66 -0.9838
42 0.59937
50 -1.174
34 0.3693
49 -0.93198
69 -0.11071
37 0.17318
59 -1.1168
35 -0.79417
55 -0.85374
33 -0.54671
70 0.20661
38 -0.69069
38 -0.83736
62 -0.4763
35 -0.76866
43 -0.55389
32 -0.31155
184 -0.97755
33 -0.97759
42 0.059439
38 -1.0093
130 -0.28161
40 -1.1766
39 -1.0737
73 -1.1434
37 -0.55017
46 -0.81912
34 -0.9875
33 -0.5262
34 -0.74652
42 -0.69094
34 -0.63675
33 -1.1636
38 -0.58048
35 -0.68738
42 -0.86215
41 -1.0166
43 -0.80032
45 -0.61755
34 -0.79747
68 -1.1063
49 -1.3412
42 -0.42457
40 -1.025
38 -0.80645
34 -0.4233
52 -0.86571
309 -1.0061
61 0.59303
43 -0.85008
33 -0.37487
38 -0.54339
42 -0.56262
49 -0.38772
40 -0.67052
40 -0.39334
401 -0.83322
37 -0.88115
38 -0.78119
38 1.4745
76 -0.67588
36 -0.59899
82 -0.83029
84 -1.1739
51 -0.96839
43 -0.87509
38 1.6244
34 -0.76455
35 -0.74051
50 0.036809
60 -0.7566
33 -0.30003
33 -0.65124
40 -0.56947
63 -0.89918
307 -0.78189
81 -1.3718
41 -1.1453
77 -0.94722
46 -0.57885
67 -0.23941
40 -0.99083
42 -0.97095
39 -1.0529
73 -0.85633
52 -0.62805
32 -1.1006
132 -0.90189
67 -1.0915
36 -0.9201
114 0.052741
58 0.30273
53 -0.21027
64 -0.88321
34 -0.98288
33 0.20211
47 -1.2534
67 -1.0563
36 -1.2813
99 -0.99423
119 -0.80279
50 -0.88828
37 -0.42928
36 -1.0717
55 -1.1793
39 -0.74467
36 -1.0368
257 -1.5052
55 -0.44423
32 -0.79193
40 -0.57822
41 -0.82892
76 -0.95882
71 -0.7756
43 -1.0872
104 -0.94861
33 -0.55863
40 -0.7097
166 -0.99388
52 -0.44717
44 -0.51517
41 0.031129
38 -0.00083829
34 -1.0411
103 -0.72118
52 -0.65657
67 -0.58894
39 -1.0746
63 -1.0359
45 -0.88118
70 -1.0422
47 -0.91178
35 -1.0643
45 -0.5256
63 -0.56439
35 1.7567
67 -0.41578
36 -1.083
47 -1.0723
95 -0.90213
98 -1.429
33 0.23367
96 -0.68726
52 -0.43414
171 -0.4605
52 -0.97181
32 -0.64826
34 -0.15813
43 -1.0789
46 -1.2082
45 -1.3478
44 -0.9569
45 -0.4912
40 -0.98283
48 -0.82622
91 -0.74092
45 -0.85286
50 -1.1635
33 -0.74162
55 -0.86985
79 -0.87038
45 -1.1114
37 -0.57204
222 -0.31587
83 -1.0512
36 -1.1687
50 -1.1523
46 -1.1655
40 0.052849
82 -0.90801
63 -1.0724
38 -0.50893
52 -0.77058
128 -1.1049
77 -1.1316
85 -0.95015
201 -0.88834
47 -0.83142
36 -0.76614
89 -1.1758
54 -0.74754
40 -0.32117
93 -0.79569
81 -1.027
32 -0.59267
69 -0.4474
46 -0.80511
42 -0.82957
40 -0.57014
55 -0.64054
62 -0.054926
87 -0.63842
52 -0.89543
35 -0.98552
42 0.24883
55 -0.65064
42 -0.40592
42 -0.49083
56 -0.91409
177 -0.83061
42 -0.76897
34 -1.1443
45 -0.67517
79 -0.84954
57 -1.2666
37 -0.71148
55 -0.3358
41 -1.145
40 -0.65419
33 -0.25746
60 -1.1032
129 -0.96043
227 -0.86082
37 -0.93069
43 -0.19832
43 -1.2008
44 -0.7664
102 -1.0786
42 -1.0197
52 -0.22039
33 -0.65211
53 -1.0157
62 -0.82665
65 -1.324
175 -1.2219
170 -0.97075
54 -0.55116
77 -0.76234
57 -0.70848
37 -0.64214
38 -1.475
159 -1.2275
34 -0.70733
42 -0.61758
35 -0.32281
46 -0.91488
60 -1.2854
62 -0.59394
93 -1.0635
41 -0.59139
76 -0.94952
48 -0.37284
185 -1.0933
177 -1.1896
86 -1.2805
48 -0.18105
58 -0.88832
51 -0.31808
143 -0.084311
35 -0.51724
40 -1.228
40 -0.65585
33 -0.84935
33 -0.22756
55 -0.5989
103 -1.0736
36 -1.0546
32 -0.26573
272 -0.75862
46 -0.8272
34 -0.059859
32 -0.80146
50 -0.88894
33 -0.38931
59 -0.67597
37 -0.75202
114 -1.6302
33 0.49045
37 -0.52828
35 -0.028901
38 -0.55172
58 -0.45408
36 -0.99099
48 -1.0978
130 -0.48598
32 -0.95715
42 -0.86232
36 -0.25622
40 -0.77751
70 -0.9032
56 0.83842
161 -1.0025
43 -0.76477
34 -0.8902
51 -0.1507
49 -0.92195
49 -0.82293
32 -0.44346
35 -0.62635
50 -0.89086
139 -0.53614
35 -0.83404
51 -1.427
38 -1.121
153 -1.3491
137 -0.82105
49 -0.70309
34 -1.1587
320 -0.81853
35 -0.71766
140 -0.98499
80 -1.282
34 -0.19968
32 -0.40871
46 -0.49802
66 -0.48735


==> figure/K_cosim_D4k/back_ups/Freq_OR/K_cosim_D4k_Freq_vs_Prediction_value_D.txt <==
6 1.9013
5 1.2408
5 1.4074
4 1.2242
4 0.17753
4 1.3976
4 1.6813
5 1.1089
4 1.1901
9 1.6667
5 2.164
5 0.77431
4 1.2024
4 1.7924
5 2.1053
7 -0.6208
5 0.43424
7 1.6642
4 0.55897
4 2.1348
4 0.63682
5 1.621
4 0.99371
5 1.3808
6 1.7896
6 1.3143
8 -0.6942
4 1.0367
4 1.5966
4 1.7662
4 1.2781
6 2.4814
4 1.1735
4 0.24399
7 1.3695
13 2.7045
5 2.013
4 1.0338
7 1.0932
8 1.9627
5 1.0481
7 1.8011
6 1.2641
16 0.73046
5 -0.44143
4 1.9222
5 2.3061
4 1.1919
4 1.0004
5 1.4562
4 1.5975
3 1.6353
4 1.651
4 2.2487
5 1.0004
5 0.58772
4 1.0699
6 2.1112
8 1.8752
5 1.7746
4 1.6461
4 0.95466
5 1.4081
6 0.039514
4 1.5537
4 1.9066
4 1.7819
4 1.3269
4 2.4345
12 1.7486
4 -0.71373
7 2.0205
6 1.1737
5 1.88
5 1.704
4 -0.68887
7 1.2684
4 2.29
4 1.1335
5 -0.24821
4 0.95001
4 0.98548
5 1.6195
5 0.95763
4 1.0337
7 1.3426
5 1.9681
5 0.81184
4 -0.075389
6 0.72071
5 -0.20704
18 1.2224
5 1.8956
4 0.56811
4 1.5251
4 1.4065
4 0.97614
4 1.337
5 1.837
5 1.84
5 0.91143
7 1.0979
4 1.8978
4 0.96207
8 0.87271
6 1.5122
15 1.5058
4 1.0693
8 1.6712
5 2.1423
20 -0.12397
8 0.73383
5 1.1888
7 1.453
6 0.86231
6 1.6328
8 1.9579
4 0.61727
3 1.3022
8 -0.85269
12 1.9007
4 1.6082
4 2.0905
9 1.8655
7 1.5292
6 1.3153
15 1.107
5 0.10756
5 1.47
6 0.78293
3 0.10006
9 1.4469
5 1.3631
5 2.6309
4 1.3241
3 1.2368
6 2.5593
5 2.1443
8 1.9822
4 2.3743
7 1.4065
5 1.2649
4 1.2892
5 1.3164
5 1.7922
4 0.031964
7 2.3409
5 0.54823
6 1.3757
3 1.3396
4 1.5056
10 1.1475
4 1.9057
5 1.6263
4 0.89228
4 -0.36771
3 1.4703
10 2.7974
6 1.2915
4 1.8299
4 1.4762
6 1.7683
6 2.0174
4 0.68682
4 0.97408
4 0.64277
4 1.0996
4 0.75753
5 1.7121
5 1.74
5 0.83482
4 0.90204
4 1.5872
10 0.75183
3 1.3091
4 2.518
3 1.8466
5 0.92244
6 0.00016813
6 2.4809
4 1.3969
5 0.75453
7 2.6967
4 1.4758
4 1.6041
4 1.7042
5 2.0994
4 1.8545
7 1.1677
7 2.1755
4 1.7513
6 0.8672
6 2.7844
4 1.1685
5 1.1021
4 0.41905
11 0.90073
6 1.782
4 1.1289
4 1.1054
4 2.0388
5 1.3717
6 1.2347
4 0.44563
5 1.3674
4 1.0337
4 0.88393
9 1.1421
4 0.44083
5 0.089689
4 1.3014
14 1.6942
5 1.5554
3 1.4483
4 1.209
10 -0.26226
8 0.86975
6 1.7349
5 0.81708
3 0.05514
4 0.66279
5 1.8351
6 0.80383
4 1.4566
6 1.0816
5 1.4355
8 1.541
4 2.8656
7 1.9064
4 0.73699
5 1.3668
6 1.008
5 1.7238
7 1.4622
4 0.73208
6 1.3338
8 1.0893
4 0.71566
4 1.3528
7 0.64399
5 2.0487
5 1.2524
8 0.68294
4 1.755
3 1.846
4 -0.48762
4 1.8113
4 -0.16668
4 1.8379
5 1.3492
6 1.288
5 1.5593
4 1.4812
3 1.3437
5 1.9833
5 1.9555
9 1.5972
4 0.19219
4 -0.49352
4 1.4697
9 1.3767
4 0.87912
6 2.1457
8 1.788
4 0.20957
10 1.8961
4 1.2214
4 1.2712
6 1.5743
5 2.4111
4 1.3844
9 0.3144
15 2.2206
5 1.131
4 1.154
6 1.5099
5 1.889
5 1.501
4 1.3882
4 1.3536
5 1.8471
3 1.879
5 1.317
4 1.9309
4 0.92745
20 1.0293
5 -0.32621
6 0.64397
5 0.34008
3 1.4402
5 0.78006
5 1.5542
5 0.54403
4 1.8259
3 0.30271
4 0.11277
4 0.9235
5 0.72893
4 1.4492
4 0.8005
5 1.9165
6 0.38398
4 1.8132
6 1.1974
4 1.5651
6 0.77658
4 1.0424
4 2.0663
9 3.5573
6 1.3935
4 -0.92564
6 1.1747
7 0.51306
4 0.97984
5 1.8045
5 0.64336
9 2.6071
5 1.2382
4 1.8379
5 0.90914
6 1.5501
6 1.3545
4 1.4623
7 2.7731
4 1.9067
4 0.34434
6 0.44745
5 1.4527
4 -0.7229
5 0.476
5 0.60473
6 -0.28849
4 0.6901
4 2.0002
4 1.5463
4 1.3315
4 1.0331
7 1.1251
5 -0.0095984
6 1.3795
4 1.4513
4 1.1611
5 1.1202
6 1.1764
5 1.0945
4 -0.45756
7 0.033341
5 1.2445
4 1.4796
4 1.0974
5 -0.096529
5 -0.0080672
4 1.9612
4 1.2902
14 2.0366
3 1.3904
5 1.4293
4 1.8491
3 1.5903
4 2.1832
5 0.3572
7 1.6818
7 1.5534
6 1.5623
4 1.4648
5 -0.36486
4 1.9563
5 1.6316
6 2.0537
6 2.001
5 0.52166
4 1.1548
13 1.8395
4 0.36661
3 1.4056
9 0.71564
5 1.1476
4 0.79718
4 1.0415
4 2.0028
5 1.1437
5 0.27546
3 0.37079
4 1.8923
5 0.61838
6 2.1197
8 1.4757
6 1.7471
5 0.66745
7 1.7451
5 1.492
4 0.80537
4 1.8301
4 -0.53366
9 0.060031
4 1.6852
4 1.3959
4 0.70283
5 -0.24545
10 0.79815
5 1.2318
7 1.2351
3 0.79617
15 2.0238
4 1.59
4 1.9589
4 1.9316
5 2.4468
6 1.6212
6 0.87105
4 0.47789
5 2.6894
4 -0.58774
7 2.1941
6 0.53726
9 2.9
12 1.8819
12 2.356
5 1.4807
4 1.556
7 0.71674
4 1.5303
6 1.8949
6 2.0196
7 0.87639
4 1.9396
4 1.5889
9 0.61544
4 1.4096
4 0.99313
4 0.32117
10 -0.25253
4 1.3949
4 0.70844
10 1.2202
6 1.4604
4 0.21673
4 1.1449
3 1.764
4 0.84392
3 -1.2357
5 0.51964
11 1.0504
5 -0.62421
4 1.0489
8 -0.090559
5 0.74201
4 0.97137
4 1.5981
5 3.2648
4 0.23561
4 0.88969
4 0.061761
4 1.8544
7 1.8497
4 1.1686
5 3.2873
3 1.259
4 0.85834
4 0.35576
4 -0.47939
6 1.321
5 1.147
4 0.39822
6 1.9141
5 1.5294
4 2.1917
4 0.655
4 0.14496
4 1.691
4 1.9097
4 2.0641
4 0.25388
7 0.60336
4 1.3413
4 1.8578
3 1.5678
6 1.4986
4 0.44078
4 1.0158
4 1.2521
7 1.2565
7 1.4837
4 1.0165
4 2.3035
7 1.0786
5 1.8014
8 1.6031
40 1.7301
3 2.2409
4 1.0735
4 0.4569
4 1.2522
5 0.77376
18 0.2235
4 2.2001
5 0.46677
4 1.3425
5 1.2978
4 1.9712
4 0.96007
5 0.43005
4 1.4415
6 1.1706
4 1.9544
6 0.66048
11 1.3968
4 1.5552
14 1.7483
4 1.1145
4 1.4299
4 1.8877
5 1.1372
4 0.68046
4 0.3321
5 1.5029
6 0.74962
7 1.356
5 0.7151
8 0.47843
11 3.5184
4 1.1941
5 2.0612
4 0.99849
3 -0.38734
7 1.699
4 0.061298
4 2.0055
7 2.0093
14 1.8795
6 1.0139
7 1.5978
4 1.9728
7 1.3229
27 2.0404
5 1.4837
5 1.7581
4 0.83259
4 1.2087
5 0.93547
5 1.6404
5 1.7276
6 1.9358
5 -0.28435
5 0.64711
6 0.38016
9 0.31438
4 0.89808
6 1.7721
4 0.88493
5 0.92053
5 2.4405
4 0.68287
4 0.46939
5 1.1303
4 0.94532
10 1.6743
4 2.0498
4 0.91457
6 1.7084
3 1.6593
4 1.2979
4 1.0385
4 0.34509
4 1.5337
5 0.30554
4 0.20843
3 1.1099
8 1.9098
4 1.1118
4 2.1871
4 0.56387
6 1.8852
4 1.1816
4 1.546
7 0.46083
4 1.1351
5 1.3016
3 1.2574
5 0.4469
6 -0.68397
4 1.512
4 1.8102
5 -0.42529
4 1.1065
7 1.2159
4 0.31262
7 1.2336
4 -0.10845
4 0.8946
4 1.8687
5 1.0621
6 1.4942
4 1.5709
8 0.12137
4 1.3846
6 2.1804
5 1.4372
4 1.5437
6 0.28343
4 0.7909
5 2.0274
4 0.30334
4 0.92218
4 1.4116
6 2.458
10 -0.073326
8 1.0847
4 0.94733
4 -0.35053
8 1.4588
7 1.1096
4 0.84359
4 0.17237
4 -0.70246
8 1.0747
4 1.386
5 1.923
5 1.0082
5 1.4308
4 2.0132
4 0.69544
6 -0.16204
6 2.5024
4 -0.65804
6 0.051411
5 1.3779
5 2.1345
7 2.2801
4 1.3172
5 1.0398
4 2.2765
7 1.5055
6 1.7853
5 1.6045
6 1.3683
4 2.2505
4 0.35747
4 1.8916
4 0.94696
5 0.52238
5 0.18557
4 0.70632
4 1.8324
4 -0.41784
9 0.89181
8 1.6944
5 0.38152
9 1.9605
4 1.1527
6 2.1194
4 0.94338
4 1.2536
4 1.6842
4 0.81519
5 0.91353
7 0.89676
5 1.4808
3 0.80731
6 1.5723
4 1.0008
4 -1.1421
10 0.98457
18 0.77217
4 2.885
3 1.0901
4 2.5713
8 2.1137
4 2.671
4 1.3843
12 1.0945
4 1.7494
9 1.5805
4 0.87909
5 -0.57393
4 1.3019
4 2.3136
4 0.69145
4 1.9658
4 2.5836
5 1.0358
6 1.9788
5 1.3552
4 1.1169
4 2.513
4 0.75297
4 0.98986
4 1.6281
4 1.5222
5 0.77606
4 0.7914
6 2.6779
5 0.77315
4 0.25979
5 0.35095
5 1.3882
10 0.83202
4 2.2641
5 0.7964
5 1.9116
4 0.85912
4 1.6057
4 1.2566
5 2.2129
7 2.0154
5 1.1518
5 -0.22199
4 1.1808
3 0.62988
6 1.6647
4 1.8394
4 1.0665
3 4.2916
6 1.3053
4 1.6843
4 1.6307
4 0.87862
6 2.1332
4 -0.15579
5 -0.041267
4 2.1206
4 1.4635
3 1.3555
5 1.6824
4 0.050337
5 1.7199
6 -0.24944
4 0.26931
4 1.6433
4 1.828
8 1.8026
4 1.112
4 0.82601
6 1.5234
4 1.6243
4 1.3226
8 0.31606
8 1.3155
12 1.6264
9 1.5377
4 1.5152
5 -0.053155
5 1.0538
6 1.2741
4 0.99884
6 2.2055
5 1.6199
4 1.5662
4 3.3208
6 1.8245
5 2.4693
7 0.49166
6 0.88279
4 1.0231
11 1.9501
4 0.92669
16 -0.19067
7 2.6026
5 2.1782
5 1.4146
15 1.4728
4 1.3187
10 0.91219
4 0.22467
8 1.5571
8 1.1871
10 1.3105
4 1.9784
10 1.1833
7 1.2707
4 0.27382
5 1.7269
4 2.0696
7 0.55964
8 2.7427
4 1.0765
6 0.66838
4 1.8942
6 1.2796
3 -0.068614
6 1.8542
4 1.4937
3 1.7736
4 1.6521
4 2.3966
4 1.1946
4 1.7666
4 1.1429
4 1.6799
7 1.4673
3 -0.23575
3 1.0316
6 1.1132
4 0.03502
4 1.62
3 1.1589
6 1.4072
4 0.72814
4 1.0844
10 1.6314
9 1.628
5 2.188
6 2.1439
8 2.0905
4 1.656
5 -0.11065
8 1.179
5 1.4796
4 1.0912
6 0.60581
51 0.12485
4 1.3788
4 1.9065
3 1.7069
4 1.0863
5 1.3687
4 2.0296
4 0.19015
4 0.65242
6 2.3099
6 1.347
4 0.55176
13 0.99123
9 1.4114
5 0.97797
9 1.5827
7 1.9204
8 1.8523
4 0.32928
5 1.1405
10 3.7255
4 2.5599
5 1.5749
4 1.4807
4 1.0626
4 1.5379
6 1.4984
6 1.4733
4 1.1543
4 1.3109
5 -0.22793
6 1.0681
5 0.55603
9 1.286
5 1.9726
4 0.77131
4 0.74221
4 -0.46394
4 1.3477
4 -0.43723
4 -0.27906
3 2.9511
4 1.9601
4 1.939
4 1.3422
15 1.2374
8 1.1104
8 0.28927
4 1.2503
4 0.75598
4 1.773
4 1.3764
7 1.2977
4 1.2915
4 1.1456
8 2.1148
4 1.8343
5 1.5302
9 1.6905
5 1.8777
4 2.1011
5 0.041704
4 1.7676
4 0.74439
5 1.7387
6 0.90451
4 1.0207
4 -0.2542
6 1.3792
15 2.4182
4 1.0378
3 0.98911
9 0.71055
12 1.8989
5 1.4156
4 -0.30554
4 2.0168
6 1.4138
4 2.4464
7 1.1812
4 2.0142
7 1.2437
5 1.5152
6 1.1623
7 2.0857
25 2.1128
5 -0.20661
4 0.057832
4 0.44744
7 1.8533
4 1.1766
4 1.1302
4 0.22531
4 1.7187
4 1.4808
6 2.0363
5 1.7749
4 1.7332
9 -0.8181
4 1.0117
4 2.0098
4 1.8324
4 1.0086
5 0.41821
4 0.22069
5 1.1657
4 0.87107
4 0.61712
4 0.063866
4 1.9521
4 1.1582
5 0.49758
5 1.8008
9 0.88164
14 -0.10925
5 1.1942
4 1.7008
4 -0.47007
4 1.2099
4 1.973
4 1.3045
5 1.9291
4 1.2375
5 1.6
4 0.53087
8 0.7369
5 1.294
4 2.3381
5 1.503
7 1.3147
9 0.46864
4 2.1368
5 0.61622
4 0.70722
5 0.92998
5 1.7791
7 1.5354
4 0.58456
10 1.4492
5 -0.17152
6 3.422
5 1.9516
10 -0.19353
9 2.1176
4 1.4329
4 1.0874
10 1.0878
9 0.20991
6 1.6096
7 1.6478
4 1.0205
5 1.0098
6 0.97203
5 1.2594
4 0.86088
4 1.6472
4 1.4867
4 -0.041121
7 0.34752
4 0.62031
5 1.8885
5 2.4969
4 0.8542
4 0.31844
6 3.2814
3 1.5909
4 0.40798
7 1.0514
4 0.84462
5 -0.59657
5 1.3595
4 0.84794
5 0.38329
3 1.0047
37 2.0074
4 2.334
13 1.8349
5 1.0767
4 1.5398
4 2.9315
6 1.3738
4 -0.80577
4 1.3947
5 1.985
4 1.2994
4 2.3213
4 1.9576
4 1.5598
5 1.3291
4 0.25452


==> figure/K_cosim_D4k/back_ups/Freq_OR/K_cosim_D4k_OR_vs_Prediction_value_B.txt <==
0.66265 -0.38035
0.15055 -0.83899
0.68667 -1.2341
0.30202 -0.99747
0.19385 -0.95943
0.6943 -1.0273
0.12876 -0.70127
0.61818 -0.47785
0.11477 -0.61119
0.67541 -0.42686
0.1932 -1.0892
0.68923 0.36318
0.50742 -0.94283
0.6646 -0.64935
0.26167 -1.128
0.33602 -1.2851
0.70041 -0.64141
0.14887 -1.02
0.70436 -0.6636
0.51522 -0.67852
0.34996 0.51722
0.69526 1.3549
0.6555 -1.3629
0.47652 0.29789
0.16439 -1.3443
0.70473 -1.229
0.21847 -1.005
0.69505 -0.85862
0.58532 -0.91102
0.2719 -0.67503
0.55225 -0.49973
0.58833 -1.2436
0.47384 -0.64463
0.1143 -0.78361
0.69272 -0.97033
0.45949 -1.018
0.29953 -1.1541
0.35876 -1.08
0.68173 -1.022
0.47205 -0.79899
0.69758 0.24935
0.24329 -0.47797
0.66556 -0.45415
0.60081 -1.1089
0.25701 -0.11013
0.55551 -0.95702
0.18284 -0.49866
0.21077 -0.77894
0.7031 -0.61176
0.22203 -0.57437
0.52381 -1.051
0.10975 -1.1076
0.65863 0.41649
0.68633 -0.013901
0.28151 -0.8065
0.46039 -0.93772
0.58683 -1.2658
0.3783 -0.77303
0.22418 -0.85443
0.69987 -0.8022
0.20458 -0.60345
0.28394 -0.98619
0.53231 -1.3224
0.45047 -0.74981
0.26323 -0.68027
0.7048 -0.74112
0.70384 -0.60877
0.61549 -0.74257
0.13028 -1.5147
0.14393 -1.1722
0.70267 -0.27278
0.69648 -0.0089627
0.56356 -0.083351
0.29787 -1.0328
0.6539 -0.22015
0.44686 -0.9048
0.69132 -0.83082
0.69732 -1.2877
0.3792 -0.71004
0.28882 -1.0313
0.7009 -1.0278
0.68247 -1.082
0.18668 -0.6575
0.7048 -1.3533
0.24254 -0.97953
0.67786 -0.61421
0.70375 -0.56537
0.21636 -1.2701
0.12726 -0.83128
0.52124 -0.67758
0.59937 -0.13966
0.15622 -1.0326
0.41791 -0.53774
0.42063 -1.1716
0.17408 -0.38188
0.24934 -0.89519
0.59353 -0.84309
0.16027 -0.98684
0.50042 -0.59131
0.45138 -1.2148
0.63117 -0.83635
0.19451 -1.3069
0.6576 -0.35145
0.60579 -0.81508
0.56035 -0.41382
0.65283 -1.1084
0.70482 0.33433
0.61138 -0.58518
0.17905 -1.0558
0.1391 -1.0446
0.7029 -1.2071
0.53735 -1.0016
0.17531 -0.77255
0.27589 -1.4727
0.6072 -0.69612
0.34297 -0.95426
0.54236 0.17979
0.15111 -0.52983
0.51089 -1.1293
0.1171 -1.215
0.32997 -1.1107
0.55062 -0.67762
0.62018 -0.64384
0.11899 -0.58943
0.36761 -0.88686
0.11523 -0.69958
0.58305 -1.0395
0.19984 -1.0086
0.66016 -0.31275
0.44415 -0.85005
0.44777 -0.82626
0.50305 -0.66125
0.11338 -0.76266
0.34122 -1.4019
0.61684 -0.91206
0.27429 -0.56156
0.54733 -0.68819
0.5699 -0.60746
0.15337 -0.58912
0.15737 -1.0441
0.42968 -0.76461
0.65708 0.58165
0.11247 -1.2262
0.2727 -0.55623
0.64786 -0.43624
0.70426 -0.61901
0.56515 -0.71885
0.1704 -1.3674
0.53146 -0.76501
0.61276 -0.85566
0.65228 -1.0326
0.51867 -0.91205
0.14177 -1.0194
0.42787 -1.1717
0.57068 -0.88539
0.19584 -0.56329
0.22851 -0.90495
0.26011 -0.66745
0.19254 -0.72531
0.52722 -1.0091
0.59205 -1.1216
0.59573 -0.48153
0.41158 -1.0797
0.21565 -1.0502
0.13335 -0.73375
0.63304 -0.88631
0.58908 -1.3707
0.64501 -1.0394
0.52039 -0.4156
0.6953 -0.80627
0.67285 -0.81514
0.6984 -0.75148
0.24782 -0.93851
0.704 -0.7835
0.15507 -0.94283
0.50654 -0.69037
0.31292 -0.83128
0.37741 -0.6764
0.30036 -0.71925
0.31885 -1.3894
0.11851 -0.80308
0.44054 -1.2724
0.13386 -0.015526
0.69799 -0.52048
0.70367 -0.75186
0.40978 -0.95628
0.35964 -1.2512
0.17469 -0.56028
0.47563 -1.2007
0.70148 -0.92765
0.33083 -0.98679
0.70341 -0.81679
0.70425 -0.37495
0.1209 -1.0322
0.57691 -0.94099
0.44596 0.06122
0.4143 -0.68323
0.66363 -1.5216
0.28556 -1.165
0.18031 -1.0841
0.38995 -1.0612
0.49867 -0.4879
0.40887 -0.77565
0.16203 -1.2532
0.64328 -0.53819
0.44957 0.21698
0.58982 -0.75874
0.6832 -0.55132
0.34646 -1.1838
0.38905 -0.51783
0.69775 -0.76295
0.50829 -1.1094
0.29374 -1.1873
0.24404 -0.67857
0.65444 -1.0664
0.12332 -0.37599
0.10797 -1.5961
0.70419 -0.90343
0.7046 -0.63517
0.68356 -0.87513
0.42515 -0.44769
0.50218 -0.89037
0.32311 -0.11469
0.24104 -0.63227
0.68984 -0.46129
0.58457 -0.68652
0.49603 -0.26218
0.25239 -0.48134
0.42244 -0.2391
0.69326 0.39441
0.34733 0.62016
0.15393 -0.85523
0.59719 -0.21594
0.53819 -1.3734
0.4152 -0.89363
0.33429 -0.89091
0.41701 -1.014
0.70178 -1.0682
0.18157 -1.2197
0.63551 -0.95408
0.56674 -0.62404
0.67414 -0.62694
0.43239 -0.85226
0.62085 -0.5965
0.40165 -0.90125
0.66116 -0.35301
0.55388 -1.0216
0.2921 -0.66467
0.70205 -0.41987
0.70074 -0.1738
0.63854 -0.83992
0.70482 -0.28015
0.6967 -0.51924
0.48985 -1.1987
0.4872 -1.2845
0.69895 -0.72692
0.67457 -0.031092
0.22274 -1.1411
0.28313 -0.93992
0.52637 -0.81741
0.6821 -0.33397
0.62151 -0.2692
0.16618 -0.62345
0.11201 -1.254
0.65174 -0.8706
0.51176 0.76726
0.64842 -0.60994
0.49955 -1.1227
0.64616 -1.1684
0.21777 -1.2278
0.43782 -0.34739
0.56276 -0.82849
0.43963 -1.0127
0.64898 -0.89176
0.36229 -1.1533
0.22706 -0.90627
0.35347 -0.72024
0.70288 -0.88855
0.16558 -0.7896
0.70008 -0.83959
0.25624 -1.2578
0.45859 -0.74306
0.68022 -0.50559
0.28638 -1.1586
0.40075 -1.2934
0.11065 -1.0186
0.39715 -0.47741
0.57225 -0.64941
0.45678 -0.65069
0.70277 -0.98422
0.70467 -0.50552
0.56832 -1.0693
0.18862 -0.62142
0.70216 -0.62675
0.70299 -0.60959
0.21146 -0.79263
0.40346 -1.1466
0.41882 -1.3578
0.60224 -0.71571
0.13594 -1.0395
0.38367 -1.0544
0.17285 -1.0954
0.23584 -1.3005
0.1349 -1.1019
0.69914 -0.53482
0.33688 -0.94396
0.65603 -1.0857
0.52807 -0.9125
0.45228 -0.90127
0.67372 -0.82096
0.18733 -0.77318
0.55632 -0.68878
0.70477 -0.85666
0.29457 -1.008
0.63242 -1.2018
0.14069 -1.0909
0.14832 -0.76958
0.24555 -1.0368
0.17101 -0.47423
0.64444 -0.90748
0.70256 -1.0746
0.6065 0.23251
0.2987 -0.87882
0.65009 -0.75548
0.18476 -1.0291
0.70405 -0.34454
0.23658 -0.57803
0.39625 -0.47538
0.45408 -1.2142
0.56594 -1.3185
0.27031 -0.69581
0.3317 -0.60449
0.38636 -1.0178
0.64211 -0.47954
0.58076 -0.72378
0.64034 -0.3639
0.70481 -0.45327
0.53568 -0.5034
0.69501 -1.2901
0.39265 -0.61718
0.11804 -0.68194
0.13283 -0.54776
0.52296 -0.61219
0.16738 -1.3689
0.35611 -0.80609
0.52467 -0.65369
0.12235 -0.93802
0.39175 -1.017
0.51436 -0.90846
0.70431 -0.70534
0.48276 -0.80226
0.54568 -0.94785
0.55143 -0.79886
0.58229 -0.79189
0.27509 -0.27301
0.63974 -0.77991
0.35523 -0.54963
0.48631 -1.0766
0.12577 -1.2577
0.14666 -1.2066
0.31039 -0.34517
0.28232 -0.81945
0.10665 -1.3427
0.66508 0.60819
0.70133 -0.80422
0.6982 -0.66063
0.25469 -0.50089
0.11111 -0.81116
0.68392 -0.89669
0.22779 -1.0536
0.65811 -0.59239
0.46398 -0.77365
0.70349 -0.7379
0.70055 -0.67479
0.49074 -0.78629
0.12283 -1.1987
0.22924 -0.98686
0.66838 -0.97625
0.37117 -0.81388
0.42606 -0.99848
0.63612 -0.38406
0.39535 -1.1145
0.61751 -0.89782
0.46308 -1.451
0.24706 -0.84125
0.46218 -0.96077
0.67198 -0.49695
0.37206 -1.0507
0.5013 -1.0517
0.70472 -0.54031
0.69973 -0.85306
0.59279 -0.64359
0.2039 -1.4749
0.70359 -1.2182
0.41249 -0.87263
0.70192 -0.24939
0.20869 -0.88887
0.23143 -0.92662
0.68497 -0.51581
0.57999 0.85367
0.28801 -0.87859
0.69879 -0.53106
0.55874 -0.64796
0.66166 -0.94062
0.70447 -0.61098
0.2791 -1.1456
0.51781 -0.464
0.30871 -0.26972
0.17843 -1.2837
0.70451 -0.90901
0.33515 -1.2456
0.25086 -1.0402
0.59131 -0.78198
0.57303 -0.63176
0.70244 -0.88908
0.21007 -1.4509
0.70105 -0.5983
0.68566 -1.466
0.70412 -0.83448
0.1243 -1.2682
0.33949 -0.48059
0.25933 -0.73902
0.26715 -0.69871
0.70477 -0.18082
0.67983 0.24812
0.14284 -1.1187
0.32654 -0.69497
0.26089 -0.5325
0.70481 -0.76255
0.38098 -0.18192
0.39085 -0.69534
0.14447 -1.0144
0.64559 -0.80147
0.38009 -0.76939
0.36318 -0.7528
0.70407 0.80177
0.6318 -0.72059
0.48365 -0.94896
0.70455 -0.99459
0.54402 -0.79618
0.1423 -0.81874
0.36584 -0.71584
0.20187 -0.73714
0.16798 -0.7275
0.69379 -1.1725
0.5465 -0.82198
0.56196 -0.65528
0.18927 -1.1051
0.51263 -0.60771
0.68954 -0.88612
0.5221 -0.5392
0.40797 -1.0235
0.5547 -1.2618
0.7047 -0.58701
0.69074 -0.76274
0.24858 -1.2864
0.32568 -0.92293
0.69736 -0.96304
0.58381 -1.5858
0.40526 0.00031446
0.62991 -1.2171
0.62672 -0.58517
0.70437 -0.56149
0.7033 -0.95971
0.62282 -1.3419
0.66745 -0.99932
0.2501 -0.84843
0.31208 -0.20295
0.69692 -1.0257
0.70136 -0.98333
0.70265 -0.70555
0.38546 -1.0319
0.65655 -0.6958
0.70162 -0.40269
0.2463 -0.73025
0.13181 -0.94673
0.31123 -0.46228
0.5048 -1.1207
0.14776 -1.1993
0.69796 -1.141
0.69955 -1.0085
0.17968 -0.83883
0.36672 -0.54779
0.57923 -0.96482
0.49339 -0.715
0.17346 -0.70557
0.56753 -0.82099
0.21285 -0.78771
0.59057 0.80504
0.50393 -0.95374
0.30955 -1.1661
0.70071 -0.76512
0.60367 -0.60184
0.3685 -1.1948
0.69405 -0.99064
0.45318 -0.068233
0.28475 -1.1258
0.67154 -0.93796
0.25393 0.55124
0.22132 -1.0124
0.35788 -0.65943
0.61412 -0.9384
0.70087 -0.7594
0.1854 -1.2272
0.48187 -0.98811
0.67665 -0.72829
0.69044 -1.1004
0.38277 -1.0832
0.44867 -0.72419
0.3163 0.8111
0.32825 -0.13284
0.11156 -0.90232
0.32739 -0.88957
0.68284 -0.59111
0.14611 -0.79061
0.12826 -0.24795
0.67624 -1.1108
0.70332 -0.65029
0.12677 -1.3121
0.65119 -0.84513
0.55794 -1.3035
0.13079 -0.88573
0.26401 -0.96319
0.46578 -0.53127
0.70229 -0.83678
0.27111 -0.84317
0.67826 -0.60558
0.12927 -0.99337
0.20732 -0.77199
0.2388 -0.78681
0.27349 -0.72845
0.69574 -1.1314
0.69876 -0.031229
0.11946 -0.67189
0.63054 -0.77079
0.12381 -0.56095
0.21355 -1.261
0.39895 -1.0356
0.70442 -0.51513
0.65914 -0.64498
0.54153 -0.64245
0.14339 -0.32239
0.1545 -1.1481
0.69689 -0.94876
0.36406 -0.5939
0.63673 -0.73163
0.628 -0.66513
0.30119 -0.95581
0.11292 -1.1831
0.69597 -1.1262
0.18992 -1.0204
0.33342 -1.2019
0.2249 -1.088
0.69625 -0.99243
0.14721 -1.067
0.31461 -1.0045
0.6711 -0.88755
0.29046 -0.78928
0.32911 -1.298
0.4342 -0.58299
0.67905 -0.96862
0.54815 -0.30965
0.37652 -0.98912
0.10578 -1.221
0.70452 -0.55649
0.6997 -0.64583
0.208 -1.1469
0.70463 -0.46247
0.69918 -0.802
0.44144 -0.08195
0.37384 -0.88913
0.70391 -1.1182
0.70376 -1.0109
0.27829 -0.63671
0.21918 -1.0328
0.19188 -0.85149
0.61952 -1.0844
0.55713 -0.92587
0.7032 -0.53459
0.70025 -0.86952
0.70005 -0.64666
0.10753 -1.1127
0.3214 -0.81945
0.25546 -1.0591
0.61481 -0.43661
0.67242 -1.0048
0.27669 -0.31437
0.60153 -0.68458
0.69666 -0.98713
0.19518 -0.33765
0.64269 -1.1133
0.70218 0.46376
0.29539 -0.48607
0.1698 -0.72284
0.7019 -0.79094
0.25163 -1.1645
0.68531 -0.73385
0.31376 -1.3463
0.1638 -0.95997
0.40707 -0.93515
0.46667 -0.6609
0.16678 -1.1393
0.70279 -0.94664
0.20938 -1.3446
0.70474 -0.7787
0.23289 -1.0687
0.68892 -0.67067
0.42877 -0.82646
0.69714 -0.81882
0.40255 -1.0049
0.34821 -0.81588
0.46847 -0.92787
0.28071 -0.7943
0.11663 -0.84778
0.70442 -0.40565
0.70464 -0.72251
0.11994 -0.69823
0.23732 -0.69382
0.7042 -0.62257
0.70058 -0.63895
0.29292 -1.2383
0.21216 -0.48522
0.30452 -0.83415
0.61885 -0.86239
0.63794 -0.48175
0.70392 0.47983
0.13963 -1.3617
0.1102 -0.97689
0.48453 -1.1369
0.43149 -1.0465
0.69899 -0.64401
0.32226 -0.98367
0.70456 -1.0898
0.70164 -0.81318
0.16499 -0.58058
0.35699 -0.99862
0.69933 -0.86167
0.25856 -0.59158
0.68765 -0.56202
0.70398 0.21607
0.43692 -0.55099
0.70203 -0.81117
0.20254 -0.74841
0.69554 -1.271
0.70482 0.12898
0.6349 -0.45352
0.56911 -0.56195
0.64729 -0.73232
0.17655 -1.2271
0.62928 -0.29783
0.32397 -0.71299
0.69578 -1.4087
0.70478 -1.0781
0.62348 -0.79559
0.42153 -0.96229
0.69857 -0.83962
0.2307 -0.95231
0.30536 -0.96048
0.63914 -1.2937
0.51953 -0.94252
0.69837 -1.0915
0.70322 -0.72907
0.54897 -0.39099
0.67746 -0.65652
0.69711 -0.63167
0.15969 -0.14506
0.21706 -0.027659
0.16086 -1.1476
0.35435 -0.49391
0.35259 -1.0372
0.67329 -0.48978
0.37028 -0.78394
0.20052 -0.7401
0.23806 -0.19927
0.4792 -0.86025
0.13751 -0.91169
0.32482 -0.71643
0.23436 -1.08
0.70475 -0.9788
0.70254 -0.71935
0.6086 -0.74961
0.1778 -0.64984
0.70022 -0.72232
0.30703 -0.92529
0.51349 -0.38483
0.40436 -1.1634
0.22997 -0.57368
0.51608 -0.52212
0.57459 -1.1782
0.36141 -1.1028
0.36495 -0.89396
0.12138 -1.0062
0.68797 -0.45494
0.63734 -0.74715
0.10931 -1.2475
0.26952 -0.76538
0.38457 -0.93912
0.49162 -1.0675
0.13438 -1.2155
0.26245 -1.1223
0.70176 -0.68663
0.42696 -1.0222
0.57147 -1.3067
0.34035 -0.87677
0.68732 -0.099493
0.23216 -1.0174
0.16144 -0.81683
0.18604 -0.93134
0.10886 -1.1227
0.12528 -1.1521
0.59792 -0.57078
0.20526 -1.1934
0.70413 -0.90704
0.42425 -0.73463
0.2648 -0.57602
0.69601 -0.24326
0.52892 -0.75439
0.3421 -1.2473
0.69353 0.36717
0.6999 -0.80894
0.66929 -1.0945
0.21989 -1.1867
0.44234 -0.98921
0.11569 -0.79284
0.49515 -0.9894
0.20663 -0.86104
0.16321 -0.58018
0.59426 -0.78783
0.17718 -1.4427
0.34908 -1.011
0.69779 -1.2656
0.14943 -0.76535
0.15223 -0.63865
0.30787 -1.2497
0.14123 -1.2439
0.26637 -0.96516
0.46129 -0.48702
0.68427 -0.89464
0.43511 -0.65568
0.5498 -0.89477
0.24479 -0.49917
0.43873 -0.51437
0.4925 -0.91824
0.7034 -0.72981
0.7035 -0.9276
0.1985 -0.64269
0.66884 0.27052
0.66066 -0.52441
0.69754 -0.93344
0.44325 -0.56106
0.18412 -1.0923
0.4333 -0.38877
0.63366 -1.563
0.2351 -0.60011
0.67583 -1.1262
0.1965 -1.1553
0.29622 -1.1696
0.6955 -0.72718
0.70482 -1.0846
0.24179 -0.56238
0.22346 -0.93825
0.12479 -1.3578
0.56435 -0.85104
0.65337 -0.91586
0.2799 -0.6772
0.69481 0.61226
0.18797 -1.2302
0.67866 -1.1081
0.70118 -0.79869
0.57846 -1.3762
0.66698 -1.6976
0.45769 -0.83801
0.38815 -1.1504
0.25316 -0.85087
0.48098 -0.79444
0.41611 -1.1988
0.62736 -0.74928
0.11757 -1.164
0.30619 -1.07
0.22634 -0.94383
0.47116 -0.79
0.40616 -0.89827
0.26794 -1.0415
0.66975 -1.0337
0.18221 -0.7731
0.69217 -0.41206
0.17162 -1.5223
0.69951 -0.90189
0.21495 -1.0371
0.69621 0.10109
0.48897 -0.94693
0.39985 -0.68224
0.34384 -1.0533
0.19717 -0.37668
0.16262 -0.85812
0.69299 0.5477
0.33775 -0.81007
0.15564 -1.2551
0.67945 -0.4207
0.68462 -1.1241
0.38188 -1.0199
0.12042 -0.83205
0.69456 -1.1554
0.43058 -0.59644
0.58608 -0.92431
0.62608 -0.47391
0.6806 -1.2016
0.20322 -1.2329
0.15795 -1.0449
0.12627 -1.1674
0.60296 -0.78498
0.33256 -1.0487
0.58152 -1.1573
0.12977 -0.96552
0.37473 -0.8444
0.69816 -0.29674
0.31546 -0.4564
0.5407 -1.1443
0.1528 -1.073
0.63428 -0.16179
0.17593 -0.62118
0.24029 -0.99495
0.36939 -1.0436
0.46936 -0.84469
0.6093 -0.41942
0.68829 -0.82998
0.70311 -0.75217
0.70459 -0.56552
0.45498 -0.95031
0.49427 -0.49753
0.64954 -0.69425
0.35171 -1.0133
0.58758 -0.81225
0.28964 -0.89009
0.54319 -0.17942
0.66604 -0.93829
0.318 -0.91693
0.41972 -0.8915
0.31715 -0.89093
0.13542 -0.83199
0.66216 0.55117
0.48009 -0.96401
0.41068 -1.3538
0.55307 -0.284
0.14999 -1.2281
0.15853 -1.1577
0.70466 -0.72878
0.61069 -0.9727
0.65064 -0.95493
0.686 -0.94845
0.17223 -1.2325
0.20119 -0.65744
0.61344 -1.252
0.1313 -1.2126
0.60438 -1.4718
0.60509 -0.15528
0.52977 0.23316
0.69245 0.36513
0.11616 -0.98136
0.64673 -1.0892
0.62478 -0.36335
0.66651 -1.0301
0.16919 -0.66117
0.53484 -0.90372
0.61616 -0.80034
0.687 -0.95383
0.28719 -1.2187
0.67499 -1.318
0.65497 -0.68478
0.64152 -0.85208
0.50916 -0.87875
0.19784 -0.85348
0.42334 -0.98481
0.66314 -1.1086
0.68136 -0.067358
0.70432 -1.0211
0.52552 -1.1767
0.70121 -0.87706
0.10621 -1.294
0.36052 -1.4556
0.14502 -0.73151
0.69936 -0.77764
0.43601 -0.89134
0.37295 0.11409
0.49691 -0.66435
0.68861 -0.62197
0.53315 -1.3282
0.62413 -0.74059
0.13857 -0.63937
0.70231 -0.58216
0.46757 -0.83054
0.13699 -1.4855
0.33862 0.11608
0.57537 -0.70582
0.29128 -0.96068
0.66412 -1.2587
0.23955 -1.2726
0.53986 -0.85415
0.60999 -0.92623
0.47295 -0.75903
0.22562 -1.1666
0.38726 -0.66661
0.6702 -0.2808
0.57381 -0.44789
0.69103 -0.22304
0.2206 -0.71933
0.23363 -1.1123
0.27749 -0.78736
0.66792 -0.90895
0.53903 -0.87699
0.70482 -1.283
0.65965 0.19978
0.46488 -1.3725
0.55955 -0.82869
0.70103 -0.72589
0.34558 -0.61563
0.64093 -1.0663
0.53399 -1.1498
0.56116 -0.40474
0.67065 -0.0084587
0.19057 -1.1139
0.13232 -1.0571
0.70446 -0.69792
0.21425 -0.84189
0.44506 -0.81122
0.68098 0.0767
0.10709 0.16286
0.25778 -0.86846
0.69644 -1.1044
0.32055 -0.84202
0.48542 -0.726
0.16859 -0.77047
0.70469 -0.61104
0.61207 -0.96131
0.3197 -1.069
0.70479 -0.81366
0.19917 -0.8132
0.39805 -0.50311
0.26873 -0.38659
0.54485 -0.72372
0.50567 -1.3819
0.47473 -0.16192
0.47741 -0.30697
0.57769 -0.81879
0.15679 -0.82874
0.19123 -0.37657
0.20595 -0.98307
0.11384 -1.0938
0.14556 -0.86109
0.60009 -1.0823
0.13804 -0.80426
0.51002 -0.57218
0.39355 -0.8099
0.62543 -0.093566
0.53062 -0.76848
0.47026 -1.0237
0.6916 -0.60208
0.12776 -0.90926
0.15911 -1.012
0.69014 -1.0201
0.59864 -1.1532
0.12186 -1.0034
0.45588 -0.91011
0.70301 -0.54373
0.18094 -1.3677
0.70368 -0.42281
0.34471 -1.2382
0.70039 -0.53873
0.10842 -0.81996
0.4783 -0.68842
0.70242 -0.97011
0.30285 0.18192
0.35084 -0.89581
0.13646 -1.0212
0.51695 -0.67036
0.70358 -0.79693
0.59646 0.42175
0.64386 -0.98241
0.18348 -1.079
0.30369 -0.40579
0.57614 -0.68336
0.69189 -1.0026
0.37562 -0.16102
0.39445 -0.56041
0.62217 -0.73991
0.70383 -1.109
0.26558 -1.4887
0.15167 -0.3438
0.595 0.47265
0.6986 -0.83939
0.14016 -0.94214
0.67706 -0.87536
0.7015 -0.48587
0.41339 1.0002
0.48808 -0.4241
0.6079 -0.51851
0.53652 -0.76654
0.29704 -1.0137
0.49779 -0.39778
0.62864 -0.92746


==> figure/K_cosim_D4k/back_ups/Freq_OR/K_cosim_D4k_OR_vs_Prediction_value_C.txt <==
31.343 1.0616
8.0825 0.86143
11.25 -0.59187
7.1061 0.41889
52.034 3.9478
8.8428 1.0012
105.15 0.88963
8.5947 0.89709
10.083 -0.58255
17.049 1.0555
8.0626 1.2171
12.295 -0.22956
18.055 1.1566
82.205 0.61168
155.27 1.859
17.207 -0.17861
8.9733 0.68642
13.47 -0.75471
13.709 -0.8295
102.72 1.8915
126.38 1.4659
89.891 0.87652
90.172 1.2848
96.776 1.5386
110.74 1.7735
12.125 0.7463
92.155 -0.7105
81.404 0.38046
7.2696 -0.16197
98.836 2.0941
7.0982 1.2574
24.961 0.83158
149.32 0.2045
21.242 2.7735
7.3185 1.0027
7.1538 0.6115
26.432 1.0609
23.674 2.3834
6.933 0.51043
26.16 -0.15915
7.7178 0.57611
26.981 -0.84735
7.9037 0.51367
8.3638 0.39332
19.986 0.19521
79.814 0.76188
35.635 1.0516
11.085 0.99505
9.3422 1.1448
59.806 -0.80224
8.5158 1.7664
13.661 -0.17836
7.1845 0.96288
7.1335 1.3112
8.0958 1.482
14.537 0.34064
152.28 1.0699
11.738 1.6553
54.556 1.624
107 1.5238
36.133 0.87527
11.406 0.59656
63.227 0.86644
135.67 0.98145
68.196 0.35837
19.002 0.70131
75.659 0.29278
10.227 0.66645
16.054 0.63814
8.7749 0.73799
47.588 -0.30177
22.192 0.58902
147.48 2.0737
7.571 -0.83212
13.235 0.61319
45.452 1.6447
12.959 0.80176
109.17 1.785
113.91 1.3134
15.776 0.62112
30.586 -0.67726
43.747 -0.50881
12.367 -0.81265
19.875 1.0072
115.51 1.3304
6.9635 -0.66544
59.358 1.7176
152.65 1.3885
7.3873 -0.5132
7.0569 0.65353
8.1294 0.85165
94.739 0.60104
12.556 0.6197
12.778 -0.17499
7.1392 -0.35967
7.8733 0.5468
6.9519 2.5225
9.4392 1.2691
15.056 0.29818
69.41 1.9231
136.37 0.68173
55.627 1.7348
47.196 1.6906
28.102 1.0074
43.56 0.88286
12.439 1.4224
6.9422 0.64624
8.6918 1.6918
25.356 -0.54053
75.148 1.3459
7.5611 -0.50886
106.07 0.38728
6.922 0.66161
93.586 -0.17725
15.091 0.12388
48.978 1.8272
7.0458 -0.74217
139.9 0.78752
24.183 -0.56054
112 0.6147
52.658 -0.79297
8.1844 0.66432
135.32 -0.89805
7.0154 0.50668
24.7 1.0818
14.969 0.26016
17.647 -0.30076
30.287 -0.098394
87.657 0.79724
143.85 1.4988
48.778 1.1996
121.38 1.6964
27.258 0.51661
9.0806 1.5007
52.867 0.91999
21.126 0.41289
126.05 1.7745
14.367 -0.9332
49.379 1.5702
7.0009 1.5592
93.299 1.8399
12.483 0.84756
22.924 1.468
40.811 -0.25501
13.581 -1.157
6.9232 0.37609
7.0732 1.2373
127.06 1.4291
154.15 2.3595
69.654 0.76458
43.935 1.506
15.003 1.1737
119.08 1.295
126.72 0.011445
55.412 1.6209
10.837 -0.15019
22.434 -0.4553
81.671 0.89202
6.9405 -0.6573
7.5367 -0.16551
91.871 1.8235
9.6389 -0.21212
9.0177 1.115
39.389 1.7593
11.671 3.4961
18.366 0.63181
6.9975 0.31551
15.145 0.7593
24.44 -0.17496
85.453 1.0878
12.808 -0.51648
7.379 -0.22237
129.78 1.538
140.97 3.9539
99.428 0.60398
125.71 1.7935
22.801 -0.51092
6.9552 1.9878
37.313 -0.12453
84.907 1.5025
139.19 0.62027
80.607 1.6724
10.194 1.5613
8.5313 2.7346
101.52 1.6974
30.736 1.3817
138.13 -0.73418
14.2 0.66149
64.391 -0.41736
26.568 0.81053
95.029 1.0866
34.814 0.7016
14.117 0.085902
76.429 -0.7456
48.579 1.884
117.77 2.1923
12.055 1.0925
72.123 0.65871
120.72 -0.1125
70.882 1.3648
9.558 1.482
60.256 -0.47572
80.872 2.2448
9.3613 -0.56205
58.247 1.7289
31.039 1.751
11.276 1.3314
57.585 0.42343
32.266 0.37196
124.03 0.84141
15.233 -0.97552
100.32 0.60735
68.923 -0.61953
9.7105 0.14788
71.129 -0.21416
15.684 0.2919
7.4893 -0.35668
7.0394 2.0299
18.682 -0.6627
11.186 0.59017
23.422 0.038235
128.42 1.4928
107.31 0.38284
7.4663 -0.38798
106.69 1.0078
53.497 -0.35398
18.262 0.4939
8.4924 0.13858
81.938 1.5433
8.3785 0.3009
39.213 1.4161
6.9223 -1.1286
76.686 1.3737
7.2806 0.89026
12.411 0.18973
11.445 0.04508
19.544 0.34102
21.595 -0.32814
42.264 1.0202
16.091 0.095356
83.821 0.61044
14.881 0.43288
43.002 1.4685
86.276 1.5937
104.85 1.1763
19.654 1.5392
23.548 0.88663
48.181 -0.92278
123.7 0.11961
9.2003 -0.38216
23.927 2.1338
22.313 0.29072
88.212 -0.55562
58.912 1.442
131.5 0.58823
132.53 0.59081
25.89 0.26027
9.1539 -0.02754
26.705 1.3805
16.147 -0.68904
123.37 1.5292
16.564 -0.37583
8.0495 0.24905
6.9343 -0.49
8.6349 1.4236
9.8145 -0.67155
37.825 -0.50777
7.7567 0.80236
7.9658 0.52905
88.491 0.53772
45.07 1.8209
39.038 1.142
7.6905 0.6598
10.812 0.11975
31.957 0.013883
138.84 0.24883
9.69 1.155
13.035 0.83734
10.306 0.3642
76.171 -0.12767
19.217 1.1
15.813 -0.15408
34.651 1.5539
15.721 1.1838
134.97 1.055
11.577 0.68816
87.934 0.46786
104.54 1.0205
54.983 0.7297
25.622 0.94443
65.803 -0.31839
7.4753 0.23294
60.935 0.62605
98.54 1.4498
34.327 -1.2579
116.15 1.2567
29.108 1.0484
10.028 -0.052028
138.48 0.94785
7.2446 0.015482
10.573 -0.23407
130.81 -0.33735
24.83 1.3814
22.678 1.9581
14.486 1.4875
51.62 0.185
9.8992 0.019229
6.938 0.40607
8.8598 0.35626
10.363 1.2561
87.103 1.426
7.3382 1.2908
9.8462 0.39482
7.3462 1.2645
142.41 -0.49877
58.468 1.2742
14.283 0.98887
7.288 1.6089
9.1723 1.3966
22.072 1.5219
38.515 -0.24451
32.111 0.40606
16.184 0.0641
44.689 1.888
74.385 -0.14412
69.899 -0.017785
33.844 0.14832
36.3 -0.56679
10.061 -0.9742
63.924 -0.38209
6.93 1.5742
22.556 0.37459
136.72 1.4286
13.79 -0.47345
113.27 -0.6175
66.755 1.5636
83.55 1.7108
7.1941 1.497
15.868 -0.84324
148.22 1.0897
124.37 1.6374
114.55 1.7254
67.714 2.8743
11.022 1.9438
6.9468 -0.43038
8.8003 1.038
60.482 -0.38925
12.339 -0.38446
9.0355 1.316
7.6477 1.284
121.05 1.1481
102.42 0.30389
7.8025 0.32124
14.829 1.6585
6.9228 1.9235
10.284 -0.076649
103.94 0.86853
12.63 0.99917
10.479 0.32057
57.147 1.2003
34.165 0.82727
10.537 0.66156
16.66 -1.0776
97.069 0.74605
16.431 -0.46401
63.459 0.62214
8.2906 -0.41138
11.471 -0.57202
8.9293 1.3568
67.473 2.6641
7.0098 1.2019
26.296 0.43126
103.33 0.55298
7.0806 -0.81743
80.342 0.56309
101.22 -0.10367
60.708 1.5097
143.49 0.78584
8.9909 0.38536
53.077 0.62596
9.9204 0.92646
9.5381 1.2663
68.68 0.78391
14.656 0.10107
15.905 -0.79606
11.537 3.0613
7.6637 -0.69186
33.207 -0.47943
133.23 -0.044046
7.2006 -0.14361
79.551 2.653
145.3 -0.073146
62.304 0.53687
134.27 1.3001
57.366 1.0214
91.303 0.77502
10.752 -0.22639
44.879 1.6816
13.391 1.1253
28.387 0.16232
88.77 0.92472
18.788 -0.23269
35.141 1.6223
154.52 0.23867
21.359 -0.052083
23.172 1.3399
67.954 0.098091
146.39 0.94144
8.651 -0.74578
41.534 1.6337
20.779 0.82675
112.63 -0.4924
65.567 0.75235
111.37 1.1933
7.4086 0.84674
7.6743 0.30133
38.689 -0.90418
8.6755 0.96342
8.5707 1.2848
9.9741 1.1295
15.269 -0.29276
27.119 -0.22753
86.001 1.4498
133.57 1.4352
9.3134 1.2151
32.422 -0.71777
77.981 1.2039
7.0062 -0.18358
41.171 2.996
9.4587 0.97787
10.398 -0.27982
18.576 -0.52793
11.06 0.68811
99.725 0.74556
73.879 1.0824
89.61 0.67625
6.9574 -0.97231
7.0615 0.96334
20.098 0.83854
100.02 1.9525
27.678 0.6141
7.8317 -0.64202
13.985 1.1302
66.516 0.49123
16.468 -0.049609
7.5861 1.3945
144.21 -0.57618
10.421 1.6597
96.483 1.2468
8.1982 -0.15553
65.095 0.95688
7.7738 1.328
27.538 -0.83595
96.192 -0.62583
6.9312 1.3775
14.742 0.71676
54.77 -1.1328
32.892 0.82449
6.9674 2.1414
43.187 0.012976
70.636 -0.082756
45.836 0.40682
77.462 1.4227
25.756 1.2878
43.373 0.39156
105.46 0.15289
23.8 0.57561
99.132 -0.39304
33.049 0.79395
40.991 0.20919
13.629 0.45513
42.632 1.3472
15.358 -0.45993
8.7166 0.61543
111.68 -0.75316
142.77 0.94947
8.7582 0.68905
10.997 0.70752
133.92 1.5104
7.8916 0.74752
7.4526 0.99498
101.82 2.4328
25.092 0.68584
8.4388 0.77016
27.96 -0.66309
97.362 0.58715
61.617 -0.29395
47.786 -0.22516
113.59 1.0682
7.2273 0.22902
19.764 -0.57866
33.366 0.55523
59.582 -0.19487
72.622 1.8857
13.549 0.43744
9.8672 -0.19722
78.502 0.57073
93.874 -0.066514
23.048 -0.09296
35.8 0.66965
15.961 0.43437
140.62 -0.82403
93.012 -0.55805
50.799 0.58689
72.372 0.46106
150.43 0.06209
49.581 0.6889
7.1196 0.13439
29.841 0.32651
7.5127 0.64128
50.595 0.44653
56.71 0.62607
127.74 -0.75214
84.363 1.5056
7.2516 1.1334
147.12 1.942
8.15 0.62153
8.3415 -0.72118
15.998 0.095621
34.977 1.4592
81.138 -0.24383
46.029 0.64177
129.44 0.73684
6.9845 0.63137
85.18 0.038455
42.08 0.58308
17.109 0.4371
16.336 -0.22511
14.916 1.0658
12.733 0.56335
124.7 0.50802
144.57 -0.12182
153.4 1.6777
55.198 0.92001
154.9 0.91022
34.489 -0.20538
91.019 0.58739
140.26 1.7396
8.1636 1.1901
46.61 0.25089
14.622 0.064158
153.03 0.77444
7.6115 2.0046
30.436 -0.33713
90.736 1.4873
16.373 1.0051
7.1629 0.74191
13.501 -0.26244
23.297 -0.70824
17.953 1.6396
10.341 -0.19428
77.721 1.2787
112.32 0.30272
31.19 1.3753
8.305 1.3541
8.7331 1.3599
49.985 2.1942
131.15 1.3403
89.329 1.3486
16.241 0.02882
28.531 2.3675
71.874 0.10305
58.026 1.7689
45.644 -0.23053
119.73 1.3321
10.116 0.59468
10.96 1.3661
14.233 0.69381
10.632 0.60222
95.319 2.1884
37.654 -0.20313
143.13 0.11893
125.04 0.37456
79.026 1.8541
61.162 0.27304
38.342 1.3128
19.434 0.40961
7.0685 0.67626
70.144 1.0351
10.171 -0.51074
46.805 1.0761
10.138 1.0841
7.8141 1.8666
49.782 -0.50249
52.242 0.51105
10.007 0.55677
7.4304 -0.18
111.05 2.8126
9.2659 2.5733
13.313 1.5132
7.5961 1.127
108.86 1.6088
19.109 -0.66931
79.288 0.63252
8.454 0.80328
10.898 3.245
11.148 -0.28064
36.636 1.0396
7.8614 0.38303
7.5222 2.5162
21.477 1.6119
108.55 2.2262
17.748 -0.019706
31.802 0.71675
117.45 2.9109
33.525 1.0609
18.159 1.7271
17.148 0.47864
7.4985 -0.56943
12.512 1.4292
14.452 0.55635
8.8171 -0.84291
62.765 1.531
14.15 2.8008
47.983 0.93539
73.123 1.7725
118.1 1.602
74.639 0.25591
11.779 -0.83453
121.71 2.0894
72.872 0.5862
46.416 1.1513
38.863 2.2138
8.2547 -0.090602
141.69 -0.46654
58.69 1.4911
6.9284 -0.48146
52.45 2.3759
122.37 1.7187
10.596 0.69342
123.03 1.5172
20.894 0.69712
29.989 0.69202
10.776 2.641
25.224 1.5242
44.123 1.2577
16.718 -0.038911
8.8858 -0.84497
11.944 2.0595
28.818 2.8693
7.0855 1.7425
17.01 -0.44252
87.38 0.40761
128.08 0.52362
15.448 2.2511
60.031 1.7386
6.9365 0.59473
11.34 0.62008
150.8 0.73864
7.0502 -0.20863
156.03 0.98063
8.2193 1.9596
16.279 0.88396
110.11 -0.014352
31.649 3.2851
51.004 0.5666
26.025 2.5852
7.029 1.3274
53.708 3.0907
9.5081 0.91796
12.267 -0.2278
24.57 1.5496
13.871 0.81018
71.377 -0.69662
6.9449 0.5969
66.994 1.1057
73.375 0.29198
7.0352 0.68844
119.4 -0.58761
118.75 1.5802
137.78 0.49485
32.735 0.25285
17.85 0.74151
7.4217 0.25724
62.075 -0.36865
114.87 1.2357
66.041 1.9925
115.83 0.75704
42.447 -0.42359
29.694 -0.026497
41.715 0.3123
109.8 0.19517
35.966 1.8327
29.547 1.1269
13.741 1.8064
10.873 1.4534
11.711 0.5991
84.635 -0.52996
7.8435 0.55458
9.7937 0.84836
7.6217 0.64191
12.929 0.82623
30.887 -0.47061
51.827 0.94819
7.1114 -0.17066
50.391 1.3721
11.511 1.2484
11.644 -0.6418
50.188 -0.73107
10.514 0.50736
66.278 0.93711
25.489 0.73173
89.05 0.8692
94.162 2.4936
10.656 -0.42625
46.222 0.17263
63.691 0.8513
132.88 0.071352
54.131 1.151
78.242 -0.70251
39.565 1.1581
120.06 0.97114
13.004 0.70134
59.135 -0.093886
98.245 0.37895
13.188 -0.60063
11.123 -0.7325
24.311 -0.25711
9.5883 1.4002
103.03 2.0455
7.148 1.3526
14.401 1.3289
9.6591 -0.31432
28.963 0.98018
83.011 0.79018
82.742 -0.58491
16.757 0.96193
14.067 0.74751
18.471 1.4289
17.546 2.4089
7.9976 1.6656
15.539 1.6359
16.815 -0.22074
10.715 1.057
41.898 0.85027
6.9925 -0.38754
45.261 0.498
10.456 -0.079174
20.664 0.64499
14.317 1.766
14.034 -0.375
9.2471 0.55259
7.2624 -0.6085
118.42 -0.16101
17.346 -0.7015
15.629 -0.52618
36.973 1.2548
129.1 1.0211
47.392 0.21303
7.0251 -0.79254
12.013 1.0073
64.625 0.71029
56.059 -0.47086
149.69 0.70548
15.412 -0.8152
20.323 1.37
13.903 -0.27779
131.84 1.1621
18.894 3.7971
112.95 -0.28502
6.9262 -0.7066
7.4001 0.89751
92.726 -0.37314
6.9254 1.6194
103.63 0.47518
7.3665 -0.30966
12.704 0.76759
11.604 1.4805
17.446 1.9768
7.1251 0.68818
16.854 0.33562
6.977 0.7253
12.196 0.90071
13.422 0.3891
6.9244 0.98746
115.19 2.2777
75.403 0.26125
73.627 0.3708
35.47 1.1984
134.62 1.654
57.805 0.88485
12.659 1.2852
9.6083 0.60856
15.593 1.7169
8.416 -0.78092
151.17 1.5302
13.111 2.5477
12.853 0.37253
8.0298 1.174
12.585 0.043193
144.93 1.2987
62.534 0.21772
10.25 -0.47434
21.832 1.56
6.9275 1.0252
42.816 0.66014
74.893 -0.70162
8.9031 1.5229
9.9527 1.2277
128.76 1.2041
37.997 0.35933
11.916 -1.2652
13.266 0.38613
17.247 0.60284
117.12 1.2832
7.2105 1.2802
13.822 1.3797
8.2689 0.0042225
56.276 0.53884
11.212 1.0679
24.055 1.3159
40.096 0.077504
56.493 -0.63154
151.91 1.3032
9.4884 0.49082
53.287 1.8384
69.166 0.76264
29.254 -0.77051
86.551 0.5192
8.555 -0.85631
49.178 0.92827
51.414 -0.65891
39.741 0.079256
146.75 0.60037
8.3269 1.3489
122.04 0.2368
7.1783 0.83097
20.436 0.53483
104.24 1.5986
9.1262 2.6837
97.656 1.2485
55.843 1.3586
7.9222 1.1538
106.38 0.6593
7.7852 -0.3295
80.078 0.51746
114.23 1.8329
53.919 -0.21699
11.847 -0.55259
153.77 1.2823
30.138 1.0289
7.3263 0.22348
97.95 0.34273
150.06 0.66691
6.9815 0.10351
56.928 -0.27801
19.326 -0.655
105.77 1.1274
147.85 2.1096
62.996 1.2212
76.944 2.344
11.315 -0.17845
7.2171 -0.55042
12.883 0.71275
15.503 0.015824
130.47 1.261
100.92 -0.40371
9.0627 1.0957
38.169 0.33168
7.1689 1.4869
7.9849 0.75116
6.97 0.71133
9.2188 1.5143
107.62 -0.71045
41.352 -0.21023
51.209 0.23843
54.343 -1.3189
6.9892 1.3876
31.495 0.11613
7.9533 1.6763
155.65 1.8514
15.18 -1.1019
109.48 0.59623
28.244 1.4883
71.625 1.7092
34.005 0.14167
7.7456 1.4855
107.93 1.1931
21.952 0.2235
7.9345 0.62488
6.9222 2.2384
78.764 2.1743
8.6106 -0.30675
95.609 0.32507
85.727 -0.38281
108.24 -0.27722
21.01 1.4572
37.143 1.3373
20.55 0.9067
40.632 -0.18248
12.083 0.26131
16.526 0.69253
6.9742 -0.53826
7.7288 -0.019457
14.795 -0.36466
40.274 1.1155
95.9 -0.85977
141.33 0.31892
130.12 0.28674
8.9467 0.67654
8.4011 1.2442
132.19 2.0258
127.4 0.57155
74.132 2.3254
148.58 0.43381
12.224 1.5279
14.708 -0.74706
32.578 0.52077
13.158 0.53043
9.7416 0.57211
36.468 1.7612
7.3069 0.95318
148.95 2.6103
7.2341 1.3464
139.55 1.7169
125.37 1.4977
12.153 1.5589
100.62 0.020599
146.02 0.99569
77.203 2.0119
26.843 0.72294
145.66 1.626
102.12 1.1489
116.48 -0.35186
8.017 0.9692
6.961 -0.5604
8.2333 1.4194
16.622 0.48937
68.438 1.1842
10.692 1.3106
9.7622 0.84575
33.684 0.81993
27.819 0.28289
14.571 1.2494
44.311 1.8076
6.9498 0.80736
7.3584 0.16988
137.07 0.50512
28.674 -0.28547
75.915 0.93712
120.39 -0.37899
7.5464 0.85362
9.3905 0.80317
136.02 1.6827
8.4771 -0.55985
67.233 0.6361
48.38 0.47782
35.305 -0.49266
11.806 -0.095898
13.952 0.25285
82.473 0.21929
70.39 0.40288
142.05 1.5731
83.28 3.881
61.389 1.1917
21.713 0.9002
7.7013 0.80863
7.0931 1.2528
151.54 1.0343
9.1081 0.98884
7.6373 0.25949
8.116 0.72881
7.2993 1.274
110.42 -0.29137
13.081 0.33852
39.919 0.57222
11.985 0.6454
13.344 -0.62826
11.38 0.49841
94.45 0.84859
37.483 1.9995
116.8 -0.36069
9.2944 -0.87054
64.86 -0.65882
64.157 -0.33222
9.4098 -0.62239
47 0.22486
16.951 1.1218
10.935 0.67032
40.453 -0.44
65.331 1.6893
122.7 1.7014
90.454 0.20033
6.9239 2.9281
11.875 1.4953
84.092 1.7132
20.21 1.0956
86.827 -0.07468
44.5 0.40295
137.42 1.1389
91.586 -0.25683
7.0192 -0.94311
27.398 0.044131
16.912 -0.57264
92.441 -0.43452
7.4437 0.77523
36.804 -0.040098
15.323 0.10596
29.4 1.6043
61.846 0.42142


==> figure/K_cosim_D4k/back_ups/Order/K_cosim_D4k_Order_vs_Prediction_value_A.txt <==
4 -0.81137
3 -0.65241
2 -0.92478
3 -0.86185
2 -1.0781
2 -0.77473
2 -0.8297
3 -0.090427
3 -0.88692
3 -0.96347
2 -0.7079
4 -0.67511
4 -0.90546
2 -0.95784
3 -0.91
2 -1.0051
2 -0.82321
2 -1.0323
2 -0.92807
3 -1.1329
2 -0.483
2 -0.40997
2 -0.66452
3 -0.89111
5 -0.27877
3 -0.67059
2 -0.85592
3 -0.52302
2 -0.81377
3 -0.34274
2 -0.83415
2 -1.0736
3 -0.17001
3 -0.83433
3 -0.050919
2 -1.1835
3 -0.38443
2 -0.95942
3 -1.0909
2 -0.8307
2 -0.67852
2 -1.0659
2 -0.35107
2 -1.2624
2 -0.57081
3 -0.070309
2 -0.89778
3 -0.93488
2 -0.57835
2 -0.78857
2 -1.1085
3 -0.27785
2 -1.1394
2 0.0037649
2 -0.88201
2 -0.83511
3 -0.96714
2 -1.12
3 -0.96629
2 -0.8638
2 -1.1474
2 -1.0595
3 -0.013391
3 -0.5031
2 -0.82812
2 -0.82977
3 -0.19929
2 -0.89722
2 -0.82574
2 0.39931
2 -0.68282
2 -0.54219
2 -0.70525
3 0.12413
2 -1.0784
4 -0.2469
3 1.4804
2 -0.76212
2 -0.39586
2 -1.5427
3 -0.47455
3 0.13465
2 -0.8177
2 -1.1589
2 -1.1667
3 -0.95392
2 -0.68562
3 -0.97163
3 -0.92897
3 -0.81164
2 -0.9407
2 -0.94514
4 -0.014435
2 -0.88337
2 -0.8968
2 -0.95228
3 -0.11078
2 -1.2727
2 -0.48101
3 -0.57529
2 -0.95222
3 -0.12321
2 -1.0977
4 -0.70485
2 -1.0553
2 -0.77178
2 0.50723
2 -0.91793
2 -1.0628
2 -0.86622
3 -0.9491
2 -1.0055
3 -0.68141
2 -0.77811
2 -1.0336
4 -0.63209
2 -1.2653
4 -0.37571
2 -0.70728
2 -0.87849
2 -0.79811
2 -0.35185
3 -0.57807
2 -0.78292
2 -1.0734
2 -0.76921
4 0.21638
2 -0.71411
4 -0.14535
3 -0.74815
4 -0.82455
3 -1.1251
2 -0.6557
4 -0.11399
6 -0.33379
3 -0.62631
3 -0.75318
2 -1.1487
4 -0.69829
3 -0.89099
2 -0.92377
2 -0.79965
4 -0.75906
2 -0.85678
2 -0.72518
2 -0.36372
3 -0.094996
2 -0.96427
3 -0.94686
2 -1.0684
3 -0.57305
3 -0.90013
2 -0.60484
3 -0.89111
4 -0.50803
2 -0.65617
2 -0.95392
2 -0.35136
2 -1.0895
3 -0.37033
2 -0.62942
3 -0.84469
4 -0.5095
2 -1.0543
2 -0.76473
2 -1.4168
2 -0.63546
3 -0.58835
2 -0.46382
2 -1.1988
5 -0.63776
2 -0.82672
2 -0.83079
2 -1.1159
4 -0.93092
2 -1.1171
2 -1.2035
2 -1.0009
8 -0.54689
7 0.98862
4 -0.84307
2 -1.3899
2 -0.70132
3 0.12406
3 -0.78317
2 -0.83865
2 -0.50985
3 -0.88399
2 -1.0542
2 -1.4469
2 -1.1309
2 -1.4256
2 -0.93621
3 -0.6702
3 -0.93805
2 -0.4063
2 -1.2049
2 -0.78253
2 -1.0308
3 -1.1092
3 -0.53835
2 -1.1613
3 -0.61669
2 -1.1258
2 -1.0862
5 0.0041554
2 -0.83869
3 -0.18286
2 -0.71238
3 -0.64388
2 -0.74093
2 -1.0522
3 -0.014462
2 -1.0191
4 -0.83789
2 -1.0469
2 -0.55448
3 -0.93089
2 -0.62518
10 1.6032
4 0.40091
2 -1.1403
2 -0.98939
4 -0.11281
2 -1.1286
2 -0.9829
2 -0.79393
2 -0.55931
2 -0.65695
4 -0.96959
4 -0.85884
2 0.003708
2 -1.3887
2 -1.1995
2 -1.2287
2 -0.76101
5 -0.2658
4 -0.57086
3 0.14674
3 -0.53279
3 -0.70146
2 -0.75938
3 -0.70978
3 -0.76799
3 -0.46769
3 -0.18209
2 -0.89117
2 -0.59931
2 -1.1282
2 -1.0484
2 -0.7816
2 -1.1253
2 -0.23343
2 -0.64314
2 -0.7645
4 -0.80167
3 0.13021
2 -1.1985
2 -0.81826
2 -0.83497
2 -1.3083
4 -0.84126
2 -0.45252
7 0.82133
2 -0.8221
3 -0.038077
2 0.5592
2 -1.3351
2 -0.85567
3 -0.81081
2 -1.2827
2 -0.96603
2 -0.40135
3 -0.6326
2 -1.0247
3 -0.94341
3 -1.0014
2 -0.54349
3 -0.7373
2 -1.1231
3 -0.13609
2 -1.1717
2 -0.70251
2 -1.0733
2 -0.47883
2 -0.83875
2 -0.50891
2 -0.88608
2 -0.76014
2 -0.23238
2 -0.56909
2 -1.073
4 -0.57048
2 -1.1921
2 0.21711
2 -0.86031
2 -0.88825
3 -0.63343
2 -1.0973
2 -0.69846
3 -0.2067
2 -0.59858
2 -0.59779
2 -0.66365
3 -0.55313
3 -0.97359
3 -0.65917
2 -0.94948
3 -0.77955
2 -0.75263
2 -1.0453
3 -0.30543
3 -0.40189
2 -0.18063
2 -0.97981
2 -0.83013
3 -1.0711
3 -0.46651
4 -0.96249
4 -0.033474
3 0.82078
2 -1.1709
2 -1.1304
2 -1.0161
3 -0.372
2 -0.57318
2 -0.78457
2 -1.1377
2 -0.48917
2 -0.94112
7 -0.68392
4 0.37319
2 -0.20289
2 -1.1989
3 -0.80136
2 -0.76758
5 -0.74222
2 -1.0372
7 -0.34281
3 -1.0744
3 -0.037133
2 -0.38029
2 -0.89572
2 -1.0141
3 -0.32188
2 -1.0713
2 -1.0398
4 -0.55231
2 -0.79569
2 -0.80812
3 -0.75125
3 -0.037397
2 -1.0177
2 -1.1329
2 -0.99921
3 -0.79342
3 -0.20727
2 -0.76116
2 -1.2022
3 -0.67046
2 -0.91577
3 -0.90261
7 -0.67918
2 -0.96337
2 -1.0976
3 -0.60459
2 -0.82117
3 0.16628
2 -1.2178
2 -1.0747
2 -0.82141
5 -0.87291
2 -1.1093
2 -0.89483
4 -0.45142
3 0.68162
3 -1.0356
2 -0.71334
2 -0.72062
2 -0.73786
2 -1.1981
2 -0.21794
2 -0.33496
3 -0.76785
3 -0.74114
3 -0.57143
2 -0.77896
2 -0.96113
3 -0.82081
4 0.33711
2 -0.83506
2 -0.9269
2 -0.62146
2 -1.0475
3 -1.165
2 -0.95413
2 -0.99141
2 -1.2345
3 -1.0958
2 -0.97413
2 -0.29001
2 -1.1325
2 -1.2533
2 -0.4406
3 -0.796
3 -0.86939
2 -0.65454
2 -1.4808
3 -0.93321
2 -0.74902
3 -1.0096
2 -0.98905
3 -0.54443
2 -1.1014
5 -0.076486
9 1.3689
2 -0.90607
2 -0.96401
3 -0.79734
3 -0.64949
2 -0.91326
2 -0.80572
2 -1.0609
2 -1.141
2 -1.1147
2 -1.1203
2 -0.98281
2 -0.5527
2 -0.48858
2 -0.28707
2 -1.1258
2 -0.76984
2 -1.1383
2 -0.58974
2 -0.8572
2 -1.1171
3 1.0441
2 -1.2769
2 -1.0338
3 -1.0992
2 -0.79456
4 -0.45389
2 -1.0173
2 -1.6519
2 -0.39527
2 -0.87725
2 -0.76431
2 -0.75031
2 -1.024
4 -0.89243
2 -1.1088
2 -0.74886
3 -0.054344
2 -0.75087
3 -0.65176
2 -0.95141
3 -0.88558
2 -0.74528
2 -0.78108
2 -0.80059
2 -0.64264
2 -0.46641
2 -1.0345
2 -0.82044
5 0.22351
2 -0.40672
2 -0.97629
7 -0.34558
2 -0.95717
3 -1.0202
2 -1.1255
3 -1.1348
2 -0.50879
3 -0.35927
4 -0.80044
2 -0.91643
4 -0.97736
3 -0.60573
9 0.96612
2 -0.68791
2 -0.66358
3 -0.99946
3 -1.0468
2 -0.52316
3 -0.48346
2 -1.0208
3 -0.68986
2 -0.96854
3 -0.69565
2 -0.77283
3 -1.0508
4 -1.1396
4 0.56139
2 -0.98566
2 -0.98103
2 -1.0693
4 0.75449
2 -0.65352
2 -0.9732
2 -0.713
3 -0.88492
2 -1.0329
2 -0.89051
2 -0.90351
7 -0.7109
3 -0.76743
3 -0.36113
2 -1.0737
3 -1.0386
3 -0.9686
2 -0.71476
2 -1.2293
2 -0.70835
2 -0.56039
2 -0.5798
3 0.11682
2 -1.2769
3 -1.1961
2 -0.90908
2 -0.46291
3 -1.0248
2 -1.0424
2 -0.95733
2 -1.0232
2 -0.75697
2 -0.90682
2 -1.0561
3 -0.90419
2 -1.348
2 -0.71283
3 -0.81051
2 -0.99881
2 -1.1311
2 -0.56284
2 -0.80915
2 -0.679
4 -0.97026
2 -0.90473
3 0.28896
2 -1.002
2 -0.61009
2 -0.91192
2 -0.9475
3 -0.36473
3 -0.9419
2 -0.90797
3 0.24972
2 -0.83212
5 -0.64465
2 -0.97068
2 -0.80609
3 -1.2079
2 -0.73407
2 -1.1147
6 0.89882
2 -0.8261
2 -1.0767
2 -1.1131
2 -0.85944
2 -0.87149
2 -1.1671
3 -0.12227
2 0.48332
2 -1.1036
2 -1.1423
4 -0.63264
8 1.5269
2 -0.77128
2 -0.86287
2 -0.6918
3 0.052976
3 -0.24014
2 -0.5932
2 -0.76311
2 -1.149
2 -1.2421
3 0.2019
4 0.12308
2 -0.56405
3 -0.53269
2 -0.58547
2 -0.69033
2 -0.91726
5 -0.46856
2 -0.58643
3 -0.73432
2 -1.0048
2 -0.98001
2 -1.3507
3 -0.74575
2 -0.76348
2 -0.52077
2 -0.89182
2 -0.4285
4 -0.33919
3 -0.93311
2 -0.67712
3 -0.66366
2 -0.18972
4 0.11818
2 -1.1636
3 -0.71132
2 -0.7744
2 -0.71439
2 -0.62861
3 -0.41917
2 -0.44573
2 -0.79421
2 0.32373
2 -0.6603
2 -1.22
3 -0.77122
2 -0.37691
3 -0.92395
2 -0.86467
3 -1.0285
2 -0.86501
2 -0.3965
3 0.17229
11 0.64138
3 -1.027
6 -0.7676
2 -0.5979
6 -0.93142
2 -0.28646
2 -1.2682
3 -0.78305
7 -0.43534
2 -0.89921
2 -0.73977
2 -0.40981
3 -1.022
3 0.23595
2 -1.2188
2 -1.1089
2 -1.3728
4 -0.70149
2 -0.81636
2 -0.67111
2 -0.6429
3 -0.82594
2 -0.88301
3 -1.0966
2 -1.3208
4 0.10779
2 -0.18573
2 -0.97514
2 -1.2013
2 -1.1833
2 -0.76084
2 -0.87354
2 -1.0235
2 -0.57249
3 -0.94472
3 -0.47504
4 -0.11248
2 -0.97712
2 -1.0756
2 -1.1899
2 -1.0474
2 -1.1981
2 -0.51449
2 -1.0953
2 -0.41739
2 -0.52933
2 -1.1105
3 -0.89605
2 -0.80358
3 0.2554
2 -0.91797
3 -1.0049
3 -0.65218
2 -1.1517
5 -0.70882
3 -0.46359
2 -0.88269
3 0.088693
2 -0.64924
2 -0.78094
2 -0.92501
3 -1.1333
2 -0.45719
3 -0.65305
2 -1.1148
2 -0.93309
2 -1.158
3 -1.1073
2 -1.0014
3 -0.75362
2 -0.64779
2 -0.88623
5 -0.6682
4 -0.75776
2 -0.9838
2 0.59937
2 -1.174
2 0.3693
2 -0.93198
3 -0.11071
3 0.17318
2 -1.1168
2 -0.79417
3 -0.85374
3 -0.54671
3 0.20661
2 -0.69069
2 -0.83736
2 -0.4763
2 -0.76866
2 -0.55389
2 -0.31155
2 -0.97755
2 -0.97759
4 0.059439
2 -1.0093
5 -0.28161
2 -1.1766
2 -1.0737
3 -1.1434
2 -0.55017
3 -0.81912
2 -0.9875
2 -0.5262
4 -0.74652
2 -0.69094
2 -0.63675
2 -1.1636
2 -0.58048
2 -0.68738
2 -0.86215
2 -1.0166
2 -0.80032
4 -0.61755
2 -0.79747
2 -1.1063
2 -1.3412
2 -0.42457
2 -1.025
2 -0.80645
4 -0.4233
2 -0.86571
3 -1.0061
2 0.59303
2 -0.85008
2 -0.37487
2 -0.54339
2 -0.56262
6 -0.38772
2 -0.67052
2 -0.39334
3 -0.83322
3 -0.88115
4 -0.78119
8 1.4745
2 -0.67588
2 -0.59899
2 -0.83029
2 -1.1739
2 -0.96839
2 -0.87509
3 1.6244
2 -0.76455
3 -0.74051
3 0.036809
2 -0.7566
2 -0.30003
2 -0.65124
2 -0.56947
2 -0.89918
3 -0.78189
2 -1.3718
3 -1.1453
2 -0.94722
2 -0.57885
3 -0.23941
2 -0.99083
2 -0.97095
2 -1.0529
4 -0.85633
5 -0.62805
2 -1.1006
3 -0.90189
3 -1.0915
2 -0.9201
3 0.052741
2 0.30273
3 -0.21027
2 -0.88321
2 -0.98288
3 0.20211
2 -1.2534
2 -1.0563
2 -1.2813
2 -0.99423
2 -0.80279
4 -0.88828
4 -0.42928
2 -1.0717
2 -1.1793
2 -0.74467
4 -1.0368
3 -1.5052
2 -0.44423
2 -0.79193
3 -0.57822
2 -0.82892
2 -0.95882
4 -0.7756
2 -1.0872
3 -0.94861
2 -0.55863
2 -0.7097
2 -0.99388
2 -0.44717
2 -0.51517
2 0.031129
3 -0.00083829
2 -1.0411
2 -0.72118
3 -0.65657
3 -0.58894
2 -1.0746
3 -1.0359
2 -0.88118
2 -1.0422
2 -0.91178
2 -1.0643
2 -0.5256
2 -0.56439
14 1.7567
3 -0.41578
3 -1.083
2 -1.0723
2 -0.90213
3 -1.429
3 0.23367
2 -0.68726
3 -0.43414
3 -0.4605
2 -0.97181
3 -0.64826
3 -0.15813
2 -1.0789
2 -1.2082
2 -1.3478
2 -0.9569
3 -0.4912
2 -0.98283
2 -0.82622
3 -0.74092
3 -0.85286
2 -1.1635
3 -0.74162
2 -0.86985
2 -0.87038
2 -1.1114
4 -0.57204
4 -0.31587
2 -1.0512
3 -1.1687
2 -1.1523
3 -1.1655
4 0.052849
3 -0.90801
2 -1.0724
6 -0.50893
3 -0.77058
2 -1.1049
2 -1.1316
2 -0.95015
3 -0.88834
2 -0.83142
4 -0.76614
2 -1.1758
2 -0.74754
4 -0.32117
4 -0.79569
3 -1.027
2 -0.59267
3 -0.4474
3 -0.80511
2 -0.82957
4 -0.57014
2 -0.64054
2 -0.054926
2 -0.63842
5 -0.89543
2 -0.98552
4 0.24883
2 -0.65064
3 -0.40592
2 -0.49083
3 -0.91409
2 -0.83061
2 -0.76897
2 -1.1443
5 -0.67517
3 -0.84954
2 -1.2666
3 -0.71148
3 -0.3358
2 -1.145
3 -0.65419
2 -0.25746
2 -1.1032
2 -0.96043
3 -0.86082
2 -0.93069
3 -0.19832
2 -1.2008
3 -0.7664
3 -1.0786
2 -1.0197
3 -0.22039
2 -0.65211
2 -1.0157
2 -0.82665
2 -1.324
2 -1.2219
2 -0.97075
3 -0.55116
2 -0.76234
3 -0.70848
2 -0.64214
2 -1.475
2 -1.2275
4 -0.70733
3 -0.61758
3 -0.32281
2 -0.91488
2 -1.2854
2 -0.59394
2 -1.0635
2 -0.59139
2 -0.94952
2 -0.37284
3 -1.0933
2 -1.1896
3 -1.2805
2 -0.18105
2 -0.88832
2 -0.31808
2 -0.084311
4 -0.51724
2 -1.228
5 -0.65585
2 -0.84935
2 -0.22756
2 -0.5989
2 -1.0736
4 -1.0546
3 -0.26573
2 -0.75862
2 -0.8272
2 -0.059859
2 -0.80146
2 -0.88894
2 -0.38931
3 -0.67597
2 -0.75202
2 -1.6302
4 0.49045
2 -0.52828
3 -0.028901
3 -0.55172
3 -0.45408
2 -0.99099
2 -1.0978
3 -0.48598
4 -0.95715
2 -0.86232
3 -0.25622
2 -0.77751
2 -0.9032
6 0.83842
2 -1.0025
4 -0.76477
2 -0.8902
4 -0.1507
2 -0.92195
3 -0.82293
2 -0.44346
2 -0.62635
2 -0.89086
2 -0.53614
2 -0.83404
2 -1.427
2 -1.121
2 -1.3491
2 -0.82105
3 -0.70309
2 -1.1587
3 -0.81853
2 -0.71766
2 -0.98499
2 -1.282
4 -0.19968
2 -0.40871
2 -0.49802
2 -0.48735


==> figure/K_cosim_D4k/back_ups/Order/K_cosim_D4k_Order_vs_Prediction_value_B.txt <==
2 -0.38035
3 -0.83899
2 -1.2341
3 -0.99747
2 -0.95943
2 -1.0273
4 -0.70127
2 -0.47785
2 -0.61119
3 -0.42686
2 -1.0892
2 0.36318
2 -0.94283
2 -0.64935
2 -1.128
2 -1.2851
3 -0.64141
2 -1.02
2 -0.6636
2 -0.67852
4 0.51722
4 1.3549
2 -1.3629
3 0.29789
2 -1.3443
2 -1.229
2 -1.005
2 -0.85862
2 -0.91102
2 -0.67503
2 -0.49973
2 -1.2436
2 -0.64463
2 -0.78361
2 -0.97033
3 -1.018
2 -1.1541
2 -1.08
2 -1.022
2 -0.79899
3 0.24935
3 -0.47797
3 -0.45415
2 -1.1089
4 -0.11013
2 -0.95702
2 -0.49866
2 -0.77894
2 -0.61176
2 -0.57437
2 -1.051
2 -1.1076
2 0.41649
4 -0.013901
3 -0.8065
2 -0.93772
2 -1.2658
2 -0.77303
2 -0.85443
2 -0.8022
2 -0.60345
2 -0.98619
3 -1.3224
3 -0.74981
2 -0.68027
2 -0.74112
2 -0.60877
2 -0.74257
2 -1.5147
2 -1.1722
2 -0.27278
3 -0.0089627
2 -0.083351
2 -1.0328
4 -0.22015
2 -0.9048
2 -0.83082
2 -1.2877
2 -0.71004
2 -1.0313
2 -1.0278
3 -1.082
3 -0.6575
2 -1.3533
2 -0.97953
2 -0.61421
5 -0.56537
2 -1.2701
2 -0.83128
3 -0.67758
2 -0.13966
2 -1.0326
2 -0.53774
2 -1.1716
2 -0.38188
2 -0.89519
2 -0.84309
2 -0.98684
2 -0.59131
3 -1.2148
2 -0.83635
2 -1.3069
3 -0.35145
2 -0.81508
2 -0.41382
2 -1.1084
2 0.33433
2 -0.58518
3 -1.0558
3 -1.0446
2 -1.2071
2 -1.0016
4 -0.77255
2 -1.4727
2 -0.69612
2 -0.95426
2 0.17979
3 -0.52983
2 -1.1293
2 -1.215
2 -1.1107
2 -0.67762
2 -0.64384
2 -0.58943
2 -0.88686
2 -0.69958
2 -1.0395
2 -1.0086
2 -0.31275
3 -0.85005
2 -0.82626
2 -0.66125
2 -0.76266
2 -1.4019
2 -0.91206
2 -0.56156
2 -0.68819
2 -0.60746
3 -0.58912
2 -1.0441
3 -0.76461
4 0.58165
2 -1.2262
2 -0.55623
2 -0.43624
2 -0.61901
2 -0.71885
2 -1.3674
2 -0.76501
2 -0.85566
2 -1.0326
2 -0.91205
2 -1.0194
2 -1.1717
2 -0.88539
3 -0.56329
3 -0.90495
3 -0.66745
3 -0.72531
2 -1.0091
2 -1.1216
2 -0.48153
2 -1.0797
2 -1.0502
2 -0.73375
2 -0.88631
2 -1.3707
2 -1.0394
2 -0.4156
2 -0.80627
2 -0.81514
2 -0.75148
2 -0.93851
2 -0.7835
3 -0.94283
2 -0.69037
2 -0.83128
2 -0.6764
2 -0.71925
2 -1.3894
2 -0.80308
2 -1.2724
2 -0.015526
3 -0.52048
3 -0.75186
2 -0.95628
2 -1.2512
2 -0.56028
2 -1.2007
2 -0.92765
2 -0.98679
2 -0.81679
2 -0.37495
2 -1.0322
2 -0.94099
3 0.06122
2 -0.68323
2 -1.5216
2 -1.165
2 -1.0841
3 -1.0612
3 -0.4879
2 -0.77565
2 -1.2532
3 -0.53819
2 0.21698
2 -0.75874
2 -0.55132
2 -1.1838
2 -0.51783
2 -0.76295
2 -1.1094
3 -1.1873
2 -0.67857
2 -1.0664
3 -0.37599
2 -1.5961
2 -0.90343
2 -0.63517
3 -0.87513
2 -0.44769
2 -0.89037
3 -0.11469
4 -0.63227
3 -0.46129
2 -0.68652
2 -0.26218
5 -0.48134
2 -0.2391
2 0.39441
2 0.62016
4 -0.85523
3 -0.21594
2 -1.3734
2 -0.89363
3 -0.89091
2 -1.014
3 -1.0682
2 -1.2197
2 -0.95408
3 -0.62404
2 -0.62694
3 -0.85226
2 -0.5965
2 -0.90125
2 -0.35301
2 -1.0216
2 -0.66467
3 -0.41987
3 -0.1738
2 -0.83992
3 -0.28015
3 -0.51924
2 -1.1987
2 -1.2845
2 -0.72692
2 -0.031092
3 -1.1411
2 -0.93992
3 -0.81741
3 -0.33397
2 -0.2692
2 -0.62345
2 -1.254
2 -0.8706
2 0.76726
2 -0.60994
2 -1.1227
2 -1.1684
2 -1.2278
3 -0.34739
2 -0.82849
2 -1.0127
2 -0.89176
2 -1.1533
2 -0.90627
2 -0.72024
2 -0.88855
2 -0.7896
2 -0.83959
2 -1.2578
2 -0.74306
3 -0.50559
3 -1.1586
2 -1.2934
3 -1.0186
2 -0.47741
3 -0.64941
2 -0.65069
2 -0.98422
2 -0.50552
2 -1.0693
3 -0.62142
2 -0.62675
2 -0.60959
3 -0.79263
2 -1.1466
2 -1.3578
2 -0.71571
3 -1.0395
2 -1.0544
3 -1.0954
2 -1.3005
2 -1.1019
2 -0.53482
2 -0.94396
3 -1.0857
2 -0.9125
2 -0.90127
2 -0.82096
2 -0.77318
2 -0.68878
2 -0.85666
2 -1.008
2 -1.2018
2 -1.0909
3 -0.76958
2 -1.0368
2 -0.47423
2 -0.90748
2 -1.0746
3 0.23251
2 -0.87882
2 -0.75548
2 -1.0291
2 -0.34454
4 -0.57803
2 -0.47538
2 -1.2142
2 -1.3185
2 -0.69581
3 -0.60449
2 -1.0178
2 -0.47954
2 -0.72378
2 -0.3639
2 -0.45327
3 -0.5034
2 -1.2901
3 -0.61718
4 -0.68194
2 -0.54776
2 -0.61219
2 -1.3689
2 -0.80609
4 -0.65369
2 -0.93802
3 -1.017
2 -0.90846
2 -0.70534
2 -0.80226
3 -0.94785
2 -0.79886
3 -0.79189
3 -0.27301
2 -0.77991
2 -0.54963
2 -1.0766
2 -1.2577
2 -1.2066
2 -0.34517
2 -0.81945
2 -1.3427
4 0.60819
2 -0.80422
2 -0.66063
2 -0.50089
2 -0.81116
2 -0.89669
2 -1.0536
2 -0.59239
2 -0.77365
4 -0.7379
2 -0.67479
2 -0.78629
2 -1.1987
2 -0.98686
3 -0.97625
2 -0.81388
2 -0.99848
2 -0.38406
2 -1.1145
2 -0.89782
2 -1.451
2 -0.84125
3 -0.96077
3 -0.49695
3 -1.0507
2 -1.0517
2 -0.54031
2 -0.85306
2 -0.64359
2 -1.4749
2 -1.2182
2 -0.87263
2 -0.24939
4 -0.88887
4 -0.92662
3 -0.51581
3 0.85367
2 -0.87859
2 -0.53106
2 -0.64796
3 -0.94062
2 -0.61098
2 -1.1456
3 -0.464
2 -0.26972
2 -1.2837
2 -0.90901
2 -1.2456
2 -1.0402
2 -0.78198
3 -0.63176
2 -0.88908
2 -1.4509
3 -0.5983
2 -1.466
2 -0.83448
2 -1.2682
3 -0.48059
3 -0.73902
2 -0.69871
4 -0.18082
4 0.24812
2 -1.1187
2 -0.69497
4 -0.5325
2 -0.76255
4 -0.18192
2 -0.69534
2 -1.0144
2 -0.80147
3 -0.76939
2 -0.7528
2 0.80177
3 -0.72059
3 -0.94896
2 -0.99459
2 -0.79618
2 -0.81874
2 -0.71584
2 -0.73714
2 -0.7275
2 -1.1725
2 -0.82198
2 -0.65528
2 -1.1051
2 -0.60771
2 -0.88612
3 -0.5392
2 -1.0235
2 -1.2618
2 -0.58701
2 -0.76274
2 -1.2864
3 -0.92293
2 -0.96304
2 -1.5858
3 0.00031446
2 -1.2171
2 -0.58517
3 -0.56149
2 -0.95971
2 -1.3419
2 -0.99932
2 -0.84843
3 -0.20295
2 -1.0257
3 -0.98333
3 -0.70555
2 -1.0319
2 -0.6958
2 -0.40269
3 -0.73025
2 -0.94673
2 -0.46228
2 -1.1207
2 -1.1993
2 -1.141
2 -1.0085
2 -0.83883
2 -0.54779
2 -0.96482
2 -0.715
4 -0.70557
4 -0.82099
4 -0.78771
2 0.80504
2 -0.95374
2 -1.1661
2 -0.76512
4 -0.60184
2 -1.1948
2 -0.99064
4 -0.068233
3 -1.1258
3 -0.93796
4 0.55124
2 -1.0124
2 -0.65943
2 -0.9384
2 -0.7594
2 -1.2272
2 -0.98811
2 -0.72829
2 -1.1004
2 -1.0832
2 -0.72419
4 0.8111
3 -0.13284
3 -0.90232
2 -0.88957
4 -0.59111
2 -0.79061
2 -0.24795
2 -1.1108
2 -0.65029
2 -1.3121
2 -0.84513
2 -1.3035
3 -0.88573
3 -0.96319
3 -0.53127
3 -0.83678
2 -0.84317
2 -0.60558
4 -0.99337
2 -0.77199
2 -0.78681
3 -0.72845
2 -1.1314
2 -0.031229
4 -0.67189
2 -0.77079
4 -0.56095
2 -1.261
2 -1.0356
2 -0.51513
2 -0.64498
3 -0.64245
5 -0.32239
2 -1.1481
2 -0.94876
2 -0.5939
2 -0.73163
3 -0.66513
2 -0.95581
2 -1.1831
2 -1.1262
2 -1.0204
2 -1.2019
2 -1.088
2 -0.99243
3 -1.067
3 -1.0045
2 -0.88755
4 -0.78928
2 -1.298
3 -0.58299
3 -0.96862
3 -0.30965
3 -0.98912
2 -1.221
3 -0.55649
2 -0.64583
2 -1.1469
2 -0.46247
2 -0.802
4 -0.08195
2 -0.88913
2 -1.1182
2 -1.0109
2 -0.63671
2 -1.0328
3 -0.85149
2 -1.0844
2 -0.92587
2 -0.53459
2 -0.86952
2 -0.64666
2 -1.1127
3 -0.81945
3 -1.0591
3 -0.43661
2 -1.0048
5 -0.31437
4 -0.68458
2 -0.98713
3 -0.33765
2 -1.1133
2 0.46376
3 -0.48607
2 -0.72284
2 -0.79094
2 -1.1645
4 -0.73385
2 -1.3463
2 -0.95997
2 -0.93515
2 -0.6609
2 -1.1393
2 -0.94664
2 -1.3446
2 -0.7787
2 -1.0687
2 -0.67067
2 -0.82646
2 -0.81882
2 -1.0049
2 -0.81588
3 -0.92787
2 -0.7943
2 -0.84778
2 -0.40565
2 -0.72251
2 -0.69823
2 -0.69382
3 -0.62257
2 -0.63895
2 -1.2383
2 -0.48522
3 -0.83415
2 -0.86239
3 -0.48175
4 0.47983
2 -1.3617
3 -0.97689
2 -1.1369
2 -1.0465
2 -0.64401
3 -0.98367
2 -1.0898
2 -0.81318
3 -0.58058
2 -0.99862
2 -0.86167
2 -0.59158
2 -0.56202
6 0.21607
2 -0.55099
2 -0.81117
2 -0.74841
2 -1.271
3 0.12898
2 -0.45352
2 -0.56195
3 -0.73232
2 -1.2271
2 -0.29783
3 -0.71299
2 -1.4087
2 -1.0781
2 -0.79559
2 -0.96229
3 -0.83962
2 -0.95231
3 -0.96048
2 -1.2937
2 -0.94252
2 -1.0915
2 -0.72907
2 -0.39099
2 -0.65652
2 -0.63167
3 -0.14506
3 -0.027659
2 -1.1476
2 -0.49391
2 -1.0372
2 -0.48978
3 -0.78394
2 -0.7401
3 -0.19927
3 -0.86025
2 -0.91169
7 -0.71643
2 -1.08
2 -0.9788
2 -0.71935
4 -0.74961
4 -0.64984
2 -0.72232
2 -0.92529
2 -0.38483
2 -1.1634
4 -0.57368
5 -0.52212
2 -1.1782
2 -1.1028
2 -0.89396
2 -1.0062
2 -0.45494
2 -0.74715
2 -1.2475
2 -0.76538
2 -0.93912
2 -1.0675
3 -1.2155
2 -1.1223
2 -0.68663
2 -1.0222
2 -1.3067
2 -0.87677
3 -0.099493
2 -1.0174
4 -0.81683
2 -0.93134
2 -1.1227
2 -1.1521
2 -0.57078
2 -1.1934
2 -0.90704
2 -0.73463
3 -0.57602
3 -0.24326
2 -0.75439
2 -1.2473
3 0.36717
2 -0.80894
2 -1.0945
2 -1.1867
2 -0.98921
2 -0.79284
2 -0.9894
2 -0.86104
3 -0.58018
2 -0.78783
2 -1.4427
2 -1.011
2 -1.2656
3 -0.76535
3 -0.63865
2 -1.2497
2 -1.2439
2 -0.96516
2 -0.48702
2 -0.89464
2 -0.65568
2 -0.89477
2 -0.49917
2 -0.51437
2 -0.91824
4 -0.72981
2 -0.9276
2 -0.64269
3 0.27052
5 -0.52441
2 -0.93344
4 -0.56106
2 -1.0923
4 -0.38877
2 -1.563
2 -0.60011
2 -1.1262
2 -1.1553
2 -1.1696
4 -0.72718
2 -1.0846
2 -0.56238
3 -0.93825
2 -1.3578
2 -0.85104
2 -0.91586
2 -0.6772
2 0.61226
3 -1.2302
2 -1.1081
2 -0.79869
2 -1.3762
2 -1.6976
2 -0.83801
2 -1.1504
2 -0.85087
2 -0.79444
2 -1.1988
2 -0.74928
2 -1.164
2 -1.07
2 -0.94383
4 -0.79
2 -0.89827
3 -1.0415
2 -1.0337
2 -0.7731
4 -0.41206
2 -1.5223
2 -0.90189
2 -1.0371
2 0.10109
2 -0.94693
2 -0.68224
2 -1.0533
3 -0.37668
2 -0.85812
3 0.5477
2 -0.81007
2 -1.2551
3 -0.4207
2 -1.1241
2 -1.0199
2 -0.83205
2 -1.1554
2 -0.59644
2 -0.92431
2 -0.47391
2 -1.2016
3 -1.2329
2 -1.0449
2 -1.1674
2 -0.78498
2 -1.0487
2 -1.1573
2 -0.96552
2 -0.8444
3 -0.29674
2 -0.4564
2 -1.1443
2 -1.073
3 -0.16179
2 -0.62118
3 -0.99495
3 -1.0436
3 -0.84469
2 -0.41942
2 -0.82998
4 -0.75217
3 -0.56552
3 -0.95031
2 -0.49753
2 -0.69425
2 -1.0133
2 -0.81225
2 -0.89009
2 -0.17942
2 -0.93829
2 -0.91693
2 -0.8915
2 -0.89093
3 -0.83199
3 0.55117
2 -0.96401
2 -1.3538
2 -0.284
2 -1.2281
2 -1.1577
5 -0.72878
2 -0.9727
2 -0.95493
2 -0.94845
2 -1.2325
2 -0.65744
2 -1.252
2 -1.2126
2 -1.4718
3 -0.15528
2 0.23316
2 0.36513
2 -0.98136
2 -1.0892
2 -0.36335
2 -1.0301
3 -0.66117
2 -0.90372
2 -0.80034
2 -0.95383
2 -1.2187
2 -1.318
3 -0.68478
2 -0.85208
3 -0.87875
2 -0.85348
2 -0.98481
2 -1.1086
2 -0.067358
2 -1.0211
2 -1.1767
2 -0.87706
2 -1.294
2 -1.4556
4 -0.73151
2 -0.77764
3 -0.89134
2 0.11409
2 -0.66435
2 -0.62197
2 -1.3282
2 -0.74059
3 -0.63937
2 -0.58216
5 -0.83054
2 -1.4855
3 0.11608
2 -0.70582
2 -0.96068
3 -1.2587
2 -1.2726
2 -0.85415
2 -0.92623
2 -0.75903
2 -1.1666
3 -0.66661
3 -0.2808
3 -0.44789
3 -0.22304
2 -0.71933
2 -1.1123
4 -0.78736
2 -0.90895
2 -0.87699
2 -1.283
2 0.19978
2 -1.3725
2 -0.82869
4 -0.72589
7 -0.61563
2 -1.0663
2 -1.1498
3 -0.40474
3 -0.0084587
2 -1.1139
2 -1.0571
2 -0.69792
2 -0.84189
2 -0.81122
3 0.0767
3 0.16286
3 -0.86846
2 -1.1044
2 -0.84202
2 -0.726
2 -0.77047
3 -0.61104
2 -0.96131
3 -1.069
2 -0.81366
2 -0.8132
2 -0.50311
2 -0.38659
2 -0.72372
2 -1.3819
2 -0.16192
2 -0.30697
2 -0.81879
2 -0.82874
4 -0.37657
3 -0.98307
2 -1.0938
3 -0.86109
2 -1.0823
2 -0.80426
4 -0.57218
2 -0.8099
3 -0.093566
2 -0.76848
2 -1.0237
2 -0.60208
2 -0.90926
3 -1.012
2 -1.0201
2 -1.1532
2 -1.0034
2 -0.91011
2 -0.54373
3 -1.3677
3 -0.42281
2 -1.2382
3 -0.53873
3 -0.81996
2 -0.68842
2 -0.97011
3 0.18192
2 -0.89581
2 -1.0212
3 -0.67036
3 -0.79693
2 0.42175
2 -0.98241
2 -1.079
3 -0.40579
2 -0.68336
2 -1.0026
3 -0.16102
2 -0.56041
2 -0.73991
2 -1.109
2 -1.4887
4 -0.3438
2 0.47265
2 -0.83939
2 -0.94214
2 -0.87536
2 -0.48587
3 1.0002
2 -0.4241
2 -0.51851
2 -0.76654
2 -1.0137
3 -0.39778
2 -0.92746


==> figure/K_cosim_D4k/back_ups/Order/K_cosim_D4k_Order_vs_Prediction_value_C.txt <==
3 1.0616
2 0.86143
3 -0.59187
2 0.41889
6 3.9478
2 1.0012
6 0.88963
2 0.89709
2 -0.58255
3 1.0555
3 1.2171
6 -0.22956
4 1.1566
3 0.61168
8 1.859
2 -0.17861
2 0.68642
2 -0.75471
3 -0.8295
3 1.8915
3 1.4659
18 0.87652
6 1.2848
4 1.5386
4 1.7735
2 0.7463
2 -0.7105
4 0.38046
3 -0.16197
7 2.0941
2 1.2574
2 0.83158
4 0.2045
5 2.7735
2 1.0027
2 0.6115
3 1.0609
4 2.3834
4 0.51043
3 -0.15915
2 0.57611
2 -0.84735
2 0.51367
2 0.39332
4 0.19521
3 0.76188
7 1.0516
2 0.99505
3 1.1448
4 -0.80224
2 1.7664
3 -0.17836
3 0.96288
3 1.3112
3 1.482
2 0.34064
3 1.0699
19 1.6553
5 1.624
6 1.5238
4 0.87527
2 0.59656
5 0.86644
10 0.98145
4 0.35837
2 0.70131
4 0.29278
2 0.66645
2 0.63814
2 0.73799
2 -0.30177
3 0.58902
5 2.0737
2 -0.83212
2 0.61319
5 1.6447
3 0.80176
4 1.785
3 1.3134
2 0.62112
2 -0.67726
2 -0.50881
2 -0.81265
2 1.0072
21 1.3304
2 -0.66544
4 1.7176
7 1.3885
2 -0.5132
2 0.65353
2 0.85165
4 0.60104
2 0.6197
3 -0.17499
2 -0.35967
2 0.5468
3 2.5225
3 1.2691
2 0.29818
4 1.9231
3 0.68173
5 1.7348
3 1.6906
5 1.0074
6 0.88286
3 1.4224
2 0.64624
8 1.6918
2 -0.54053
3 1.3459
2 -0.50886
6 0.38728
2 0.66161
3 -0.17725
3 0.12388
5 1.8272
2 -0.74217
4 0.78752
2 -0.56054
2 0.6147
2 -0.79297
2 0.66432
2 -0.89805
2 0.50668
4 1.0818
3 0.26016
4 -0.30076
4 -0.098394
5 0.79724
17 1.4988
6 1.1996
15 1.6964
3 0.51661
3 1.5007
2 0.91999
2 0.41289
7 1.7745
2 -0.9332
3 1.5702
3 1.5592
11 1.8399
2 0.84756
4 1.468
3 -0.25501
2 -1.157
2 0.37609
2 1.2373
8 1.4291
3 2.3595
4 0.76458
12 1.506
12 1.1737
6 1.295
3 0.011445
9 1.6209
3 -0.15019
4 -0.4553
4 0.89202
2 -0.6573
2 -0.16551
6 1.8235
3 -0.21212
3 1.115
3 1.7593
3 3.4961
2 0.63181
2 0.31551
2 0.7593
5 -0.17496
4 1.0878
2 -0.51648
3 -0.22237
7 1.538
5 3.9539
2 0.60398
5 1.7935
2 -0.51092
3 1.9878
3 -0.12453
8 1.5025
4 0.62027
3 1.6724
3 1.5613
3 2.7346
5 1.6974
7 1.3817
2 -0.73418
2 0.66149
5 -0.41736
18 0.81053
5 1.0866
3 0.7016
3 0.085902
6 -0.7456
4 1.884
3 2.1923
3 1.0925
6 0.65871
3 -0.1125
4 1.3648
3 1.482
2 -0.47572
9 2.2448
2 -0.56205
10 1.7289
6 1.751
2 1.3314
5 0.42343
2 0.37196
4 0.84141
2 -0.97552
4 0.60735
2 -0.61953
4 0.14788
6 -0.21416
2 0.2919
3 -0.35668
2 2.0299
2 -0.6627
2 0.59017
2 0.038235
6 1.4928
14 0.38284
2 -0.38798
5 1.0078
4 -0.35398
6 0.4939
3 0.13858
6 1.5433
2 0.3009
3 1.4161
2 -1.1286
3 1.3737
3 0.89026
2 0.18973
2 0.04508
3 0.34102
2 -0.32814
2 1.0202
3 0.095356
9 0.61044
2 0.43288
13 1.4685
4 1.5937
8 1.1763
5 1.5392
3 0.88663
2 -0.92278
3 0.11961
2 -0.38216
9 2.1338
4 0.29072
6 -0.55562
5 1.442
3 0.58823
4 0.59081
3 0.26027
2 -0.02754
10 1.3805
2 -0.68904
8 1.5292
3 -0.37583
3 0.24905
2 -0.49
3 1.4236
2 -0.67155
2 -0.50777
2 0.80236
9 0.52905
2 0.53772
8 1.8209
3 1.142
2 0.6598
2 0.11975
3 0.013883
3 0.24883
2 1.155
3 0.83734
2 0.3642
3 -0.12767
3 1.1
3 -0.15408
8 1.5539
5 1.1838
4 1.055
2 0.68816
3 0.46786
3 1.0205
2 0.7297
8 0.94443
3 -0.31839
2 0.23294
4 0.62605
5 1.4498
2 -1.2579
3 1.2567
3 1.0484
2 -0.052028
2 0.94785
2 0.015482
2 -0.23407
3 -0.33735
2 1.3814
4 1.9581
4 1.4875
2 0.185
2 0.019229
2 0.40607
4 0.35626
2 1.2561
10 1.426
3 1.2908
2 0.39482
8 1.2645
3 -0.49877
22 1.2742
2 0.98887
5 1.6089
3 1.3966
4 1.5219
3 -0.24451
20 0.40606
3 0.0641
5 1.888
5 -0.14412
3 -0.017785
3 0.14832
3 -0.56679
2 -0.9742
4 -0.38209
4 1.5742
6 0.37459
8 1.4286
2 -0.47345
2 -0.6175
5 1.5636
9 1.7108
2 1.497
2 -0.84324
4 1.0897
3 1.6374
3 1.7254
4 2.8743
5 1.9438
2 -0.43038
3 1.038
3 -0.38925
3 -0.38446
2 1.316
3 1.284
11 1.1481
2 0.30389
2 0.32124
6 1.6585
2 1.9235
3 -0.076649
7 0.86853
3 0.99917
2 0.32057
9 1.2003
2 0.82727
2 0.66156
2 -1.0776
2 0.74605
2 -0.46401
4 0.62214
2 -0.41138
2 -0.57202
3 1.3568
6 2.6641
3 1.2019
3 0.43126
4 0.55298
2 -0.81743
4 0.56309
3 -0.10367
4 1.5097
2 0.78584
2 0.38536
4 0.62596
2 0.92646
2 1.2663
3 0.78391
3 0.10107
3 -0.79606
3 3.0613
2 -0.69186
2 -0.47943
2 -0.044046
2 -0.14361
3 2.653
4 -0.073146
4 0.53687
7 1.3001
6 1.0214
4 0.77502
3 -0.22639
3 1.6816
2 1.1253
4 0.16232
2 0.92472
3 -0.23269
3 1.6223
5 0.23867
3 -0.052083
5 1.3399
3 0.098091
5 0.94144
2 -0.74578
2 1.6337
2 0.82675
2 -0.4924
3 0.75235
3 1.1933
2 0.84674
2 0.30133
2 -0.90418
4 0.96342
10 1.2848
3 1.1295
2 -0.29276
4 -0.22753
3 1.4498
5 1.4352
3 1.2151
2 -0.71777
4 1.2039
2 -0.18358
4 2.996
9 0.97787
2 -0.27982
2 -0.52793
2 0.68811
3 0.74556
3 1.0824
2 0.67625
3 -0.97231
2 0.96334
2 0.83854
11 1.9525
4 0.6141
2 -0.64202
3 1.1302
3 0.49123
2 -0.049609
3 1.3945
3 -0.57618
7 1.6597
3 1.2468
4 -0.15553
5 0.95688
3 1.328
2 -0.83595
2 -0.62583
3 1.3775
2 0.71676
4 -1.1328
4 0.82449
7 2.1414
3 0.012976
8 -0.082756
4 0.40682
3 1.4227
23 1.2878
4 0.39156
3 0.15289
2 0.57561
2 -0.39304
2 0.79395
3 0.20919
2 0.45513
11 1.3472
2 -0.45993
2 0.61543
2 -0.75316
5 0.94947
2 0.68905
2 0.70752
5 1.5104
3 0.74752
3 0.99498
5 2.4328
2 0.68584
2 0.77016
2 -0.66309
2 0.58715
7 -0.29395
4 -0.22516
4 1.0682
3 0.22902
3 -0.57866
3 0.55523
3 -0.19487
6 1.8857
2 0.43744
3 -0.19722
2 0.57073
3 -0.066514
2 -0.09296
3 0.66965
2 0.43437
3 -0.82403
2 -0.55805
3 0.58689
5 0.46106
3 0.06209
5 0.6889
3 0.13439
3 0.32651
2 0.64128
3 0.44653
2 0.62607
2 -0.75214
3 1.5056
2 1.1334
9 1.942
2 0.62153
2 -0.72118
4 0.095621
20 1.4592
3 -0.24383
4 0.64177
4 0.73684
2 0.63137
3 0.038455
2 0.58308
2 0.4371
2 -0.22511
3 1.0658
4 0.56335
3 0.50802
3 -0.12182
11 1.6777
7 0.92001
2 0.91022
2 -0.20538
2 0.58739
5 1.7396
3 1.1901
3 0.25089
2 0.064158
2 0.77444
2 2.0046
3 -0.33713
38 1.4873
3 1.0051
2 0.74191
3 -0.26244
2 -0.70824
4 1.6396
2 -0.19428
5 1.2787
4 0.30272
3 1.3753
5 1.3541
3 1.3599
12 2.1942
5 1.3403
4 1.3486
2 0.02882
5 2.3675
3 0.10305
7 1.7689
3 -0.23053
3 1.3321
2 0.59468
3 1.3661
2 0.69381
2 0.60222
11 2.1884
2 -0.20313
3 0.11893
4 0.37456
3 1.8541
3 0.27304
3 1.3128
3 0.40961
2 0.67626
3 1.0351
2 -0.51074
2 1.0761
3 1.0841
8 1.8666
2 -0.50249
2 0.51105
2 0.55677
2 -0.18
5 2.8126
3 2.5733
2 1.5132
3 1.127
4 1.6088
2 -0.66931
3 0.63252
2 0.80328
3 3.245
3 -0.28064
5 1.0396
2 0.38303
3 2.5162
3 1.6119
6 2.2262
2 -0.019706
12 0.71675
3 2.9109
42 1.0609
6 1.7271
2 0.47864
2 -0.56943
3 1.4292
2 0.55635
2 -0.84291
8 1.531
4 2.8008
2 0.93539
4 1.7725
8 1.602
3 0.25591
2 -0.83453
3 2.0894
3 0.5862
3 1.1513
3 2.2138
2 -0.090602
3 -0.46654
5 1.4911
2 -0.48146
5 2.3759
11 1.7187
2 0.69342
7 1.5172
2 0.69712
3 0.69202
3 2.641
9 1.5242
3 1.2577
3 -0.038911
3 -0.84497
6 2.0595
5 2.8693
3 1.7425
2 -0.44252
4 0.40761
2 0.52362
11 2.2511
4 1.7386
2 0.59473
2 0.62008
3 0.73864
2 -0.20863
2 0.98063
2 1.9596
3 0.88396
3 -0.014352
7 3.2851
4 0.5666
3 2.5852
2 1.3274
7 3.0907
3 0.91796
2 -0.2278
19 1.5496
2 0.81018
2 -0.69662
2 0.5969
3 1.1057
3 0.29198
2 0.68844
2 -0.58761
4 1.5802
2 0.49485
3 0.25285
2 0.74151
2 0.25724
2 -0.36865
3 1.2357
3 1.9925
16 0.75704
2 -0.42359
3 -0.026497
2 0.3123
2 0.19517
3 1.8327
4 1.1269
4 1.8064
2 1.4534
2 0.5991
2 -0.52996
2 0.55458
2 0.84836
2 0.64191
2 0.82623
2 -0.47061
4 0.94819
4 -0.17066
6 1.3721
2 1.2484
2 -0.6418
2 -0.73107
2 0.50736
3 0.93711
4 0.73173
3 0.8692
8 2.4936
2 -0.42625
5 0.17263
3 0.8513
3 0.071352
5 1.151
2 -0.70251
3 1.1581
10 0.97114
3 0.70134
3 -0.093886
2 0.37895
2 -0.60063
2 -0.7325
2 -0.25711
3 1.4002
4 2.0455
4 1.3526
5 1.3289
2 -0.31432
14 0.98018
12 0.79018
2 -0.58491
2 0.96193
2 0.74751
2 1.4289
6 2.4089
6 1.6656
4 1.6359
2 -0.22074
2 1.057
3 0.85027
2 -0.38754
5 0.498
2 -0.079174
5 0.64499
13 1.766
2 -0.375
2 0.55259
2 -0.6085
4 -0.16101
2 -0.7015
5 -0.52618
3 1.2548
7 1.0211
2 0.21303
2 -0.79254
4 1.0073
3 0.71029
4 -0.47086
2 0.70548
2 -0.8152
7 1.37
2 -0.27779
9 1.1621
4 3.7971
2 -0.28502
2 -0.7066
3 0.89751
3 -0.37314
2 1.6194
4 0.47518
2 -0.30966
2 0.76759
2 1.4805
7 1.9768
2 0.68818
2 0.33562
2 0.7253
2 0.90071
6 0.3891
3 0.98746
9 2.2777
3 0.26125
3 0.3708
12 1.1984
13 1.654
2 0.88485
3 1.2852
2 0.60856
2 1.7169
2 -0.78092
16 1.5302
6 2.5477
2 0.37253
3 1.174
3 0.043193
3 1.2987
4 0.21772
6 -0.47434
16 1.56
3 1.0252
2 0.66014
2 -0.70162
6 1.5229
3 1.2277
2 1.2041
2 0.35933
2 -1.2652
2 0.38613
2 0.60284
7 1.2832
3 1.2802
3 1.3797
4 0.0042225
2 0.53884
2 1.0679
3 1.3159
3 0.077504
2 -0.63154
6 1.3032
2 0.49082
6 1.8384
5 0.76264
2 -0.77051
3 0.5192
2 -0.85631
4 0.92827
2 -0.65891
3 0.079256
4 0.60037
3 1.3489
2 0.2368
3 0.83097
2 0.53483
4 1.5986
3 2.6837
6 1.2485
5 1.3586
3 1.1538
4 0.6593
2 -0.3295
4 0.51746
3 1.8329
3 -0.21699
2 -0.55259
4 1.2823
11 1.0289
3 0.22348
32 0.34273
2 0.66691
2 0.10351
3 -0.27801
2 -0.655
4 1.1274
4 2.1096
10 1.2212
9 2.344
3 -0.17845
2 -0.55042
4 0.71275
3 0.015824
6 1.261
2 -0.40371
2 1.0957
4 0.33168
3 1.4869
3 0.75116
2 0.71133
2 1.5143
2 -0.71045
2 -0.21023
3 0.23843
2 -1.3189
2 1.3876
2 0.11613
3 1.6763
8 1.8514
2 -1.1019
4 0.59623
7 1.4883
8 1.7092
2 0.14167
3 1.4855
4 1.1931
3 0.2235
2 0.62488
2 2.2384
6 2.1743
3 -0.30675
3 0.32507
3 -0.38281
3 -0.27722
13 1.4572
3 1.3373
3 0.9067
3 -0.18248
2 0.26131
2 0.69253
2 -0.53826
3 -0.019457
2 -0.36466
4 1.1155
2 -0.85977
19 0.31892
3 0.28674
2 0.67654
2 1.2442
6 2.0258
2 0.57155
3 2.3254
6 0.43381
10 1.5279
2 -0.74706
4 0.52077
2 0.53043
2 0.57211
8 1.7612
6 0.95318
4 2.6103
3 1.3464
4 1.7169
3 1.4977
7 1.5589
3 0.020599
4 0.99569
6 2.0119
4 0.72294
3 1.626
8 1.1489
2 -0.35186
2 0.9692
6 -0.5604
3 1.4194
2 0.48937
7 1.1842
2 1.3106
3 0.84575
3 0.81993
3 0.28289
6 1.2494
7 1.8076
3 0.80736
3 0.16988
2 0.50512
3 -0.28547
16 0.93712
2 -0.37899
2 0.85362
2 0.80317
3 1.6827
2 -0.55985
5 0.6361
3 0.47782
2 -0.49266
3 -0.095898
2 0.25285
3 0.21929
3 0.40288
8 1.5731
5 3.881
5 1.1917
3 0.9002
2 0.80863
3 1.2528
4 1.0343
2 0.98884
3 0.25949
2 0.72881
2 1.274
3 -0.29137
2 0.33852
2 0.57222
2 0.6454
2 -0.62826
2 0.49841
7 0.84859
12 1.9995
3 -0.36069
2 -0.87054
2 -0.65882
3 -0.33222
2 -0.62239
3 0.22486
3 1.1218
2 0.67032
2 -0.44
4 1.6893
8 1.7014
3 0.20033
3 2.9281
5 1.4953
3 1.7132
3 1.0956
2 -0.07468
3 0.40295
7 1.1389
3 -0.25683
2 -0.94311
3 0.044131
2 -0.57264
3 -0.43452
2 0.77523
3 -0.040098
2 0.10596
4 1.6043
5 0.42142


==> figure/K_cosim_D4k/back_ups/Order/K_cosim_D4k_Order_vs_Prediction_value_D.txt <==
4 1.9013
3 1.2408
9 1.4074
8 1.2242
3 0.17753
6 1.3976
8 1.6813
6 1.1089
4 1.1901
8 1.6667
5 2.164
4 0.77431
10 1.2024
12 1.7924
8 2.1053
2 -0.6208
2 0.43424
9 1.6642
3 0.55897
10 2.1348
6 0.63682
6 1.621
8 0.99371
9 1.3808
6 1.7896
36 1.3143
8 -0.6942
7 1.0367
9 1.5966
5 1.7662
11 1.2781
4 2.4814
4 1.1735
3 0.24399
3 1.3695
7 2.7045
5 2.013
3 1.0338
6 1.0932
5 1.9627
8 1.0481
6 1.8011
14 1.2641
5 0.73046
5 -0.44143
7 1.9222
6 2.3061
6 1.1919
6 1.0004
19 1.4562
6 1.5975
6 1.6353
6 1.651
6 2.2487
4 1.0004
3 0.58772
47 1.0699
9 2.1112
10 1.8752
3 1.7746
3 1.6461
6 0.95466
14 1.4081
3 0.039514
14 1.5537
6 1.9066
5 1.7819
8 1.3269
3 2.4345
7 1.7486
2 -0.71373
5 2.0205
15 1.1737
4 1.88
12 1.704
2 -0.68887
8 1.2684
5 2.29
3 1.1335
4 -0.24821
27 0.95001
25 0.98548
7 1.6195
14 0.95763
5 1.0337
3 1.3426
7 1.9681
7 0.81184
5 -0.075389
3 0.72071
3 -0.20704
13 1.2224
6 1.8956
3 0.56811
3 1.5251
6 1.4065
4 0.97614
12 1.337
7 1.837
4 1.84
7 0.91143
13 1.0979
5 1.8978
9 0.96207
3 0.87271
19 1.5122
15 1.5058
4 1.0693
9 1.6712
13 2.1423
3 -0.12397
8 0.73383
7 1.1888
74 1.453
2 0.86231
6 1.6328
5 1.9579
5 0.61727
7 1.3022
5 -0.85269
9 1.9007
7 1.6082
6 2.0905
5 1.8655
12 1.5292
3 1.3153
4 1.107
5 0.10756
8 1.47
5 0.78293
3 0.10006
6 1.4469
5 1.3631
6 2.6309
18 1.3241
6 1.2368
6 2.5593
8 2.1443
5 1.9822
8 2.3743
10 1.4065
8 1.2649
4 1.2892
23 1.3164
4 1.7922
3 0.031964
6 2.3409
9 0.54823
11 1.3757
6 1.3396
10 1.5056
8 1.1475
5 1.9057
11 1.6263
7 0.89228
3 -0.36771
4 1.4703
6 2.7974
10 1.2915
10 1.8299
3 1.4762
9 1.7683
8 2.0174
6 0.68682
6 0.97408
4 0.64277
9 1.0996
3 0.75753
10 1.7121
6 1.74
17 0.83482
18 0.90204
8 1.5872
4 0.75183
3 1.3091
12 2.518
3 1.8466
3 0.92244
5 0.00016813
8 2.4809
8 1.3969
3 0.75453
3 2.6967
5 1.4758
6 1.6041
4 1.7042
5 2.0994
6 1.8545
3 1.1677
7 2.1755
7 1.7513
5 0.8672
3 2.7844
6 1.1685
4 1.1021
4 0.41905
3 0.90073
10 1.782
4 1.1289
4 1.1054
7 2.0388
8 1.3717
7 1.2347
5 0.44563
6 1.3674
23 1.0337
4 0.88393
5 1.1421
4 0.44083
3 0.089689
6 1.3014
6 1.6942
8 1.5554
5 1.4483
8 1.209
3 -0.26226
5 0.86975
8 1.7349
11 0.81708
3 0.05514
4 0.66279
8 1.8351
9 0.80383
6 1.4566
38 1.0816
7 1.4355
5 1.541
5 2.8656
7 1.9064
3 0.73699
6 1.3668
14 1.008
5 1.7238
5 1.4622
17 0.73208
6 1.3338
7 1.0893
2 0.71566
8 1.3528
4 0.64399
6 2.0487
5 1.2524
3 0.68294
9 1.755
6 1.846
2 -0.48762
6 1.8113
3 -0.16668
6 1.8379
6 1.3492
5 1.288
18 1.5593
5 1.4812
8 1.3437
5 1.9833
4 1.9555
13 1.5972
5 0.19219
2 -0.49352
12 1.4697
5 1.3767
4 0.87912
4 2.1457
7 1.788
3 0.20957
9 1.8961
6 1.2214
6 1.2712
7 1.5743
7 2.4111
5 1.3844
3 0.3144
5 2.2206
13 1.131
7 1.154
20 1.5099
6 1.889
5 1.501
3 1.3882
19 1.3536
15 1.8471
7 1.879
20 1.317
11 1.9309
25 0.92745
3 1.0293
5 -0.32621
4 0.64397
3 0.34008
19 1.4402
6 0.78006
10 1.5542
4 0.54403
5 1.8259
2 0.30271
3 0.11277
3 0.9235
4 0.72893
6 1.4492
9 0.8005
6 1.9165
3 0.38398
3 1.8132
4 1.1974
4 1.5651
6 0.77658
4 1.0424
11 2.0663
4 3.5573
5 1.3935
5 -0.92564
5 1.1747
4 0.51306
16 0.97984
14 1.8045
14 0.64336
5 2.6071
12 1.2382
8 1.8379
18 0.90914
3 1.5501
5 1.3545
3 1.4623
4 2.7731
6 1.9067
5 0.34434
3 0.44745
12 1.4527
3 -0.7229
4 0.476
4 0.60473
8 -0.28849
7 0.6901
4 2.0002
5 1.5463
7 1.3315
7 1.0331
6 1.1251
3 -0.0095984
4 1.3795
10 1.4513
8 1.1611
3 1.1202
6 1.1764
15 1.0945
2 -0.45756
3 0.033341
24 1.2445
5 1.4796
4 1.0974
6 -0.096529
3 -0.0080672
4 1.9612
8 1.2902
8 2.0366
13 1.3904
4 1.4293
8 1.8491
4 1.5903
4 2.1832
3 0.3572
5 1.6818
11 1.5534
7 1.5623
6 1.4648
3 -0.36486
11 1.9563
9 1.6316
6 2.0537
5 2.001
3 0.52166
10 1.1548
8 1.8395
5 0.36661
25 1.4056
4 0.71564
3 1.1476
10 0.79718
16 1.0415
7 2.0028
8 1.1437
5 0.27546
8 0.37079
10 1.8923
8 0.61838
9 2.1197
7 1.4757
7 1.7471
11 0.66745
28 1.7451
5 1.492
4 0.80537
6 1.8301
3 -0.53366
4 0.060031
5 1.6852
8 1.3959
4 0.70283
4 -0.24545
17 0.79815
5 1.2318
20 1.2351
6 0.79617
5 2.0238
3 1.59
6 1.9589
12 1.9316
9 2.4468
7 1.6212
6 0.87105
4 0.47789
5 2.6894
2 -0.58774
5 2.1941
2 0.53726
7 2.9
9 1.8819
5 2.356
9 1.4807
5 1.556
3 0.71674
12 1.5303
7 1.8949
7 2.0196
4 0.87639
7 1.9396
4 1.5889
3 0.61544
12 1.4096
4 0.99313
5 0.32117
2 -0.25253
22 1.3949
4 0.70844
11 1.2202
15 1.4604
3 0.21673
3 1.1449
12 1.764
7 0.84392
2 -1.2357
6 0.51964
3 1.0504
3 -0.62421
12 1.0489
4 -0.090559
5 0.74201
8 0.97137
3 1.5981
5 3.2648
4 0.23561
8 0.88969
6 0.061761
5 1.8544
20 1.8497
5 1.1686
4 3.2873
8 1.259
3 0.85834
3 0.35576
2 -0.47939
16 1.321
7 1.147
8 0.39822
6 1.9141
12 1.5294
5 2.1917
4 0.655
4 0.14496
7 1.691
10 1.9097
13 2.0641
11 0.25388
19 0.60336
17 1.3413
6 1.8578
6 1.5678
4 1.4986
5 0.44078
14 1.0158
5 1.2521
5 1.2565
21 1.4837
19 1.0165
4 2.3035
6 1.0786
9 1.8014
4 1.6031
9 1.7301
5 2.2409
12 1.0735
4 0.4569
7 1.2522
5 0.77376
5 0.2235
5 2.2001
3 0.46677
5 1.3425
6 1.2978
7 1.9712
5 0.96007
52 0.43005
10 1.4415
6 1.1706
4 1.9544
4 0.66048
10 1.3968
5 1.5552
7 1.7483
15 1.1145
11 1.4299
5 1.8877
4 1.1372
5 0.68046
3 0.3321
11 1.5029
7 0.74962
9 1.356
3 0.7151
3 0.47843
4 3.5184
3 1.1941
9 2.0612
5 0.99849
8 -0.38734
3 1.699
3 0.061298
14 2.0055
6 2.0093
7 1.8795
6 1.0139
4 1.5978
4 1.9728
6 1.3229
9 2.0404
15 1.4837
7 1.7581
42 0.83259
8 1.2087
9 0.93547
7 1.6404
9 1.7276
7 1.9358
4 -0.28435
27 0.64711
3 0.38016
5 0.31438
4 0.89808
6 1.7721
7 0.88493
7 0.92053
6 2.4405
4 0.68287
3 0.46939
5 1.1303
5 0.94532
10 1.6743
17 2.0498
4 0.91457
3 1.7084
11 1.6593
5 1.2979
21 1.0385
17 0.34509
8 1.5337
8 0.30554
3 0.20843
8 1.1099
10 1.9098
4 1.1118
7 2.1871
27 0.56387
5 1.8852
7 1.1816
7 1.546
5 0.46083
9 1.1351
9 1.3016
7 1.2574
4 0.4469
3 -0.68397
9 1.512
4 1.8102
2 -0.42529
3 1.1065
5 1.2159
3 0.31262
8 1.2336
3 -0.10845
10 0.8946
7 1.8687
3 1.0621
68 1.4942
12 1.5709
3 0.12137
11 1.3846
6 2.1804
16 1.4372
5 1.5437
3 0.28343
4 0.7909
8 2.0274
3 0.30334
4 0.92218
7 1.4116
6 2.458
2 -0.073326
14 1.0847
9 0.94733
10 -0.35053
14 1.4588
7 1.1096
5 0.84359
6 0.17237
2 -0.70246
6 1.0747
31 1.386
8 1.923
3 1.0082
8 1.4308
7 2.0132
28 0.69544
12 -0.16204
8 2.5024
2 -0.65804
2 0.051411
5 1.3779
8 2.1345
7 2.2801
26 1.3172
3 1.0398
7 2.2765
12 1.5055
6 1.7853
16 1.6045
8 1.3683
6 2.2505
12 0.35747
8 1.8916
60 0.94696
3 0.52238
4 0.18557
3 0.70632
7 1.8324
8 -0.41784
16 0.89181
11 1.6944
3 0.38152
6 1.9605
5 1.1527
6 2.1194
10 0.94338
7 1.2536
10 1.6842
4 0.81519
4 0.91353
6 0.89676
6 1.4808
4 0.80731
8 1.5723
4 1.0008
3 -1.1421
8 0.98457
4 0.77217
6 2.885
8 1.0901
7 2.5713
5 2.1137
4 2.671
11 1.3843
4 1.0945
4 1.7494
10 1.5805
5 0.87909
5 -0.57393
11 1.3019
4 2.3136
6 0.69145
10 1.9658
4 2.5836
5 1.0358
12 1.9788
9 1.3552
12 1.1169
5 2.513
4 0.75297
20 0.98986
14 1.6281
5 1.5222
3 0.77606
5 0.7914
14 2.6779
3 0.77315
5 0.25979
3 0.35095
10 1.3882
3 0.83202
5 2.2641
6 0.7964
8 1.9116
11 0.85912
8 1.6057
12 1.2566
6 2.2129
5 2.0154
6 1.1518
3 -0.22199
5 1.1808
3 0.62988
7 1.6647
15 1.8394
9 1.0665
5 4.2916
8 1.3053
10 1.6843
8 1.6307
25 0.87862
4 2.1332
4 -0.15579
3 -0.041267
7 2.1206
7 1.4635
3 1.3555
8 1.6824
8 0.050337
5 1.7199
2 -0.24944
2 0.26931
5 1.6433
6 1.828
9 1.8026
5 1.112
2 0.82601
9 1.5234
5 1.6243
9 1.3226
4 0.31606
9 1.3155
9 1.6264
17 1.5377
8 1.5152
2 -0.053155
4 1.0538
17 1.2741
4 0.99884
7 2.2055
9 1.6199
10 1.5662
5 3.3208
5 1.8245
8 2.4693
52 0.49166
10 0.88279
32 1.0231
8 1.9501
10 0.92669
3 -0.19067
5 2.6026
8 2.1782
7 1.4146
15 1.4728
11 1.3187
4 0.91219
4 0.22467
10 1.5571
5 1.1871
3 1.3105
6 1.9784
19 1.1833
6 1.2707
3 0.27382
12 1.7269
9 2.0696
4 0.55964
6 2.7427
4 1.0765
4 0.66838
4 1.8942
7 1.2796
3 -0.068614
5 1.8542
6 1.4937
8 1.7736
5 1.6521
4 2.3966
25 1.1946
5 1.7666
3 1.1429
6 1.6799
15 1.4673
2 -0.23575
3 1.0316
25 1.1132
3 0.03502
4 1.62
11 1.1589
30 1.4072
7 0.72814
8 1.0844
10 1.6314
4 1.628
8 2.188
5 2.1439
5 2.0905
10 1.656
3 -0.11065
18 1.179
12 1.4796
7 1.0912
3 0.60581
3 0.12485
8 1.3788
4 1.9065
4 1.7069
8 1.0863
8 1.3687
8 2.0296
2 0.19015
4 0.65242
6 2.3099
10 1.347
15 0.55176
5 0.99123
4 1.4114
14 0.97797
11 1.5827
5 1.9204
13 1.8523
4 0.32928
3 1.1405
4 3.7255
5 2.5599
7 1.5749
5 1.4807
7 1.0626
5 1.5379
8 1.4984
8 1.4733
6 1.1543
8 1.3109
4 -0.22793
4 1.0681
4 0.55603
8 1.286
6 1.9726
7 0.77131
5 0.74221
4 -0.46394
7 1.3477
3 -0.43723
3 -0.27906
4 2.9511
9 1.9601
9 1.939
3 1.3422
7 1.2374
3 1.1104
4 0.28927
6 1.2503
6 0.75598
9 1.773
8 1.3764
10 1.2977
7 1.2915
8 1.1456
8 2.1148
4 1.8343
11 1.5302
10 1.6905
12 1.8777
5 2.1011
4 0.041704
7 1.7676
12 0.74439
8 1.7387
22 0.90451
6 1.0207
10 -0.2542
10 1.3792
7 2.4182
8 1.0378
12 0.98911
5 0.71055
13 1.8989
5 1.4156
6 -0.30554
9 2.0168
6 1.4138
5 2.4464
6 1.1812
4 2.0142
7 1.2437
12 1.5152
8 1.1623
4 2.0857
5 2.1128
6 -0.20661
6 0.057832
4 0.44744
20 1.8533
13 1.1766
9 1.1302
5 0.22531
6 1.7187
7 1.4808
5 2.0363
11 1.7749
7 1.7332
2 -0.8181
7 1.0117
9 2.0098
7 1.8324
9 1.0086
5 0.41821
3 0.22069
18 1.1657
5 0.87107
4 0.61712
3 0.063866
7 1.9521
7 1.1582
5 0.49758
9 1.8008
18 0.88164
7 -0.10925
6 1.1942
7 1.7008
6 -0.47007
5 1.2099
4 1.973
3 1.3045
7 1.9291
8 1.2375
12 1.6
3 0.53087
5 0.7369
12 1.294
4 2.3381
5 1.503
11 1.3147
4 0.46864
9 2.1368
3 0.61622
9 0.70722
7 0.92998
3 1.7791
4 1.5354
3 0.58456
8 1.4492
4 -0.17152
9 3.422
4 1.9516
3 -0.19353
6 2.1176
75 1.4329
4 1.0874
7 1.0878
3 0.20991
5 1.6096
8 1.6478
11 1.0205
7 1.0098
18 0.97203
10 1.2594
4 0.86088
7 1.6472
11 1.4867
3 -0.041121
3 0.34752
3 0.62031
4 1.8885
6 2.4969
5 0.8542
3 0.31844
6 3.2814
7 1.5909
3 0.40798
7 1.0514
5 0.84462
2 -0.59657
6 1.3595
8 0.84794
5 0.38329
6 1.0047
9 2.0074
6 2.334
7 1.8349
15 1.0767
5 1.5398
6 2.9315
10 1.3738
3 -0.80577
3 1.3947
3 1.985
4 1.2994
16 2.3213
5 1.9576
13 1.5598
8 1.3291
8 0.25452


==> figure/K_cosim_D6k/Freq_A_D/K_cosim_D6k_Freq_vs_Prediction_value_A.txt <==
82 -0.86923
30 -0.52429
34 -0.93715
34 -0.60377
22 -0.79124
28 -0.9375
20 -0.70223
21 1.2988
26 -0.99147
34 -0.58814
28 -0.92541
42 -0.51786
23 0.069562
40 -0.69307
20 -0.83865
34 -0.73557
45 -1.162
47 -1.1096
135 -0.85614
22 0.068382
22 -0.0036397
25 -0.86491
22 -0.97899
21 -0.43123
29 -0.52692
37 -0.61112
44 -0.58944
27 -0.31168
33 -0.5847
38 0.17795
23 -0.98751
53 -0.88781
58 -0.73213
21 -0.68056
48 -0.62887
108 -0.55748
40 0.85793
58 -1.0785
22 -0.45696
28 -0.39972
24 -0.55213
23 -0.0016859
27 1.8558
96 -0.91912
24 -0.5779
27 -0.54798
25 -0.89612
24 -1.1664
93 -0.79856
24 -0.83006
21 -0.67475
170 -0.86655
27 -0.10751
27 1.1804
36 -0.7101
21 -0.56231
30 -0.76662
30 -0.52915
24 -0.5563
21 -0.59599
33 -0.71381
25 -0.36424
63 -1.0499
47 -0.81147
30 -0.48305
21 -0.075969
58 1.2571
42 -0.62667
29 -0.89048
33 -0.75341
22 0.5793
90 -0.72157
21 -0.18048
21 -0.67777
23 -0.30534
22 -0.64631
23 -0.59513
40 -0.75102
28 -0.76438
25 -0.76837
24 -0.28949
21 -0.98012
28 -0.6823
22 -0.65654
27 -0.49195
79 -0.78052
70 -0.89636
26 -0.73415
66 -0.0066448
46 -0.76891
32 0.13239
29 -0.3391
76 -0.95991
31 -0.63911
27 -0.43459
29 -0.034036
77 -0.87037
31 -0.46343
171 -1.2412
31 -0.67465
60 -0.52264
23 -0.72666
29 -0.82532
24 -0.71389
28 1.0441
29 -0.065562
21 -0.71381
38 -0.53486
44 -0.8402
54 -0.051668
27 -0.66978
24 -0.39576
22 -0.7573
31 -0.77207
90 -0.39901
26 0.80652
32 0.7143
63 -1.0797
30 -1.0989
21 -0.76627
21 -0.87229
25 -0.31829
33 -0.29692
38 -0.90359
24 -0.84209
163 -1.2232
54 -0.30329
49 -0.70843
63 -0.52045
22 -0.69721
54 -1.0254
42 -0.14468
46 -1.0917
44 -0.37947
40 -0.85912
63 -0.97928
31 -0.63783
58 0.53091
21 0.91545
29 0.70764
29 -0.31717
40 -0.53428
49 -0.65734
30 0.22181
38 0.96191
69 -0.478
63 -0.99932
21 0.79493
33 -0.12931
55 -0.44382
31 -0.28956
25 -0.35536
29 -0.7232
25 -0.2565
28 -0.70021
25 -0.61249
27 -0.96679
23 -0.4938
130 0.058261
51 -0.93229
36 -0.339
23 -0.47596
52 -0.35893
26 -0.32166
60 -0.34861
21 -0.54699
38 -0.22125
39 -0.87342
27 -0.84433
24 -0.82144
33 1.0943
35 -0.56356
50 -0.68685
85 -0.49113
34 -0.67514
29 -0.99344
52 -0.68985
22 -0.17637
21 -0.876
48 -0.78696
66 -0.83827
37 -0.67293
22 -1.0031
25 -0.69165
33 -0.1538
55 -0.71512
23 -0.018493
26 -0.84848
30 0.083147
415 -1.1074
24 -0.48793
52 -0.76268
21 0.51308
22 -0.69682
143 -0.19584
24 -0.77211
24 -0.48483
21 -1.0143
28 -0.1852
27 -0.5574
30 -0.94877
24 -0.19898
23 -0.48774
28 -0.57118
68 -1.2262
48 -0.38591
51 -0.27674
29 -0.41208
49 -0.096241
28 0.28767
55 -0.49713
27 -0.78579
30 -1.1295
22 0.35062
24 -0.013133
21 -0.70755
26 -0.95942
31 -1.0306
38 -1.0872
23 -0.22962
30 -0.81556
42 -0.52915
22 -0.76525
39 0.16477
22 -0.87631
22 -0.64094
102 -0.84667
79 -0.96735
20 -0.27713
30 -0.56952
25 -0.54068
42 0.32454
38 -0.36416
33 -0.33322
27 -0.51874
46 -1.1839
21 1.2953
57 -0.74746
42 -0.22751
27 -0.40501
27 -0.37416
26 -1.1183
73 -1.013
113 -0.82904
23 -0.65744
56 -0.93896
55 -0.75781
22 -1.0939
77 -0.92241
34 0.63076
27 -0.41213
22 -0.25269
30 -0.63029
22 -0.64454
33 -0.90983
72 -1.0267
22 -0.12195
20 0.13003
127 -0.58352
31 -0.82095
25 -0.67925
22 -0.5819
27 -0.81859
22 -0.39473
53 -0.93693
62 -0.79903
22 0.24279
58 -0.79239
39 -1.0045
50 -0.70453
20 -0.59245
57 -0.47134
32 -1.0706
41 -0.8103
27 -0.69756
177 -0.91213
53 -0.82112
32 -0.52312
46 -0.55741
21 -0.48536
53 -0.91738
39 -0.57847
36 -0.99271
31 -0.87609
25 -0.98454
23 -0.82498
55 -0.71326
61 -0.92606
55 -0.58183
48 -1.1505
104 -1.1697
25 -0.69225
29 -0.58395
22 -0.38382
41 -0.92951
27 0.047954
24 -0.75314
42 -0.93148
108 -0.69816
28 -0.66803
32 -0.698
59 -1.0123
44 -0.74602
29 -0.78349
21 -0.70135
101 -0.97424
39 -0.58454
23 -0.259
49 -0.63934
39 -0.44415
25 -0.65641
26 -0.41442
36 -0.99801
30 -0.5926
156 -0.5468
34 0.22221
22 -0.86617
22 -0.024332
40 -0.45367
42 0.52995
26 0.31622
23 -0.38065
137 -0.81529
30 -0.58809
22 -0.37002
47 -0.67804
86 -0.69646
32 -0.17126
29 -0.92032
150 -0.4919
62 -1.103
29 -0.52389
42 -0.80634
49 -0.82326
34 -0.41299
32 -0.95045
33 -0.82036
22 -0.46488
50 -0.68857
108 -1.1461
25 -0.38945
39 -0.66683
35 -0.76937
33 -0.93166
24 -0.63769
21 -0.76377
49 -1.218
22 -0.37763
32 -0.64496
70 -0.72231
30 -0.71306
22 -0.79227
49 -1.1499
22 -0.57439
41 -0.73205
21 -1.1291
31 -0.55228
27 0.12548
32 -0.35791
20 -0.34
87 -1.1729
25 -0.35027
109 -0.80862
31 -0.77598
25 -0.14001
26 -0.55532
71 -0.82958
41 -0.99097
22 -0.085441
35 -0.68024
45 -0.21346
69 -1.2156
26 -0.9767
70 -0.63007
31 -0.90624
87 -0.46237
58 -0.84836
51 -1.1078
58 -0.46339
39 0.5562
29 -0.71378
69 -0.80117
26 -0.29615
27 -0.76105
56 -0.52035
44 -0.91285
21 -0.85628
67 -1.0363
34 -0.8659
36 0.086509
177 -0.93593
44 -1.3963
23 -0.87589
23 -0.43886
56 0.56789
41 -0.70068
47 -0.45714
38 -0.69633
22 -0.72972
226 -1.1896
34 -0.27289
77 -0.85461
87 -0.5147
68 -0.26066
39 -1.0001
84 -0.61183
28 0.15647
83 -0.88938
57 -0.73686
22 -0.32818
21 -0.75438
23 -0.76778
99 -0.62952
24 -0.9246
25 -0.81179
36 -0.89002
29 0.29194
22 -0.3787
21 -0.90381
54 -0.5476
28 -0.83189
103 -0.68832
26 -0.77791
27 -0.44343
198 -0.51862
22 -0.98623
77 -0.76726
23 -0.65936
52 -0.68303
91 -0.55081
28 -0.86166
47 -0.43619
22 -0.24811
26 -0.63159
40 -0.83614
38 -0.90291
23 -0.9316
22 -0.66839
22 0.45889
30 -0.66242
25 -0.78051
32 -0.15909
43 -0.45421
65 -0.027616
26 -1.1039
31 -0.53127
29 -0.92332
26 -1.0028
23 -1.0752
29 -1.0126
171 -0.71037
43 -0.9726
34 -0.36355
54 -1.0475
22 0.46385
24 -0.88356
23 -0.21644
23 -0.51635
24 -0.17576
24 -0.4456
33 0.30459
43 -0.89923
27 -0.77215
34 -1.4613
28 -1.3533
21 0.3346
37 -0.69379
21 -0.98487
28 -0.2382
38 -0.65008
24 -0.66211
33 -0.26496
28 0.094041
55 -0.57876
55 -0.54293
22 -0.56496
25 -1.295
26 -0.69573
30 -0.63157
67 -0.63611
32 -0.81577
26 -0.99551
41 1.1278
58 -0.88651
23 -0.92642
21 -0.65893
41 -0.73901
29 -0.71748
30 -0.93189
52 -0.62741
370 -1.2257
25 -0.56841
81 -1.0022
26 -0.55049
44 -1.0506
27 -0.80877
37 -0.82082
28 -0.40994
27 -0.78936
22 -0.69753
47 -1.0261
22 -1.0614
33 -0.11336
33 -0.84625
24 0.40878
29 1.021
55 -1.2212
29 -0.67585
21 -0.79838
46 -1.1407
27 -1.0888
31 -0.71576
46 -0.71836
30 -0.78581
22 -0.55812
27 0.32271
27 -0.68774
42 -0.67811
28 -0.10334
26 -1.0705
91 -1.0145
29 -0.76129
26 -0.45259
24 -0.56129
35 -0.82402
41 -0.70613
22 -0.47957
26 -0.51949
153 -1.4612
23 -0.53919
30 -1.2195
25 0.14741
33 -0.57859
29 1.6696
27 -0.78198
45 -0.85106
60 -0.69586
48 0.67673
24 -0.33134
24 -0.44985
30 0.12067
28 0.38211
60 -1.0781
21 -0.13059
21 -0.27751
24 -0.45224
31 -1.1576
36 -0.99803
30 -0.4648
39 -0.78822
21 -0.89628
24 0.39591
171 -0.57016
20 -0.36361
39 -0.8267
25 -0.59574
37 -0.77729
25 -1.0691
26 -0.43564
33 -0.78161
21 -0.62026
46 -0.11091
26 -0.98027
21 -0.67952
83 -1.0627
27 -0.66167
22 -0.6169
20 -0.64619
98 -1.2692
42 0.17673
26 -0.76491
21 -0.8651
22 0.20941
77 -0.53223
26 2.5073
27 1.0752
31 -0.17423
29 -0.34572
84 -0.93761
24 -0.19292
25 1.0763
28 -0.78741
24 -0.41257
21 0.0014027
31 -0.20643
26 0.6014
27 -0.77221
292 -0.94401
34 0.13406
28 -0.87922
74 0.71156
25 -0.80161
30 -0.77158
41 -1.0217
22 -0.97072
23 -0.41232
29 -1.0359
81 -0.35032
22 -0.73763
126 -0.86277
24 -0.64549
33 0.088882
22 -0.77333
65 -0.53278
58 -0.49157
24 -1.0769
29 -0.88918
70 -0.23049
23 -0.33229
21 -0.55379
23 -0.38005
28 -0.52089
27 0.36595
24 -0.38687
25 0.39973
24 -0.82652
22 -0.33952
116 -0.97609
51 -0.15862
22 -0.86403
41 -0.78913
30 -0.065027
40 -0.82061
25 -0.35164
75 -0.66806
31 -0.51347
76 -0.60028
21 -0.061979
21 -0.37344
28 -0.77034
22 -0.8485
26 -0.79102
24 -0.90231
23 -0.0061648
21 -0.79977
89 -1.0472
22 0.14994
27 -0.65962
320 -0.69779
62 -0.81628
32 -0.88762
27 -1.084
39 -0.77977
30 -0.34096
25 -0.86707
68 -0.86142
34 -0.45112
21 0.65925
25 -0.6234
26 -0.71146
23 -1.0887
61 0.24954
156 -0.14364
29 -1.0937
159 -1.4011
57 -1.1013
41 -0.64593
31 -0.95149
30 -0.55216
25 -0.52839
27 -0.37572
31 -1.1051
70 -0.016094
35 -0.98155
46 -0.12156
32 -0.28374
91 -0.95505
42 -0.43344
23 -0.43995
63 -0.98354
48 -1.2042
21 -0.98658
26 -0.19187
190 -1.1363
22 -0.4302
27 -0.88284
27 0.33098
21 0.26948
101 -0.70364
34 -1.0146
64 -0.84727
29 -0.097359
23 -0.50429
21 -0.6251
25 -0.57381
88 -0.89653
32 -1.0409
22 -0.71619
30 0.19573
50 -0.78829
49 -0.32538
23 -0.79506
79 -0.97209
27 -0.56855
48 -0.38668
38 -0.93656
23 -0.53982
28 -1.009
24 -0.65791
25 -0.099255
35 -1.2192
32 -0.85831
31 -0.51376
25 -0.39419
35 -0.72028
21 0.13562
22 -0.52347
43 -0.7748
31 -0.061522
69 -0.40642
33 -0.50928
53 -1.0953
24 -0.5884
22 -0.3707
34 -1.0021
30 0.59104
32 -0.54037
48 -0.93078
39 -0.68557
170 -0.71784
34 -0.57469
60 -1.2168
196 -0.40719
62 -0.62217
33 -0.49167
64 -0.96302
25 -0.36145
87 0.10106
53 -0.53233
104 -0.9967
83 -0.10877
25 -0.94972
24 -0.73207
23 -0.81575
40 -0.66652
20 -1.0985
39 -0.89183
46 -0.86125
21 -0.13582
38 -0.8539
37 -1.0261
28 -0.60668
244 -0.94143
22 -1.2764
38 -0.56498
34 -0.17564
22 -0.69088
25 -0.26355
41 -1.0055
35 -0.95439
45 -0.8996
29 -0.20318
29 -0.33551
56 -0.41907
33 -0.65741
32 -0.44022
61 -0.93447
23 -0.5525
31 -0.6245
82 -0.84356
23 -0.84261
22 0.011512
24 -0.59014
39 -0.99373
47 -0.42379
21 -0.59497
37 -0.85771
22 -0.0030748
76 -0.81187
59 -0.32087
21 -0.27895
43 -0.98172
28 -0.89736
54 -0.36888
29 -0.89923
45 -0.63998
22 -0.60623
26 -0.45672
38 -0.57803
27 -0.68452
40 -0.59897
25 0.022029
55 -0.93479
64 -0.90032
41 -0.92809
103 -1.0299
23 -0.23512
30 -0.58356
27 0.092507
49 -0.62747
26 -0.18261
38 -1.0271
114 0.0082256
24 -0.61574
25 -0.43831
30 -0.82925
46 -1.145
40 -0.43514
21 -0.2056
29 -0.19528
35 -0.49011
25 0.18767
43 -0.82963
44 0.22119
27 -0.80855
23 -0.63952
56 -0.96988
21 -0.46524
80 -0.93236
21 0.32695
61 -0.78517
28 -0.90334
50 -0.96725
38 -0.3356
40 -1.1242
43 0.22332
20 -0.35366
22 0.033517
35 -0.7164
30 -0.85354
23 -0.76007
23 -0.18878
31 -1.1181
128 -0.80337
38 -1.037
37 -0.05094
42 -0.81745
61 -0.27806
21 -0.49165
24 -0.89313
39 -0.72815
49 -0.81706
24 -0.12816
35 -0.96203
33 -0.80777
91 -1.1037
24 -0.9251
32 -0.75755
22 -0.6648
23 -1.2395
21 -0.92184
21 -0.024214
22 -0.80686
65 -1.2175
33 -0.19718
30 0.16019
20 -0.75446
49 -0.64406
27 -0.92399
81 -1.1567
48 -0.81599
21 -0.18658
38 -0.70047
39 -0.83252
40 -0.38158
26 -0.61273
23 -0.80697
27 -0.84631
81 -1.0649
52 -0.88368
33 -0.89439
20 -0.7562
22 -0.6793
82 -0.81234
83 -0.90755
20 -0.063577
85 -0.27219
28 -0.19389
24 -0.31761
20 0.83402
74 -0.7964
64 -0.76401
28 -0.41676
28 -0.71802
22 -1.0229
23 -0.51372
21 -0.32995
31 -0.73129
22 -0.95833
76 -0.83365
42 -0.68371
53 -1.2749
21 -0.50658
20 -0.70909
22 -0.67445
21 0.035093
61 0.79575
31 -0.72128
27 -0.52034
21 -0.81138
26 -0.10998
33 -0.50617
44 -0.97024
26 -0.11387
29 0.079744
43 -0.82609
34 -0.65957
36 -1.0287
48 -0.85608
23 -0.83299
25 -0.38334
23 -0.010473
61 -0.90558
38 -0.70582
24 -0.74548
26 -0.85924
22 -0.2353
24 -0.28888
27 -0.80204
50 -0.61583
38 -0.73529
41 -0.79773
41 -0.88469
23 -0.47288
22 -0.9333
39 -0.89124
25 -0.4769
49 -1.021
21 -0.76464
24 -0.5869
88 -0.33293
24 -0.83232
21 -0.85403
76 -0.99472
74 -0.86945
40 -0.9434
28 0.29607
25 0.36821
37 -0.6769
38 -0.93954
119 -1.166
22 -0.55391
28 -0.94486
41 -0.90484
26 -0.66488
108 -1.268
30 -0.65741
36 0.1683
25 -0.39722
21 -0.92184
26 -0.6315
21 -0.79802
24 0.3489
142 -0.88263
28 -0.68144
66 -0.87959
40 -0.65657
43 -0.82925
89 -1.0581
31 -1.011
25 -0.9766
29 -0.18386
40 -0.83968
23 -0.11058
33 -0.51839
82 -0.88249
26 -0.93998
292 -0.99805
23 0.084723
29 -0.76457
25 -1.0316
26 -0.4788
40 -1.0925
35 -1.0364
49 -0.72382
27 -0.22633
65 -0.98615
47 -1.1659
26 -1.0612
26 -0.67716
32 -0.46904
109 -0.84679
27 -0.72944
22 -0.69062
38 -0.48327
20 -0.19754
26 -0.81712
20 -0.54392
28 -0.75404
24 -0.40192
68 -0.97684
44 -0.9904
21 -0.35152
49 -1.1667
21 -0.83223
31 -0.074462
28 -0.77503
30 -0.58455
24 -0.33425
25 -0.78888
21 -0.80787
22 -0.041537
35 -0.74817
35 -0.066755
23 -1.0918
25 0.82883
24 -0.64353
22 -0.18377
22 0.048891
30 -0.43117
55 -0.64912
22 -0.29014
39 -0.83643
36 -0.38521
46 -0.29791
33 -0.72875
34 -0.88565
21 -0.61034
23 -0.005329
23 -0.9271
49 -0.6406
26 -0.34463
53 -0.62076
21 -0.18344
23 -0.30718
22 -0.52947
178 -0.59888
31 -0.49737
100 -0.76689
40 0.40824
37 -0.71494
20 -0.66529
24 -1.1625
34 -0.42846
102 -0.577
24 -0.53908
34 -1.0173
24 -1.0368
114 -1.43
31 -1.0885
21 -0.32839
60 -0.62304
22 -0.54338
22 -1.2068
42 -1.0411
66 -0.83876
58 -0.81831
73 -0.61826
29 -0.36912
97 -0.33603
39 -0.51953
43 -0.070888
35 -0.70657
37 0.1514
26 -0.22994
39 -0.65125
24 -0.96841
35 -0.19883
46 -0.43961
70 -0.70632
22 -0.1387
42 -0.43806
22 -0.84181
25 -0.83146
115 -1.1712
22 -0.55557
40 0.14811
21 -0.54004
26 -0.96668
53 -0.48584
49 -0.71644
141 -1.0154
25 0.025025
43 -0.69836
30 -0.60784
31 -0.75564
28 -0.29959
26 -1.0261
25 -0.51095
24 -0.78429
21 -1.0972
60 -0.84271
99 -1.2707
30 -0.90505
20 -0.58917
25 -0.35786
26 -0.70522
45 -0.88225
26 -0.38035
63 -0.36483
53 -0.67111
91 -0.83513
21 -0.58233
22 0.43127
26 -0.21667
33 -0.01765
64 -0.95348
181 -0.087015
36 -0.7033
42 -1.0541
41 -0.44682
25 -0.56438
34 0.24525
21 0.4778
27 -0.85954
31 -0.76511
26 -0.26609
26 0.02235
22 -0.84034
37 -0.83557
42 -0.81833
50 -0.92086
51 -0.64123
22 -0.48158
26 -0.42307
24 -0.94016
28 -0.82022
30 -0.80772
27 -0.53192
22 -0.75877
31 -0.54587
46 -0.57762
67 -1.2994
26 -0.78804
21 -0.56667
25 -0.76745
27 -0.63681
83 -0.70003
20 -0.83307
21 -0.69954
23 -0.33743
27 -0.72194
30 -0.98125
21 -0.62913
39 -0.91442
43 0.72656
32 -0.58617
55 -0.72978
52 -0.9523
21 -0.59785
45 -1.0163
22 0.51416
23 -0.64465
42 -0.96849
21 -1.1352
25 -0.76713
309 -0.72962
96 -0.58472
23 -0.49449
33 -0.12284
81 -0.85564
52 -0.61797
48 -0.42137
23 -0.71526
25 -0.2839
34 0.17465
87 -0.61599
204 -1.1224
32 -1.2438
43 -0.45672
25 -0.46907
21 -0.28911
22 0.90699
29 -0.95425
28 -0.67854
25 -0.38956
27 -0.34474
23 -0.58067
55 -1.0233
21 -0.68115
30 -0.1379
30 0.27713
24 0.18478
91 -0.60746
25 1.1634
44 -0.8744
33 -0.74126
22 -0.70282
22 -0.81374
23 -0.56778
29 0.050433
72 -0.55746
87 -0.98362
26 -0.89225
30 -0.83745
41 -0.96727
43 -0.76069
27 -0.89959
227 -0.83927
40 -1.0797
29 -0.21634
36 0.99013
39 -0.97949
30 -0.62451
28 -0.61467
51 -0.20346
24 -0.8006
35 -1.0696
113 -0.84993
30 1.3071
43 -0.52062
30 -0.65332
31 -0.95177
32 -0.25823
28 0.86313
34 -0.9349
31 -0.65524
28 -0.75046
31 -0.70532
31 -1.0249
21 1.1693
36 -0.46246
90 -0.68723
23 -0.50911
29 -0.3594
156 -0.91095
34 -0.16379
36 -0.71737
43 -0.49946
28 -0.36925
58 -0.87235
28 -1.0557
22 -0.038025
53 -0.8551
84 -0.95754
26 -0.82085
223 -0.82865
133 -1.2102
222 -0.23547
23 -1.0352
21 -0.59194
26 -0.19853
22 -0.6821
40 -0.96418
102 -1.0924
46 -0.76244
70 -1.0793
54 -0.97583
22 1.8789
36 -0.52651
28 -1.1115
30 -0.611
117 -1.0515
21 -0.27912
26 -0.367
41 -0.94425
140 -1.0524
26 -0.24528
39 -0.69301
35 -0.82681
67 -0.85628
24 -0.72439
24 0.77679
42 -0.47113
26 -1.0108
46 -0.042736
26 0.43357
44 -0.81199
84 -0.92298
45 -0.4273
88 -0.87802
31 -0.80185
22 -0.3902
45 -0.88602
95 -0.85827
29 -0.34373
20 -0.51389
22 -0.72665
24 -0.51044
32 -0.92739
41 -0.75102
62 -0.40524
21 -0.39391
40 -0.61199
307 -0.81301
32 -0.97593
34 -0.87884
29 -0.40511
28 -0.0062717
38 -1.1178
40 -0.98918
184 -0.83089
30 -0.94115
70 -0.8395
30 -0.93973
21 -0.85992
35 -0.32824
25 -0.64208
25 -0.039539
43 -0.77797
21 -0.26387
29 -0.97632
21 -0.85168
41 0.11291
29 -0.5061
35 -0.40656
33 -0.6059
22 0.44201
30 -0.98876
33 -0.21082
22 -0.39969
36 0.24053
21 -0.76643
36 -0.9382
21 -0.40826
31 0.35785
43 -0.69391
22 -0.36913
62 -0.33679
33 -0.78678
22 -0.63726
25 -0.85532
21 1.3725
23 -0.71728
31 -0.2644
31 -0.85143
22 -0.72555
34 -0.14648
109 -0.61492
77 -0.42051
21 -0.84187
30 -0.8063
24 -1.2371
108 -0.66261
33 0.031263
30 -1.1699
65 -0.7486
76 -0.10951
43 -0.29087
23 -0.33892
22 -0.19774
26 1.3143
27 -0.8294
43 -0.53484
37 -0.60132
25 -0.50849
52 -0.71841
67 -0.97413
45 -0.63641
22 -0.89063
36 -0.93299
23 -0.51306
22 1.6969
67 -0.32264
45 -0.34187
73 -0.71849
27 -0.71429
21 -0.35978
23 -0.69152
40 -0.34037
23 0.39822
21 -0.48098
44 -0.77097
25 -0.48587
28 -0.39337
23 -0.46156
41 -1.0269
23 -0.962
38 -0.064269
48 0.16075
23 -0.35154
42 -0.84355
36 -0.85985
46 -0.67925
30 -0.55115
64 -0.64722
28 -0.90042
26 -0.65585
36 0.68796
25 -0.44217
24 -0.36403
84 -1.2228
35 -0.96315
28 -0.71678
22 -0.79213
33 -0.46177
51 -0.85092
30 -0.97434
23 -0.68207
52 -0.9621
64 -0.39676
59 -0.68845
32 -0.95338
38 -0.9262
44 -1.0435
61 -0.26255
38 -0.69525
25 -1.0486
27 -0.80471
22 -0.63497
59 -0.7396
37 -0.58337
23 -0.46629
50 -1.0703
35 0.30879
35 -0.3795
34 0.24499
30 -0.41104
39 -0.58807
21 -0.32149
42 -0.76211
188 -1.1023
45 -0.055869
21 -0.83945
26 -0.8912
35 -0.72088
23 -0.64218
44 -0.53101
29 -1.0278
25 -0.54085
25 -0.58383
25 -0.021106
23 -0.66712
33 -0.5872
30 -1.0197
28 -0.20645
54 -0.83183
21 0.61625
37 -0.50081
21 1.7859
20 -0.62144
34 -0.63847
29 -0.5898
24 -0.49487
26 -0.88068
34 -0.42601
163 -0.81737
21 -0.11609
22 0.73304
20 -0.17158
58 -0.84993
41 -0.39864
23 -1.3889
52 -0.51436
138 -0.94126
35 1.1933
21 -0.79495
29 -0.26002
32 -0.90788
50 0.10793
23 -0.99823
30 -0.32444
31 -0.47431
31 -0.44229
26 -0.51253
37 -0.95222
71 -0.59118
53 -0.27444
22 -0.11913
35 -0.39773
21 -0.048362
154 -0.78162
24 -0.80768
37 -1.3238
30 -0.50986
26 -0.7977
54 0.047465
21 -0.71491
25 -0.33737
25 -0.17951
32 -1.0567
22 -0.1445
40 -0.95819
35 -0.51894
32 -0.83459
26 -1.084
21 -0.51604
21 0.9031
56 -1.0571
22 -0.83501
22 0.3784
22 -0.76161
25 -0.46341
21 -0.46376
36 -0.98665
29 -0.89918
67 -0.52465
401 -0.91468
24 -0.6756
112 0.25268
31 -0.1402
21 -0.53865
32 -0.71994
31 0.016054
21 -0.39351
34 -0.54121
21 -0.39655
22 -0.14822
41 -1.0233
64 -1.1326
34 0.055537
55 -1.305
21 0.093434
22 1.0451
46 -0.91403
21 -0.47843
25 -0.77124
38 -0.92344
127 -0.66994
24 -0.49569
22 -1.087
28 -0.71203
34 -0.25691
68 -0.82603
30 -0.013755
28 0.81514
42 -0.82969
28 -0.35826
31 -0.43526
46 -0.98665
93 -0.78036
28 -0.96293
26 0.31221
21 -0.701
33 -0.64532
28 -0.4861
28 -0.82281
26 -0.8226
24 -0.90576
33 -0.64751
21 -0.3933
26 -0.64078
22 -0.4486
35 -0.71518
40 -0.06811
24 -0.43274
43 -0.79785
25 -0.90567
33 -0.78226
124 -1.3175
97 -0.8481
41 0.039959
68 -1.1425
80 -0.85746
24 -1.0846
22 -1.0241
58 -0.69607
28 -0.62673
26 2.6964
36 -0.49912
24 -0.31368
76 -1.0943
26 -0.8932
38 1.047
31 -0.24297
21 0.25264
27 -0.71224
47 -0.65996
44 -0.85188
24 -0.55628
27 -0.47933
28 -0.47087
74 -0.70876
41 0.48052
58 -0.95196
36 -0.91516
37 -0.53836
20 -0.1906
22 -0.67103
24 -0.38795
36 -0.72542
90 -1.1381
24 -0.7727
21 -0.30928
50 -0.28177
26 -0.075359
35 -0.76639
34 -0.97856
24 -0.70156
40 0.97913
32 -0.53345
26 -0.5315
26 -1.1115
27 -0.28803
48 -0.86926
60 -0.96248
32 -0.62991
23 0.74847
40 -0.77553
43 -0.93757
21 0.89356
22 -1.0334
31 -1.2361
201 -0.98958
29 -0.14945
35 1.6135
22 -0.63657
45 -1.2187
27 -0.88526
29 -0.48586
39 -1.1009
31 -0.6342
28 -0.98624
33 -0.53485
66 -0.96791
21 -0.88629
63 -0.81778
28 -0.94741
38 -0.98311
24 -0.60014
32 -0.31836
24 -0.46665
22 -0.54021
21 -0.53225
22 -0.65982
39 -0.70341
24 -0.21985
31 -1.2498
27 -0.50567
67 -0.64964
27 -0.61694
27 -0.61549
25 -0.84976
71 -0.57568
21 -0.48298
32 -0.68285
41 -0.82471
130 -0.82335
43 -0.8144
59 -0.6915
28 -0.29394
23 -1.0512
22 -0.22569
30 -0.66408
23 -0.58597
22 0.88244
28 -0.80327
40 -0.9196
38 -0.60406
26 -0.55029
20 -0.10016
40 -0.29294
50 0.40907
156 -1.1107
62 -0.27182
30 -0.64615
35 -0.64296
29 -0.86441
21 -0.40289
32 0.39206
20 -0.33804
31 -0.72246
24 -0.67211
52 -0.50544
26 -0.75766
28 -1.0439
37 -0.61088
36 -0.95178
24 -0.50178
21 -0.55473
26 -0.55138
27 -0.25504
26 -0.88722
26 -0.42731
26 -0.82885
22 -0.39308
60 -0.77982
239 -0.65045
23 -0.23374
37 -0.85511
47 -0.98239
103 -0.8265
25 -0.59849
31 -0.76553
28 -0.26069
27 -0.75786
21 -0.1692
22 0.71259
45 -0.91835
40 -0.5478
21 0.25311
21 -0.58651
26 0.43639
25 -0.54177
38 -0.0388
49 -0.45379
78 -1.0229
76 -1.2468
27 -0.66978
64 -0.43499
39 -0.78622
92 -1.0673
22 -0.6651
31 -0.28931
47 -0.85052
26 -0.52897
23 -0.88622
50 -0.83581
29 -0.49261
24 0.69127
33 -0.92349
22 -1.2613
22 -0.37079
21 -0.44479
25 -0.94604
26 -0.32032
21 -0.50554
28 -0.35644
80 -0.78312
34 -0.85399
34 -0.69626
53 -1.0123
26 -0.49441
27 -0.71732
21 -0.59711
34 -0.23027
33 -0.24885
23 -0.40076
33 -0.73613
32 -0.87076
52 -0.73852
37 -1.069
26 -0.4827
22 -0.23798
22 -0.15908
29 -0.77631
23 -0.83099
25 -0.71376
21 -0.30992
34 -0.76036
25 0.78949
40 -0.48957
36 -0.19684
20 -0.54906
21 -0.44712
35 -0.68721
31 -0.94434
70 -0.81691
68 -0.73905
26 -1.105
130 -0.37444
22 -0.60885
31 -0.70928
57 -1.0715
29 -0.70613
26 -0.19085
102 -0.65745
32 -0.7384
68 -1.0397
89 -0.82466
52 -0.078636
21 0.595
21 0.2676
22 -0.72416
23 -0.86438
30 0.045864
44 -0.46249
30 -0.62353
32 -0.66722
84 -1.0603
24 -0.62187
33 -0.47067
24 -0.55248
84 0.49273
40 -0.76088
23 -0.96067
31 -0.29187
22 -0.75179
21 -0.63372
23 1.3973
119 -0.65925
68 -0.60333
59 -0.83673
37 -0.64529
98 -1.2422
83 -0.73623
28 0.31399
56 -0.58273
85 -0.95342
22 -0.84521
161 -0.88264
51 -0.95926
21 -0.80924
30 -0.64895
24 0.17779
31 -1.0965
34 -0.37673
93 -0.86905
24 -0.93895
33 -0.49043
42 -0.71689
24 -0.70042
28 -0.56578
40 -0.57083
48 -0.78738
31 -0.60009
26 -0.82562
66 -0.31016
58 -0.7423
23 -0.84208
22 -0.50873
42 -0.60907
24 -1.1802
86 -1.0252
45 -0.86448
64 -0.74134
26 -1.027
30 -0.79293
62 -0.32634
35 0.24886
21 -0.36964
21 -0.010626
40 -0.18076
21 -1.0087
31 -0.39733
21 -1.128
54 -0.81635
54 -0.31239
26 -0.57486
23 -0.62467
21 -0.35609
28 0.57527
48 -0.62217
23 -0.75756
44 -0.48809
29 -0.86236
34 -0.93355
23 -0.47356
21 -0.44212
41 -0.77246
33 0.50399
47 -0.69618
24 -0.88166
40 -1.1432
23 -0.73749
37 -0.45141
21 0.82474
22 -0.0098285
21 0.90785
26 -0.90862
31 0.057232
25 -1.0046
73 -0.90396
37 -0.64636
42 -0.55968
42 -0.83466
23 -0.82145
22 -0.10532
22 -0.88204
26 -0.66885
139 -0.61315
31 0.7676
21 -0.76706
26 -0.7015
92 -1.0564
27 0.48135
26 -0.71879
25 -0.67737
21 -0.59786
32 -0.45865
22 -0.76531
29 -0.69706
22 -0.54047
22 -0.020789
22 -0.48058
20 0.76441
26 -0.5528
20 -0.52814
21 0.067167
24 0.017536
29 -1.0468
28 -0.92711
272 -0.94867
31 -1.0202
25 -0.059616
23 -0.62616
46 -0.43202
34 -0.80411
20 -0.62037
29 -0.56167
27 -0.84696
23 -0.85407
36 -0.8227
267 -1.0777
42 0.60585
30 -0.50813
22 0.51728
26 -0.68324
21 -0.87944
29 -0.030772
34 -0.94364
27 -0.39734
28 -0.79734
391 -0.88521
25 -0.88578
31 -0.50974
26 -0.17139
33 -0.41734
24 -0.46737
26 -0.03236
53 -0.97066
24 -0.41122
57 -0.75867
59 -0.55023
35 -0.41052
30 -0.69141
24 -0.47302
26 -1.2079
21 0.12271
38 -0.78273
23 -0.30924
36 -0.6399
24 -1.1357
35 -0.9904
41 -0.85735
22 -0.64239
132 -0.83124
27 -0.58764
43 -0.80534
257 -1.2095
57 -0.48929
29 -0.757
23 1.3081
56 -0.44015
55 -0.76478
32 0.023484
47 -0.9539
28 -0.40844
30 -0.84743
21 -0.69295
22 -0.32238
52 -0.55801
36 -0.80825
22 -0.92546
95 -0.63157
46 -0.68591
25 -0.41893
31 -0.95296
20 -0.60326
21 1.2094
85 -0.66231
40 0.13163
37 -0.60143
45 -1.0844
23 -0.19039
23 0.04884
21 -0.5931
30 -0.64357
21 -0.55253
33 -0.7369
47 -0.73664
25 -0.49827
73 -0.44663
22 -0.29936
35 0.16527
23 -0.6324
28 -1.0341
25 -0.46689
38 -0.85113
21 -0.4372
22 -0.47222
25 -0.6994
24 -1.0596
197 -1.254
38 -1.4093
22 -0.51486
29 -0.68892
29 -0.17673
36 -0.83589
54 -0.58746
51 -0.037193
30 -0.86475
78 -0.84694
23 -1.0197
28 -0.85767
22 -0.37476
121 -0.98835
36 -0.50386
31 -0.98209
29 -0.89486
26 -0.90197
24 -0.60492
24 0.028941
77 -0.74041
37 -0.33425
21 -0.74969
47 -0.43595
27 -0.61741
44 -0.78595
21 -0.54525
32 -0.86155
106 -0.77747
50 -1.134
34 -0.42833
24 0.29729
58 -0.96253
44 -0.57057
69 -0.41066
25 -0.35681
47 -0.76732
25 -0.9836
34 -0.40318
22 -0.86588
70 -0.67216
72 -0.69004
23 -0.50595
70 -0.90523
37 -0.34761
130 -0.86301
37 -0.45852
22 -0.33867
23 -0.98754
23 -0.78986
31 -0.83244
33 -0.89264
32 -0.54837
31 0.91538
33 -0.90813
29 -0.81939
21 -0.5752
21 -0.98342
26 -0.93486
34 -0.3445
67 0.00092746
37 -0.50322
32 -0.48808
36 -0.54953
21 -0.67285
20 -0.87993
23 -0.89342
22 -0.74499
40 -0.6228
57 -0.52414
77 -0.90864
32 -0.51403
26 -0.87962
22 -0.79224
33 -0.89775
175 -1.0792
21 -0.36527
60 -0.235
25 -0.48718
36 -0.8637
33 -0.97151
29 -0.51338
59 -0.17564
37 -0.45489
45 -0.5564
55 -0.11931
27 -0.47068
37 -0.623
93 -0.72845
55 -0.66619
63 -1.1826
21 -0.043147
166 -1.0138
34 0.47914
26 -0.99985
23 0.43965
35 -0.83695
67 -0.85814
38 -0.40467
22 -0.8245
29 -0.7156
22 0.44597
30 -0.8099
70 -0.43934
94 -0.79148
58 -1.0909
23 -1.3584
50 -0.78944
22 -0.87575
33 -0.061893
30 -0.62009
29 -0.64273
22 -0.086664
39 -0.63751
44 -0.7381
64 -1.1498
25 -0.69624
30 -0.77122
20 0.46496
30 -0.38741
31 -0.39739
40 -0.78388
31 -0.2873
24 -0.47937
33 -0.75027
20 -0.72882
58 -0.98936
41 -0.11025
26 -0.32253
40 -0.5305
30 -0.64055
29 -0.7192
24 0.68243
43 0.18111
22 0.22108
95 -0.21703
185 -0.83237
35 -0.7717
27 -0.14081
31 -0.40134
32 0.13787
32 -0.73476
77 -0.63933
21 -0.2906
31 -0.68356
22 -0.60664
28 0.4344
21 0.12055
38 -0.76131
24 0.65956
38 -0.88314
23 -0.92674
45 -0.51218
47 -0.50388
137 -0.60667
129 -0.83418
21 -0.42715
39 0.26671
24 0.93228
56 -1.2336
41 -0.89745
26 -0.52461
28 -0.95778
117 -1.015
25 0.50993
31 0.21772
25 0.56233
34 -0.74552
43 -0.91184
23 0.12974
45 -0.56028
70 -0.65964
30 -0.6391
21 -0.72538
56 -0.36257
35 -0.35479
154 -0.50357
140 -0.64193
64 -1.2064
35 -0.71288
22 -0.61185
42 -0.78878
37 -0.89593
108 -1.1874
21 0.18739
21 0.60779
23 -0.37396
30 -0.76105
29 -0.34021
24 -0.53959
24 -0.38925
40 -1.0328
22 -0.65531
79 -0.79102
26 -0.93797
22 -1.0383
23 -0.38698
207 -0.80545
22 -0.84047
34 -0.56933
25 -0.50992
22 -0.51341
23 -1.3126
37 -0.44147
23 -0.64706
24 -0.73576
43 -0.59026
27 -0.37873
21 -0.8031
88 0.53411
105 -0.6263
24 -0.68796
27 -0.44291
23 -0.72899
23 -0.53759
26 -0.65503
28 -1.0795
22 -0.8232
42 -0.60664
26 -0.55958
36 -1.1192
98 -0.72804
21 -0.22685
23 -0.6007
21 -0.88508
31 0.76553
26 -0.67495
30 -0.46557
52 -0.33577
41 -1.0906
22 -0.42843
124 -0.32199
32 -0.47817
25 -0.91676
38 -0.51671
37 -0.25495
36 -0.75386
24 -0.82241
26 -1.0897
37 -0.73838
105 -1.034
26 -0.84032
38 1.3649
28 -0.44256
22 0.15602
110 -0.65218
103 -0.65304
37 -0.66429
25 -0.60306
297 -1.0858
26 -0.83304
106 -1.1011
59 -0.0055172
25 -0.82488
23 0.002942
34 -0.3842
48 -0.91281


==> figure/K_cosim_D6k/Freq_A_D/K_cosim_D6k_Freq_vs_Prediction_value_D.txt <==
5 1.1848
4 0.66606
4 -0.3307
5 1.0559
4 1.0025
8 0.82874
11 1.5657
3 -0.16614
5 1.3669
5 1.3026
9 1.8547
4 1.9237
9 2.6612
4 1.2701
3 1.6018
4 0.97874
4 1.0818
7 0.12627
4 1.6291
4 1.7975
9 1.1892
5 1.5948
4 0.85886
4 1.9051
7 0.72003
5 0.34572
5 0.62612
5 1.1485
4 1.6244
5 1.1801
7 1.5531
7 1.1473
4 1.9377
4 0.57541
6 0.53518
5 1.1615
5 0.41993
5 0.80353
4 0.32332
4 -0.1485
6 1.4887
5 1.2907
4 0.70652
4 0.20851
3 0.80756
4 1.7226
11 0.62902
5 1.9081
4 2.7615
4 0.95671
6 1.7355
4 1.1432
5 1.7226
5 1.319
4 -0.19673
5 1.1996
4 0.79051
4 1.6191
4 1.7687
4 1.1635
5 1.4807
4 0.41773
3 1.1127
4 0.47279
5 1.0891
4 2.113
6 2.1259
5 1.4524
4 1.8333
3 1.4004
5 1.3233
6 1.9266
4 1.36
5 1.2714
4 0.85657
7 2.4919
4 1.5785
15 2.0625
3 0.98313
4 0.80634
8 1.1243
5 -0.072561
4 0.53848
7 1.0595
7 1.1407
6 0.56876
7 1.2353
4 1.5295
7 2.5192
5 0.14115
4 0.89
5 1.6599
7 1.0392
3 1.4743
4 1.4517
5 1.6396
4 1.0339
4 1.6639
6 1.1956
5 1.5263
5 1.2745
4 0.98323
4 1.1472
6 1.5333
4 1.1173
5 1.8151
8 1.0586
6 0.59918
6 -0.39845
8 1.8099
4 1.4212
7 1.8803
4 0.65746
4 -0.21217
9 1.6155
7 1.1502
9 1.6893
5 1.4937
5 1.0515
7 0.33584
7 0.90113
12 0.57788
5 -0.0078458
3 1.4846
7 0.7056
4 1.3188
4 1.1254
5 -0.44474
4 1.9759
6 0.66796
12 1.375
4 1.1801
4 0.81486
5 1.3157
6 1.4687
3 1.6165
10 -0.2175
4 1.1043
6 1.5151
8 1.5076
4 1.6647
6 0.59194
4 0.011828
12 1.5261
5 1.1496
4 1.8701
6 1.2275
6 1.2699
4 0.91679
5 3.042
4 0.89483
4 1.9178
5 1.21
4 1.1281
5 0.42398
4 1.0443
4 1.4903
7 1.8007
4 0.99049
4 1.0504
4 1.7029
4 0.18049
4 1.4942
5 2.3557
5 0.34364
4 1.0838
5 0.21351
5 1.5532
4 1.3565
5 1.3713
4 0.020765
9 1.915
4 1.2054
4 0.73824
4 1.2307
6 1.5865
3 1.0951
5 1.7798
3 1.1256
9 2.1906
4 0.93468
5 1.1986
6 -0.36497
7 1.0963
4 -0.025426
5 -0.062732
6 0.16416
5 0.3503
4 0.91176
3 1.2322
9 3.5732
10 0.78926
4 1.2251
4 0.97886
5 -0.66512
4 0.11822
9 1.425
4 0.54752
5 1.2429
5 1.4356
4 1.8173
5 1.4655
4 2.0479
8 1.3219
4 1.6141
6 1.8749
6 0.98657
7 1.1529
4 1.6992
4 1.7761
4 1.8174
3 -0.18089
5 1.7263
5 1.8442
4 1.2619
4 0.86754
4 1.419
6 -0.54236
4 1.1853
4 2.083
4 0.87026
4 0.47869
4 2.2055
4 1.0162
4 1.4951
4 0.90503
18 0.22329
5 1.1373
13 1.5495
4 0.9672
4 1.9547
7 0.92734
9 1.2786
15 1.0869
4 0.59193
5 1.8469
6 1.4842
6 1.8913
5 0.10135
4 -0.058471
6 1.301
5 1.2294
6 0.97606
3 1.6509
5 0.60908
4 0.75157
8 1.6089
6 -0.2069
8 0.87871
4 1.2853
5 1.5692
4 1.156
5 0.82232
9 0.80984
5 1.3107
4 0.54254
5 0.80987
4 1.0234
8 -0.78528
4 0.9592
13 1.3556
4 0.21396
4 1.824
4 1.363
5 -0.14948
20 1.293
5 1.248
4 -0.017919
5 0.78561
6 0.86555
4 -0.7813
5 1.6811
3 -0.75813
4 1.067
4 1.0405
4 0.91496
4 1.0475
6 1.8757
5 1.4038
4 -0.79181
9 1.5672
4 0.89481
7 1.4017
4 1.2447
4 0.79679
4 1.692
5 -0.043429
4 0.61127
4 0.46571
6 0.97662
4 2.2736
5 1.3314
4 0.803
7 0.86452
5 1.7526
4 1.7135
4 1.6701
11 1.1906
4 0.98376
4 0.97207
7 0.48866
4 1.1912
6 0.82091
6 1.363
4 0.70235
7 2.3327
8 1.5907
4 0.6613
4 0.67187
5 1.9892
6 1.2665
5 0.24816
6 1.2699
6 2.3388
4 2.5975
4 1.4031
4 0.71917
4 0.34184
4 1.8455
3 1.1039
8 1.4477
5 0.41486
4 0.13084
6 1.0444
4 -0.076811
7 2.4881
4 0.78458
4 0.48059
4 2.0732
5 -0.1948
4 0.93366
8 0.49912
9 0.31694
6 0.079694
5 1.101
6 3.0931
5 0.69887
10 0.9169
6 1.1338
7 1.1997
4 0.87258
4 1.7076
4 1.3761
5 0.31161
4 1.2995
14 1.7425
4 -0.44994
4 1.3551
4 0.81003
8 1.4971
4 1.6249
14 1.686
4 1.06
4 1.3177
5 1.107
5 0.6578
10 0.96418
5 1.1152
6 1.1377
4 1.369
4 1.5545
4 0.37166
4 1.0219
7 1.3
5 1.5347
6 0.74214
6 1.5217
5 0.43833
4 2.0101
6 1.2181
4 1.6928
5 0.92252
6 0.96486
4 1.4462
5 0.94382
7 1.1432
7 1.7485
8 1.0648
5 0.99628
10 0.64462
4 1.6146
3 1.4932
4 0.67954
4 0.17289
4 1.2028
5 0.91221
6 0.73027
6 1.9713
4 0.86474
5 1.4003
8 1.044
4 1.409
5 1.7325
5 1.078
6 1.6985
4 1.8935
8 0.69569
4 1.5816
4 0.93529
4 2.1256
4 0.88075
4 0.85948
4 2.1983
4 1.5418
8 1.0169
5 0.80293
4 1.0847
8 1.0241
4 1.6467
4 0.26069
7 0.88022
3 1.0218
7 1.0383
3 1.1073
6 0.52385
8 0.19377
5 1.1486
4 1.4273
5 0.95605
4 0.88251
4 1.4301
10 1.0295
4 0.15166
3 0.95335
6 1.4964
4 1.0681
4 1.2659
15 1.053
6 1.3539
6 1.187
40 1.3115
4 1.8413
5 1.4091
4 1.4752
4 1.1925
4 0.87266
5 0.77814
4 -0.11312
4 1.8189
4 -0.019883
4 1.2525
4 1.0147
14 1.3497
8 0.82882
9 1.0755
5 -0.21144
6 1.4118
4 0.90595
5 1.4523
4 0.76318
15 1.6846
4 1.879
5 -0.49062
5 1.3907
5 -0.28393
6 0.89258
5 0.19098
5 0.72908
5 0.76472
4 -0.70204
8 0.87274
4 0.57579
5 1.5776
5 -0.34192
5 1.421
4 0.17141
4 2.1358
4 0.68461
3 0.6758
6 1.2338
9 1.0264
4 0.0018872
5 1.1284
4 1.536
5 0.70275
6 1.0408
4 1.645
4 0.51495
4 1.3846
6 1.2129
5 1.4268
4 0.36104
4 1.484
4 1.5082
3 1.3074
3 1.1213
4 2.4511
4 1.328
6 1.3449
4 1.0894
5 0.50692
5 1.1416
10 2.3485
4 0.46389
10 1.2155
4 1.3735
3 1.3453
7 1.5861
4 0.8068
4 1.2206
5 0.78592
6 1.1943
5 1.016
4 0.65121
4 1.3685
4 2.1441
4 1.3268
6 2.0235
5 1.1983
4 1.0745
5 -0.054586
11 0.64325
3 0.97391
4 -1.0875
4 0.66783
4 2.1486
4 1.3877
6 0.13531
4 -0.12171
4 1.7351
5 0.75693
6 2.4897
5 3.064
5 1.1078
5 1.5548
4 1.9074
4 1.6734
9 1.249
6 0.095792
3 1.0326
4 1.2384
3 0.61849
4 0.92167
5 1.3239
4 1.6921
4 0.82678
16 0.37693
4 1.4115
5 1.4456
5 0.33484
4 0.18248
4 1.264
4 0.8426
4 0.64497
4 0.79047
6 1.2202
3 0.84303
4 0.41424
7 1.5739
5 1.0207
4 2.0201
4 0.54806
4 -0.076626
7 1.2025
5 1.3836
18 0.93152
4 0.8371
6 1.6179
7 1.2835
5 1.8457
7 0.6904
4 -0.34323
4 1.5451
6 1.6245
3 1.8414
5 2.0817
5 1.1606
4 1.7779
4 0.55818
4 0.6358
4 -0.38822
4 0.48197
4 1.0531
4 0.97488
6 2.1716
4 1.9274
5 1.5243
3 -0.11968
5 0.24301
4 1.86
5 1.4612
6 0.39873
4 1.186
3 1.2179
15 1.1576
6 0.66933
6 1.2022
5 1.6308
4 2.7609
7 1.556
7 0.71095
6 0.65148
5 0.73793
3 1.3833
3 1.7828
6 1.4814
3 1.001
4 1.767
4 1.7946
4 0.2633
5 1.6937
4 1.6703
4 1.2532
6 1.623
3 0.50614
6 0.84614
5 1.6419
4 0.69136
6 0.85829
4 2.5509
4 0.65864
5 0.46827
5 -0.17202
5 1.7819
4 1.7651
4 0.72011
5 1.2625
6 1.934
4 0.25666
4 1.5715
4 1.1075
5 1.9792
4 0.81959
4 1.722
4 0.29882
4 2.1732
6 3.0447
4 0.33155
5 1.898
4 0.88221
4 1.9356
7 1.2898
6 1.2731
4 0.63625
3 0.033999
10 3.5524
4 0.97185
9 -0.62679
10 1.6222
4 1.5064
15 1.8091
5 1.8621
5 1.9493
4 1.6261
4 0.28623
4 -0.68612
4 1.2452
5 1.3411
5 0.61926
5 1.7677
4 0.77146
9 1.6934
4 1.7164
9 1.0153
4 1.0637
6 0.86024
4 0.993
7 1.4154
12 1.4539
5 0.5672
4 1.7757
5 1.4041
4 1.8868
8 0.5155
7 1.1582
8 0.31998
4 1.2048
4 1.3779
4 1.053
5 1.4824
10 0.73358
10 -0.38403
4 1.7011
6 1.2704
4 1.3238
7 -0.68696
4 1.9972
4 1.1723
5 0.44484
4 0.7951
7 0.64678
5 1.3147
4 2.0485
4 -0.021093
4 -0.46051
5 0.2624
6 1.8263
4 1.7418
7 1.886
4 0.73311
4 0.47224
4 1.218
4 0.96929
8 1.493
5 1.0363
10 1.755
4 0.42057
6 1.2102
4 1.0505
4 1.6228
13 2.5183
6 1.3689
7 0.99548
4 1.7396
4 -0.59511
11 3.4611
4 1.0021
4 1.3355
5 1.2213
4 1.7103
4 0.71342
6 1.5519
5 0.82666
5 0.771
5 1.125
5 1.2945
5 1.8684
37 1.792
4 1.4485
4 0.22629
4 0.40254
4 0.90419
4 1.068
4 1.1373
5 1.1093
4 1.6132
9 0.11955
10 0.8621
4 -0.48728
4 2.2529
3 4.167
4 0.99037
4 1.7071
5 0.68616
6 2.2231
9 0.51839
4 -0.38655
5 1.5021
6 1.2823
5 -0.18611
10 0.43408
4 0.77296
4 -0.5136
5 2.3699
5 0.11173
3 0.54996
8 0.79381
4 0.75962
3 1.5875
5 1.9098
4 1.6743
7 1.4141
7 1.2864
4 1.0946
9 -0.10989
10 1.3313
5 1.6599
4 1.7294
4 0.70607
8 1.3975
4 0.61256
4 0.9157
12 2.1843
4 1.5016
6 1.7988
4 0.95351
6 1.7868
5 1.0344
9 1.3233
4 2.0601
5 1.8129
4 0.16368
4 1.1103
4 1.8344
4 0.022164
5 1.402
5 1.4587
4 0.53705
4 1.0397
6 1.5237
5 1.6654
4 1.3022
4 0.47771
4 -0.16256
4 -0.77286
5 0.71533
5 1.5433
8 1.2434
6 1.1928
6 1.4847
5 1.5284
7 1.987
6 1.4505
4 0.70684
4 1.1995
4 -0.47471
4 1.1143
5 2.0832
4 0.91786
9 0.2599
4 1.3375
4 1.6686
16 -0.015508
5 2.4083
8 0.91119
4 0.77454
3 1.4028
5 1.3791
7 0.95861
5 1.5634
6 1.146
4 1.2035
7 1.3033
4 0.64228
4 1.3846
5 0.65581
5 0.57337
4 1.2429
6 1.5721
4 0.68407
8 2.5101
15 0.99962
7 0.82696
9 0.22396
7 0.97882
3 -0.37593
5 0.62257
5 0.91068
4 1.6631
5 -0.72972
4 0.41916
3 0.35614
4 2.3682
8 1.6317
4 0.81432
4 0.62693
6 0.69108
8 -0.32307
4 0.1052
5 1.3129
4 1.1783
14 -0.15217
20 0.043881
4 1.5874
5 0.78555
4 1.3728
4 1.216
4 1.3527
4 0.95846
4 0.80249
7 1.6425
6 1.014
5 0.3104
6 1.4063
6 1.7266
9 1.5127
5 1.5434
7 1.8464
4 1.7017
4 1.1257
5 1.0354
6 0.33852
4 1.7924
4 0.9907
5 1.2546
4 0.8707
14 1.5515
5 0.52062
4 0.41977
4 1.27
12 1.262
9 1.2993
6 1.5105
6 0.0057696
8 1.4783
6 1.2924
5 0.59131
4 0.76306
6 1.2405
4 -0.17328
7 1.6523
4 0.97735
5 1.3778
5 0.78598
5 0.80246
8 1.6981
7 0.88671
8 -0.47547
7 1.5546
4 1.586
5 -0.011001
7 1.5032
4 1.2766
4 1.0454
4 0.81228
51 0.31958
5 1.1426
5 1.1892
10 0.90959
8 1.3667
4 1.2932
6 1.215
6 1.3391
4 0.83103
5 1.607
8 1.2989
4 0.59736
4 0.97364
5 0.98025
5 1.8509
4 -0.31449
5 0.8355
4 1.294
4 1.1432
5 -0.093517
6 1.157
4 1.7867
13 0.8455
6 0.91238
6 1.683
4 1.0535
5 0.52074
6 2.4996
4 -0.31743
7 1.7294
4 0.96072
4 1.127
4 1.2824
4 2.1886
7 1.2829
5 -0.29294
12 1.5489
4 2.2104
7 0.61994
10 0.80627
4 2.4487
5 2.0652
4 0.63915
6 0.46686
5 1.5254
4 1.4469
5 1.1322
5 1.3607
18 1.1902
4 0.58498
6 1.1556
4 0.66967
5 1.3617
4 0.88288
7 0.36829
4 0.78511
4 0.65904
25 1.9892
4 1.0571
4 0.55109
4 1.1733
7 1.0004
10 -0.037537
4 1.5092
4 -0.2499
4 -0.24294
6 1.6917
4 0.2916
4 1.0469
5 0.69561
7 1.4023
4 1.2626
4 1.3649
4 1.213
9 0.43745
4 1.6109
5 1.0612
4 0.77449
9 0.64935
8 1.7301
8 1.6322
7 1.2067
5 1.5195
5 2.0824
4 0.5352
5 -0.03089
4 0.56017
6 0.73712
4 0.78318
6 1.9227
4 1.0163
4 0.94114
3 2.6062
5 -0.092593
6 1.1376
4 1.7774
4 1.0645
4 1.6198
27 1.8557
10 0.020193
4 0.25407
5 1.6061
4 1.4921
3 1.7951
4 1.3815


==> figure/K_cosim_D6k/OR_B_C/K_cosim_D6k_OR_vs_Prediction_value_B.txt <==
0.36097 -1.0963
0.51298 -0.8878
0.15983 -1.0167
0.83205 -0.59107
0.84233 -0.54777
0.98883 -0.55236
0.57576 -0.89762
0.31586 -0.92982
0.71071 -0.93979
0.54149 -0.70225
0.093924 -0.48848
0.63174 -0.73598
0.90071 -0.80257
0.61467 -0.51744
0.81225 -0.13994
0.85822 -0.76456
0.68918 -1.1388
0.11859 -0.78156
0.5289 -0.37769
0.12634 -0.25779
0.90972 -0.86916
0.85822 -0.51205
0.18537 -0.75937
0.73364 0.02145
0.43736 -1.0347
0.6498 -1.1159
0.71071 -0.37504
0.2614 -0.53462
0.43735 -0.53333
0.56857 -0.67048
0.5547 -0.96836
0.59848 -0.79264
0.33937 -1.0684
0.71071 -0.30724
0.83572 -0.43703
0.74566 0.18324
0.73364 -0.35448
0.47499 -0.90048
0.66891 0.72099
0.58315 -1.0178
0.47875 -0.62239
0.28013 -1.0096
0.46034 -0.66405
0.21588 -1.0659
0.41466 -0.96318
0.10119 -0.78391
0.87473 -1.1029
0.90972 -0.63575
0.40608 -0.13322
0.24454 -0.79713
0.15158 -1.1833
0.84233 -0.40928
0.41729 -0.9222
0.29662 -0.44539
0.50539 -0.87133
0.32953 -0.52266
0.44593 -0.95003
0.39206 -0.70424
0.46413 -1.1952
0.3668 -0.89368
0.83047 -0.8652
0.49438 -0.94729
0.98883 0.58857
0.74976 -0.8564
0.94762 -0.81827
0.79417 -0.75134
0.71071 -0.74208
0.22742 -0.69453
0.61467 -0.13758
0.61467 -1.0461
0.049722 0.25658
0.64064 -0.98194
0.25269 -1.0073
0.73364 -0.42726
0.4291 -0.59183
0.59849 -0.59773
0.7581 -0.24471
0.25913 -1.0192
0.4944 -1.0546
0.58843 -0.95905
0.71071 -0.77434
0.94762 -0.61811
0.32886 -1.0103
0.3296 -0.65517
0.56857 -0.1981
0.98883 -0.22343
0.36878 -1.1164
0.31293 -1.0476
0.71071 -0.93623
0.84233 -0.4101
0.26754 -0.86226
0.22517 -1.0487
0.12776 0.03744
0.12136 -0.87878
0.63173 -0.46228
0.46413 -1.2041
0.23206 -0.88656
0.10229 -0.99357
0.69978 -0.44073
0.26877 -1.1892
0.88198 -0.60403
0.22742 -1.021
0.42116 -0.79222
0.90972 0.38543
0.81225 -0.80188
0.29344 -0.76626
0.90972 -0.96569
0.089615 -0.58834
0.9576 -0.4256
0.11812 -1.1799
0.20858 -1.2981
0.71071 -0.6271
0.056 -1.4007
0.55132 -0.22722
0.28566 -0.93108
0.82701 0.73269
0.6498 -0.27049
0.54149 0.64101
0.30732 -0.46104
0.94762 -1.0255
0.32489 -0.94041
0.15737 -1.1804
0.69442 -1.0243
0.73364 -0.63653
0.71071 -0.79869
0.18641 -0.41528
0.1736 -0.39779
0.24991 -1.093
0.88322 -1.1275
0.24853 -1.1262
0.84233 -0.98861
0.48908 -0.62454
0.51688 0.19424
0.28788 -0.76312
0.17907 -0.91397
0.90972 0.032575
0.087797 -0.3109
0.6809 -0.70644
0.52889 -0.44387
0.78424 -0.42711
0.32799 -0.80321
0.33077 -0.80716
0.16244 -0.90623
0.98883 -0.57676
0.27268 -1.1287
0.067074 -0.86428
0.57576 -0.77502
0.1547 -0.79287
0.94762 -0.6263
0.78423 -1.055
0.2404 -1.0695
0.10502 -0.54626
0.87473 -0.41549
0.49441 0.35885
0.81225 -0.5911
0.94762 -0.38304
0.22809 -0.83657
0.27074 -0.38633
0.7581 -0.93108
0.64979 -0.34428
0.39433 -0.8701
0.5289 0.67316
0.42909 -0.5068
0.8493 0.18637
0.69978 -1.039
0.21659 -0.94144
0.71071 -0.90074
0.94762 -0.48603
0.89775 -1.0583
0.68918 -0.70507
0.14299 -1.0806
0.25268 -1.1181
0.52482 -0.61532
0.98883 -0.63035
0.38547 -0.47345
0.54149 -0.4156
0.43111 -0.24176
0.96779 -0.75783
0.32031 -0.65469
0.54931 -0.64129
0.51688 -0.40379
0.87473 -1.0523
0.31154 -1.0139
0.90972 0.69671
0.24674 -0.84319
0.94762 -1.1871
0.14961 -1.1258
0.36099 -1.0861
0.18049 -1.0419
0.78424 -0.62197
0.87473 -0.79337
0.52081 -0.73267
0.40611 -0.95593
0.7666 -1.0446
0.096355 -0.86936
0.33197 -1.052
0.66891 -0.64897
0.17767 -0.92355
0.34087 -1.4061
0.84233 -0.67629
0.92828 -0.55325
0.90972 -0.92909
0.47542 -1.1732
0.87473 -1.0312
0.10062 -0.91681
0.42116 -0.65489
0.19273 -0.9446
0.11987 -0.40404
0.4318 -0.90323
0.19437 -0.63397
0.40251 -0.98475
0.55469 -0.050432
0.54149 -0.39408
0.50538 -1.1347
0.87473 -0.59199
0.62308 -0.66243
0.63174 -0.83442
0.75304 -0.49965
0.40251 -0.74051
0.29535 -0.88877
0.36442 -0.98445
0.19111 -0.8722
0.81225 0.032281
0.05642 -0.72505
0.48389 -0.1879
0.07682 -1.0267
0.35535 -0.53457
0.63172 -0.83584
0.73364 -0.80285
0.54149 -0.54408
0.48389 -0.50499
0.1919 -1.1907
0.44295 -0.89032
0.73364 -0.37426
0.2614 -0.88737
0.51688 -0.67852
0.2472 -0.63769
0.44589 -0.86985
0.3296 -0.89921
0.73099 -0.97612
0.63174 -0.92325
0.65921 -0.66068
0.80467 -0.11884
0.87473 -0.96636
0.98883 -0.28441
0.61466 -1.1992
0.33199 -0.99123
0.80269 -0.99488
0.34454 -0.85904
0.10802 -1.22
0.46413 -1.0244
0.56857 -0.62649
0.78424 -0.621
0.7581 -0.67671
0.9747 -0.7708
0.81225 -0.24595
0.79799 -0.78616
0.20959 -0.98809
0.49983 -0.39304
0.36681 -0.77592
0.87473 -0.64662
0.27728 -0.78369
0.84233 -1.0417
0.73364 -0.50976
0.84233 -0.018011
0.73364 -0.44858
0.56857 -0.6202
0.096355 -0.5929
0.4738 -0.63676
0.062125 -1.0593
0.61467 0.75244
0.37904 -0.76874
0.67385 -0.2818
0.38591 -0.70501
0.56857 -0.35824
0.94762 -1.0409
0.83203 -0.17209
0.39552 -0.45739
0.90972 -0.4822
0.75809 0.10304
0.60992 -0.16057
0.274 -0.5043
0.34458 -0.58471
0.62737 -0.78135
0.87473 -0.9286
0.24751 -1.1382
0.68917 -0.87031
0.39211 -0.59847
0.87473 -0.1054
0.13536 -1.102
0.26444 -0.95507
0.24991 0.062744
0.84233 -0.26648
0.4599 -0.83283
0.62308 -0.92238
0.83613 -0.79085
0.37037 -1.1656
0.78424 -0.35864
0.56007 -0.83852
0.90972 -0.95631
0.3531 -0.59766
0.060312 -1.1835
0.18641 -0.84987
0.097596 -0.91285
0.40612 -0.87008
0.49441 -0.77943
0.34484 0.037612
0.88609 -1.2225
0.43736 -0.66981
0.70519 -0.71592
0.59849 -0.83702
0.73364 -1.0127
0.87473 -0.45357
0.2614 -0.86654
0.50539 -0.6934
0.54149 -1.1001
0.27074 0.025882
0.7581 -0.31413
0.45485 -1.0141
0.87473 -0.80662
0.48388 -1.1021
0.30187 -0.62686
0.45301 -0.9439
0.46413 -0.14854
0.56857 -0.19996
0.45182 -1.0366
0.23148 -0.61422
0.9803 -1.1861
0.78424 0.31381
0.98883 -0.3691
0.51688 -0.52959
0.49441 -1.0594
0.58558 -0.97259
0.82137 -1.0808
0.91377 -0.58527
0.32031 -0.93744
0.079507 -1.1393
0.71071 -0.47549
0.34283 -0.72148
0.51688 -0.75428
0.61053 -1.0177
0.98883 0.07697
0.45484 -1.0521
0.85822 -0.42711
0.81225 -0.51032
0.48389 -0.51054
0.37904 -0.49316
0.54149 -0.61136
0.51881 -1.1063
0.68917 0.67207
0.092612 -0.78389
0.32489 -0.99906
0.22079 -0.93972
0.73364 -0.6314
0.49083 -0.50216
0.93979 -1.0733
0.84233 -0.5219
0.56857 -0.57345
0.61467 0.61259
0.84233 -0.40612
0.4738 -0.35668
0.49705 -1.1309
0.74566 0.033694
0.54149 -0.9398
0.56857 -0.62328
0.15684 -0.87743
0.18049 -0.94622
0.79799 -0.44061
0.12226 -1.3844
0.94762 0.1563
0.77974 -0.37735
0.35349 -1.2438
0.34457 -0.50203
0.87473 -0.56467
0.4738 -0.54871
0.57333 -0.95899
0.26444 -0.54183
0.49049 -0.95559
0.82701 0.074108
0.6498 -0.38544
0.20784 -0.47699
0.42242 -1.0123
0.066486 -0.8429
0.94762 -0.60123
0.10827 -1.2134
0.28077 -0.53708
0.98883 -1.0302
0.85822 -0.82758
0.61467 0.42451
0.92828 -0.99231
0.3296 -0.94179
0.87473 -0.10373
0.88837 -1.5408
0.71071 -0.21821
0.70245 -0.57237
0.90972 -0.60459
0.58015 -1.1944
0.31288 -1.0338
0.18489 -1.0781
0.19519 -0.67099
0.63174 -0.6003
0.11781 -1.2241
0.78424 -0.71596
0.75809 -0.4249
0.7581 -0.047869
0.81225 -1.1547
0.53302 -0.73889
0.1834 -0.83856
0.70336 -0.90064
0.40728 -1.133
0.32031 -0.9402
0.98883 -0.79428
0.6498 -0.93498
0.2897 -0.5843
0.65921 -0.66383
0.77094 -0.67299
0.51687 -0.60619
0.37903 -0.74336
0.72195 -0.57112
0.45789 -1.0405
0.44071 -0.99387
0.383 -0.4729
0.2629 -1.1351
0.98883 -0.63237
0.5547 -0.89655
0.38547 -0.88936
0.87473 0.35066
0.356 -1.0963
0.24145 -1.1059
0.68918 -1.2089
0.7581 -0.7061
0.84233 -0.52852
0.095145 -0.57056
0.68228 -0.41645
0.72198 -0.82886
0.38547 -0.91278
0.60528 -0.7998
0.62308 -0.96654
0.94762 -0.85036
0.44373 -0.72522
0.61467 0.23361
0.87473 -0.90931
0.20864 -0.8413
0.40617 -0.98504
0.22296 -0.37316
0.69759 -0.65302
0.074067 -0.99422
0.12921 -1.0527
0.84233 -0.98241
0.18489 0.29071
0.69442 -0.2669
0.33273 -1.2532
0.61467 -0.039128
0.79335 -1.0448
0.26755 -1.0843
0.44373 -0.81639
0.61467 -0.94482
0.38547 -0.88088
0.68918 -0.86033
0.44159 -0.81398
0.96779 -0.913
0.59849 -0.24931
0.15161 -0.91023
0.66891 -0.99278
0.61962 -1.3307
0.53722 -0.97895
0.70519 -0.92458
0.45485 -0.4906
0.20305 -0.75408
0.73364 -0.2228
0.5547 -0.33212
0.26755 -1.0271
0.28428 -0.19452
0.5547 -0.45595
0.36681 -0.96945
0.27488 -1.1587
0.50539 -0.2294
0.22079 -0.90691
0.31295 -1.0316
0.65603 -1.0346
0.64978 -0.7428
0.50539 -0.087478
0.274 -0.60652
0.49616 -1.3715
0.71071 -0.74448
0.63174 -0.50412
0.21254 -0.8716
0.92828 -0.97226
0.41803 -1.1406
0.48389 -0.65069
0.69978 -0.5131
0.14393 -0.91183
0.29493 -1.2236
0.85286 -0.57395
0.98883 0.14952
0.78424 -0.87153
0.48389 0.52845
0.94762 -0.65557
0.38547 -0.84253
0.78424 -0.13809
0.78424 -0.76259
0.42116 -1.3083
0.36289 0.33676
0.59417 -1.0675
0.27734 -0.47218
0.36099 0.45514
0.81224 -0.65228
0.98883 0.38218
0.49441 -0.38926
0.69978 -0.1037
0.20959 -0.78172
0.49983 -0.92552
0.37283 -0.74531
0.29924 -0.52785
0.90972 -0.078588
0.90972 -0.54892
0.38942 -0.9771
0.70338 -0.40425
0.94762 0.56274
0.36681 -0.6642
0.73364 -0.29594
0.26961 -0.64118
0.81225 -0.98772
0.87991 -0.073839
0.96779 0.19165
0.090596 -1.1891
0.71071 -0.38537
0.43021 0.39554
0.94762 -0.40602
0.78424 -0.80372
0.98883 0.40622
0.38985 -1.0666
0.56857 -0.69564
0.73364 -0.85575
0.21057 -0.94192
0.86363 -0.82898
0.37075 -1.083
0.23206 -0.63344
0.73364 -0.54199
0.5289 -1.0622
0.90972 0.056234
0.17765 -1.2045
0.38546 -1.0225
0.21659 -0.54709
0.94762 -0.88449
0.5289 -0.90867
0.35534 -0.95966
0.94762 -0.9225
0.28788 -0.89611
0.82701 -0.83004
0.87473 1.5493
0.59072 -0.45681
0.98883 -0.8843
0.68918 -0.81125
0.90454 -0.21417
0.50537 -0.82423
0.29157 -1.0829
0.62308 -0.9957
0.5547 -0.70203
0.78424 -0.80681
0.81225 1.1764
0.5547 -0.87198
0.33445 0.29894
0.34988 -0.65224
0.94762 -0.94093
0.55198 -0.59852
0.90972 -0.44962
0.45944 -0.66175
0.4738 -0.58429
0.4291 -0.82111
0.66891 -0.65338
0.44159 -0.29622
0.15366 -0.91186
0.98883 -0.21299
0.18193 -1.0405
0.32489 -0.52917
0.20395 -0.837
0.2897 -0.70315
0.96779 -0.94211
0.50166 -0.81059
0.29919 -0.79593
0.29924 -0.5789
0.48389 -0.96089
0.62308 -0.51364
0.56857 -1.0748
0.7581 -0.82293
0.90972 -0.85831
0.42706 -0.89066
0.78967 -0.91131
0.94762 -0.18707
0.81225 -0.55052
0.90972 -0.433
0.60917 -1.0299
0.73364 -0.82733
0.6498 -0.66809
0.68918 -1.0662
0.84233 0.14714
0.23205 -0.76339
0.50539 -0.57987
0.74274 -0.82673
0.45485 -0.60915
0.61467 -0.38444
0.76446 -1.1183
0.94762 -0.59034
0.44159 -0.86925
0.48389 -0.50548
0.077343 -0.67292
0.53512 -0.70963
0.63174 -0.76938
0.75809 -0.58401
0.63174 -0.33091
0.6498 0.38315
0.78424 -0.79736
0.12226 -0.95689
0.37157 -1.0658
0.66891 -0.57576
0.66891 -0.82384
0.84233 0.7817
0.56857 0.062929
0.71071 -0.31996
0.20077 -0.9706
0.45485 0.37138
0.038066 -1.1055
0.85285 -0.5408
0.93979 -0.22437
0.94762 0.85624
0.11967 -0.97618
0.2599 -0.90431
0.34987 -0.87635
0.25269 -1.1811
0.98883 0.030316
0.86365 -0.53417
0.87473 -0.62053
0.25739 -1.0114
0.98883 -0.7963
0.71071 -0.43526
0.64064 -0.99106
0.94762 -1.0513
0.94762 -0.59443
0.59072 -0.96948
0.50539 -0.60594
0.21254 -0.60538
0.8346 -0.79393
0.66891 -0.52974
0.49441 -0.43124
0.30733 -0.76892
0.39899 -0.5601
0.58313 -1.0835
0.274 -0.47483
0.84232 -1.0753
0.63831 -1.0322
0.71071 -0.7867
0.84233 -0.81147
0.47133 -0.79109
0.99969 -0.5006
0.30322 -1.1578
0.98883 -0.7533
0.14125 -0.77749
0.81224 1.2744
0.57573 -0.8449
0.43736 -0.67258
0.84233 -1.2059
0.66891 -0.036881
0.58315 -0.5234
0.53984 -0.83431
0.6689 -0.75643
0.11485 -0.97796
0.49441 -0.82427
0.28077 0.69591
0.19888 -1.0878
0.32429 -1.2475
0.088684 -0.69401
0.87473 0.21816
0.4291 -0.97137
0.50539 -0.40789
0.16126 -0.63783
0.78424 -0.28451
0.23488 -1.1341
0.81225 -1.1685
0.72583 -0.8073
0.32258 -1.2582
0.71071 -0.79335
0.27398 -0.88177
0.35258 -1.0316
0.94762 -0.98911
0.23206 -0.76187
0.44593 -0.7987
0.87473 -0.58782
0.7581 -0.78506
0.54149 -0.54622
0.3808 -0.81383
0.56856 -0.8224
0.21055 -1.2356
0.18641 -0.85819
0.72199 -0.68568
0.67889 -0.53547
0.39211 -0.60583
0.50539 -0.62811
0.54471 -0.59413
0.8008 -0.92388
0.78424 -0.69617
0.44593 -0.44877
0.94762 -0.80864
0.84233 0.33128
0.29534 -0.55327
0.98883 -0.74265
0.96368 -0.57758
0.87473 -0.77516
0.56502 -0.77613
0.90972 -0.77308
0.5547 -0.59129
0.64978 -0.61555
0.87473 -0.90662
0.45182 -0.69276
0.53512 -0.44437
0.52889 -0.43665
0.5289 -0.69958
0.40072 -1.1214
0.40369 -1.1947
0.98883 -0.2421
0.66891 -0.22121
0.48051 -0.86378
0.63173 0.078673
0.77094 -0.63883
0.58315 -0.69166
0.13951 -1.0046
0.97819 -0.48511
0.63174 -0.32947
0.36099 -0.20432
0.86053 -0.71714
0.7581 -0.88753
0.85822 -1.0328
0.33445 -0.088045
0.81225 -0.47643
0.78424 -0.54126
0.42825 -0.78715
0.10528 -0.63075
0.26754 -0.77097
0.33445 0.24308
0.33774 -0.92699
0.87472 -1.0379
0.65921 -0.99956
0.39899 -0.38912
0.23939 -1.1982
0.28449 -0.91217
0.68918 -0.52944
0.55693 -1.1021
0.84233 0.20431
0.46891 -0.77013
0.5289 -1.0308
0.60702 -0.81263
0.32488 -0.92347
0.64977 -0.60878
0.73364 -0.50729
0.61467 -0.66918
0.44156 -0.30462
0.43736 0.14292
0.1756 -0.92732
0.61799 -0.85757
0.84233 -0.70028
0.33943 -0.9481
0.34458 -0.60428
0.50539 -1.0189
0.33445 -0.55928
0.1547 -0.74248
0.096765 -0.74712
0.274 -0.54228
0.78424 -0.56463
0.78424 -0.81781
0.6498 0.10887
0.54149 0.47485
0.58312 -0.77852
0.56502 -0.6829
0.42116 -0.15337
0.35245 -0.85745
0.93645 -0.14833
0.3624 -0.9711
0.33944 -0.6288
0.51917 -0.38779
0.73364 -1.1229
0.4738 -0.67007
0.63173 -0.96245
0.84233 -0.36784
0.43736 0.60005
0.59328 -0.79062
0.73364 -0.72021
0.58314 -0.18183
0.39899 -0.26899
0.18639 -1.1008
0.23206 -1.1155
0.81225 -0.93169
0.90972 -0.33163
0.20304 -0.69054
0.15161 -1.1197
0.87473 -0.54143
0.84233 -0.78544
0.84233 -0.36241
0.54149 -0.81579
0.087124 -0.6379
0.45485 -0.6606
0.90972 -1.0342
0.39211 -1.2096
0.42116 -0.66016
0.94762 -0.25981
0.77753 -0.91294
0.54149 -0.37512
0.98883 -0.85481
0.94762 -0.42893
0.62368 -1.3872
0.98883 -0.83887
0.26598 -0.71472
0.6498 -0.79577
0.78424 -0.56506
0.26913 -0.5268
0.53197 -0.71857
0.78424 -0.65104
0.24086 -0.82428
0.43318 -0.016532
0.73364 -0.72258
0.6498 0.07991
0.78424 -0.70134
0.6689 -0.77119
0.50539 -0.97732
0.23206 -0.82745
0.98883 -0.60386
0.12427 -0.85946
0.77885 -0.23111
0.45485 0.056668
0.94762 0.65194
0.40524 -1.0977
0.51489 -1.1702
0.1834 -0.84244
0.84233 0.15381
0.56857 -0.99592
0.47878 -0.74406
0.12096 -0.38446
0.56857 -0.82284
0.94762 0.84749
0.7581 -0.58705
0.074539 -1.2357
0.21659 -0.55941
0.82203 -0.66706
0.6498 -0.46994
0.071673 -0.90311
0.90972 0.51209
0.31455 -1.2056
0.28605 -0.084895
0.87473 -0.29864
0.43111 -0.35351
0.81225 -1.1063
0.54146 -1.172
0.79798 -1.1988
0.56856 -0.33305
0.28077 -0.63754
0.3414 -1.0313
0.98883 -0.47168
0.31584 -0.96931
0.42116 -0.94821
0.51106 -0.79699
0.50539 -0.24898
0.6689 -0.080761
0.36681 -0.75906
0.68918 0.54071
0.94762 -0.61956
0.6689 -0.85056
0.87473 -1.1519
0.20305 -0.44492
0.29534 -0.83236
0.56154 -0.34726
0.87473 -0.80719
0.58315 -0.38769
0.33944 -0.58282
0.35535 0.21245
0.73364 -0.53905
0.31154 -0.6787
0.34465 -0.7712
0.38546 -0.96768
0.98883 -0.99164
0.43317 -1.3817
0.32489 -1.0419
0.68918 -0.92497
0.14863 -1.0118
0.38222 -0.75352
0.25269 -0.8685
0.13536 -0.81179
0.98883 -0.45147
0.40612 -0.60625
0.12495 -0.92663
0.59849 -0.73559
0.51105 -0.96181
0.25552 -0.75394
0.90972 -0.81124
0.05492 -1.1546
0.73919 -1.2293
0.089999 -1.1155
0.31153 -0.53974
0.64979 -0.62667
0.72034 -1.1651
0.48389 -0.53136
0.30733 -1.0065
0.94762 -0.57456
0.15684 -0.90121
0.33445 -1.1426
0.19858 -1.4232
0.54147 -1.0996
0.45485 -0.78838
0.90972 -0.26994
0.26239 -0.90043
0.274 -0.4092
0.35535 -0.66683
0.48908 -0.54054
0.39211 -0.94114
0.30733 -0.75394
0.22742 -0.35898
0.61134 -0.74811
0.19437 -1.1207
0.5289 -0.30649
0.20547 -1.3217
0.74566 0.13804
0.81225 -0.49693
0.54149 -0.93421
0.25841 -0.94411
0.81224 -1.0965
0.4291 -0.43141
0.13993 -0.66765
0.66891 -0.38817
0.274 -0.35137
0.35415 -1.2695
0.74566 -0.68094
0.46413 -0.72636
0.94762 -0.51924
0.77631 -0.55928
0.13821 -0.93294
0.4738 -0.872
0.38547 -0.43383
0.36097 -1.1777
0.42116 -0.88832
0.46411 -0.84854
0.22702 -1.1231
0.15262 -0.28487
0.69978 -0.66028
0.30323 -0.76509
0.5266 -0.48927
0.77094 -0.86988
0.1883 -1.1937
0.40611 -0.81104
0.25553 -0.69182
0.98883 -0.7563
0.36881 -1.1602
0.73364 0.57883
0.87473 -0.44666
0.73363 -1.3266
0.24064 -0.81771
0.27732 -0.97825
0.43736 -0.96755
0.68918 -0.91896
0.064674 -1.1333
0.086447 -0.78862
0.52281 -0.93845
0.42115 -0.43633
0.9747 -0.85273
0.48612 -0.3622
0.87472 -0.94797
0.56857 0.44188
0.78424 -0.51471
0.51688 -0.86875
0.19437 -0.55611
0.47379 -0.49442
0.90071 -0.71854
0.43736 -0.711
0.78424 -1.0458
0.78424 -0.8143
0.2472 -0.8217
0.38871 -0.32459
0.70338 -0.46694
0.87472 -0.5308
0.4135 1.193
0.56857 -0.727
0.18871 -0.5184
0.3948 -0.51021
0.1547 -0.99134
0.46413 -1.0115
0.07018 -0.91361
0.51688 -0.31239
0.98883 0.0056308
0.71071 -0.95751
0.41099 -0.60839
0.20488 -1.0944
0.92828 -0.63216
0.44593 -1.2733
0.22079 -0.67359
0.6498 -0.8129
0.26755 -0.50483
0.59849 -1.1575
0.0163 -1.1806
0.6498 -0.76704
0.51688 -0.68198
0.71071 -1.0974
0.93208 -0.94449
0.29924 -0.5643
0.71071 0.43892
0.63174 -0.16806
0.73364 -0.52122
0.96779 -0.42216
0.36099 -0.72247
0.68918 -0.39768
0.58314 -0.57112
0.56856 -0.78517
0.46891 -0.88936
0.39715 -0.98158
0.56857 -0.52384
0.6498 -1.1109
0.17628 -0.65532
0.45485 -1.2031
0.91094 -0.38933
0.78424 -0.88894
0.30219 -0.32708
0.98883 0.0071584
0.48569 -0.27954
0.34985 -0.91964
0.71473 -0.92401
0.22517 -0.8888
0.58314 -0.87261
0.23445 -0.88133
0.73364 0.4638
0.4135 -0.60528
0.84233 -0.84555
0.54149 -0.57332
0.73364 -0.41768
0.70465 -0.65687
0.98883 -0.8831
0.90972 -0.78245
0.22517 -0.89062
0.24715 -0.75361
0.58315 -0.50952
0.92828 -0.11451
0.43736 -0.64244
0.59849 -0.9865
0.15792 -0.57797
0.67889 -0.24981
0.68918 -0.093078
0.98883 -0.83642
0.59849 -0.84919
0.5907 -0.44284
0.81225 -0.5473
0.52798 -1.1909
0.24548 -1.3999
0.98883 1.0154
0.79335 -0.74966
0.36681 -0.65527
0.50539 -0.30492
0.5289 -0.79812
0.84233 -0.36788
0.87473 0.18458
0.34457 -0.11069
0.24454 -1.2326
0.28907 -0.62946
0.81225 -0.54844
0.4291 -0.8653
0.63174 0.24209
0.87473 -0.37458
0.66891 -0.81399
0.29406 -0.43245
0.89188 -0.32293
0.35534 -0.72652
0.78085 -0.51362
0.93785 -0.77438
0.94762 -0.44511
0.55021 -1.3294
0.59223 -1.0224
0.71071 -0.70188
0.30323 -0.45615
0.98883 -0.77695
0.53599 -0.75301
0.24991 -0.86088
0.1919 -0.43234
0.14213 -0.93627
0.44593 -0.6275
0.77532 -0.79022
0.29157 -0.6173
0.25553 -1.0193
0.47517 -0.85942
0.5289 -0.9207
0.95213 0.37653
0.17905 -1.2721
0.4738 -0.98117
0.94762 -0.90925
0.58315 -0.68406
0.44885 -0.63437
0.48619 -0.18387
0.4738 -0.07651
0.53334 -1.7448
0.96779 -0.60172
0.81225 1.2061
0.26038 -0.97006
0.42222 -0.99004
0.62308 0.51997
0.50539 0.023589
0.4738 -0.52557
0.90972 -0.092901
0.21454 -0.86243
0.98883 0.32071
0.50539 -0.80969
0.68917 0.41282
0.48389 -0.27431
0.22094 -1.0873
0.81225 -0.80408
0.27903 -1.0854
0.84233 1.7503
0.81222 -1.1454
0.13575 -1.0396
0.87473 -0.83584
0.63173 -1.0884
0.94762 -0.91484
0.39899 -0.81309
0.4944 -0.77586
0.50539 -0.26583
0.94762 -0.50661
0.37279 -0.88068
0.31821 -0.91857
0.088826 -0.88513
0.84233 -0.71945
0.54581 -0.79256
0.81225 -0.30616
0.78424 -0.96095
0.42116 -0.90894
0.50539 -0.88632
0.62424 -0.94165
0.4738 -0.81624
0.61467 -0.4907
0.84233 -0.50056
0.12776 -0.99022
0.50819 -1.0348
0.39898 -0.65776
0.39497 -0.96849
0.38873 -1.0255
0.58315 -0.79936
0.6498 -1.1069
0.81225 -0.57506
0.36681 -0.36236
0.24783 -0.82256
0.4818 -0.57764
0.40801 -1.0593
0.34984 -1.2101
0.12226 -0.72942
0.91637 -0.99913
0.90972 -1.1776
0.29535 -0.49079
0.43735 -0.87269
0.20488 -0.52657
0.90249 -0.60752
0.50539 -0.26387
0.89188 -0.81961
0.84233 -1.0087
0.19605 -1.1953
0.46409 -0.97014
0.3296 0.30611
0.84233 -0.88833
0.23689 -0.36936
0.58313 -0.0024293
0.90972 -0.045441
0.54149 -0.66559
0.74976 -0.53014
0.78424 -0.61917
0.37945 -1.1329
0.38985 -0.94056
0.68917 0.55362
0.16129 -1.1683
0.53248 -0.72894
0.94762 -0.43565
0.21867 -1.0744
0.98883 -1.3487
0.61467 -0.41212
0.37486 -0.87264
0.78424 -0.49977
0.4291 -0.71554
0.16244 -0.50483
0.34198 -0.96804
0.54149 0.48694
0.85367 -0.62654
0.68828 0.42687
0.18589 -0.72649
0.89775 -0.54723
0.64064 -0.59847
0.94762 0.42056
0.54581 -0.68062
0.22742 -0.13083
0.59849 -0.8268
0.84233 -0.25696
0.78424 -0.65801
0.17493 -0.77998
0.12359 -1.1037
0.48044 -0.99518
0.87473 -0.65774
0.2762 -0.75075
0.15262 -0.93892
0.19772 -0.47987
0.94762 -0.73377
0.56857 -0.76462
0.6498 -0.54818
0.73364 -0.76579
0.98883 -0.91602
0.33944 0.58092
0.27734 -0.61318
0.27733 -1.0899
0.45485 -0.34885
0.60917 -1.0301
0.22517 -0.74849
0.87472 -0.81459
0.95158 -0.62182
0.87473 -0.88379
0.46034 -0.94166
0.36097 -1.1791
0.03229 -1.1939
0.33193 -0.972
0.34458 -0.86967
0.5547 -0.89734
0.72198 -0.60264
0.2897 -1.1447
0.38985 -1.0094
0.66891 -0.40422
0.89188 -0.46657
0.83613 -0.88626
0.21454 -0.98306
0.84233 -0.83599
0.1088 -1.0631
0.5289 -0.59387
0.7581 -0.32072
0.94762 -0.21075
0.98883 -0.74388
0.59849 -0.94268
0.38546 0.45139
0.79105 0.10983
0.45789 -0.70409
0.44593 -1.2541
0.14125 -0.35377
0.74871 -1.3257
0.17629 -0.86041
0.7581 -0.43444
0.32031 -0.48042
0.84233 0.61073
0.66502 -1.3894
0.36681 -0.44207
0.87894 -0.56948
0.29662 -0.79082
0.98883 1.0565
0.38875 -1.0967
0.33944 -0.57357
0.5547 -0.61426
0.43736 -0.72951
0.5085 -1.2994
0.61467 -0.30941
0.44159 -1.1418
0.50539 -0.71474
0.35867 -1.0909
0.7581 -0.79149
0.21454 -1.0994
0.092437 -0.64727
0.59849 -0.11251
0.98883 -0.8965
0.98883 0.08648
0.98883 -0.44512
0.52281 -0.32417
0.42116 -0.5923


==> figure/K_cosim_D6k/OR_B_C/K_cosim_D6k_OR_vs_Prediction_value_C.txt <==
2.7809 0.49579
15.162 -0.13468
197.18 0.62519
75.822 1.6837
12.997 0.83288
56.862 1.3098
8.529 -0.068063
7.5813 0.83971
34.116 -0.72895
45.487 -0.68325
22.744 -0.64439
10.338 0.65406
45.487 0.20934
11.372 4.0095
39.804 1.6166
16.246 -0.72208
6.2746 0.66668
45.489 -0.53522
11.372 -0.50013
22.744 0.66281
9.0975 -0.31351
14.624 0.44585
3.8161 -0.62744
34.116 0.72097
22.744 0.091666
22.744 0.31112
39.804 0.9558
45.487 0.83443
15.164 0.80998
11.372 0.47217
79.609 0.038479
18.195 1.3645
45.487 0.75672
9.8896 0.38099
22.744 0.45445
18.195 -0.064889
8.8687 0.71749
11.372 0.87336
11.372 -0.38072
9.0977 1.0887
11.372 0.33061
11.372 -0.097011
17.058 -0.21134
68.235 -0.81068
2.4589 -1.0441
68.235 0.58385
37.908 -0.043462
15.162 1.717
68.232 0.45754
22.744 -0.40791
13.646 -0.27027
5.686 0.69617
9.0975 -0.026521
12.33 1.2806
22.744 0.49392
12.997 1.1304
22.744 1.6219
15.162 -0.48941
7.5812 -0.013894
68.232 1.5043
45.487 1.1335
6.4983 1.3226
3.1589 -0.54072
68.232 1.5775
10.578 1.9739
22.744 -0.53223
45.487 0.76563
45.487 -0.060768
90.978 2.0545
45.487 -0.48856
4.2645 1.2864
22.744 0.19323
7.5812 -0.39781
11.372 0.72622
22.744 1.1114
15.162 1.2452
45.487 1.1727
15.162 1.7039
22.744 0.67656
90.983 1.6543
45.487 0.4683
45.487 1.4537
7.5812 1.3066
15.162 1.8244
5.0543 -0.86806
22.744 1.3661
9.0977 -0.13726
45.487 0.057208
45.487 1.3384
68.232 0.87746
13.648 0.3066
17.058 1.0914
11.372 -0.43739
5.2486 0.61862
22.744 -0.34196
15.162 1.9413
22.744 -0.19813
45.487 1.7581
45.487 0.17564
11.372 0.8071
4.8737 -0.0075656
22.744 0.92231
7.5812 -0.4246
4.1353 -0.86269
9.7474 -0.37346
6.2029 -0.17274
12.249 1.4565
45.487 0.92695
7.5812 1.2474
4.7058 0.99543
6.4985 0.90367
6.2917 1.11
386.83 0.63073
45.487 0.86374
22.744 0.53351
9.7474 -0.51069
45.487 0.14192
45.487 -0.60742
22.744 2.2755
8.529 -0.77224
68.232 1.5924
68.232 1.9802
22.744 0.60404
5.4153 -0.70412
11.372 0.12074
34.116 -0.66028
9.0975 -1.0637
11.372 1.269
34.116 0.25615
34.116 0.13388
22.744 0.20552
56.862 -1.0135
15.162 -1.0938
11.372 -0.49498
15.162 -0.045607
30.326 0.19596
11.372 -0.6606
11.372 -0.46706
22.744 -0.70784
17.058 0.14535
68.232 -0.82386
22.744 1.4314
22.744 1.0187
22.744 0.14823
113.72 0.23988
9.951 0.52372
68.232 0.39963
7.5812 0.43704
22.744 0.90771
3.8833 0.12264
7.5812 -0.61507
45.487 1.2983
27.294 0.76181
15.162 0.54942
113.72 1.4391
4.9755 -0.39273
22.744 -0.26867
22.744 0.22222
17.058 -0.49657
13.647 0.58511
3.174 0.18002
68.232 0.97996
22.744 0.26424
15.162 -0.68484
9.0975 -0.63495
45.487 1.0222
22.744 1.2192
4.7882 0.66189
45.487 1.5775
15.162 -0.25201
15.162 -0.35502
90.978 0.76873
17.058 1.9685
50.043 3.7765
45.487 1.0267
90.978 1.6381
79.609 -0.36107
159.22 1.4803
15.162 1.1845
4.0136 1.0185
22.744 1.4419
45.487 0.0081201
15.162 0.56163
5.0543 1.7745
22.744 1.0386
13.646 1.1275
3.2491 -0.40992
45.487 0.64863
10.109 2.0867
4.0824 0.62905
4.1353 -0.98595
37.908 0.62812
4.6828 0.98949
11.372 0.72585
22.744 0.29491
15.162 0.13116
68.232 0.945
30.326 -0.13993
7.5817 1.0641
2.8432 -0.59933
45.487 -0.16291
5.3072 -0.3157
10.109 -0.64258
90.978 -0.051278
45.487 1.4878
7.5815 0.34974
45.487 -0.59897
30.326 -0.092698
68.232 2.2079
68.232 0.77743
22.744 0.94291
15.162 1.0586
159.22 1.3384
45.487 0.79598
45.487 1.3906
15.162 -0.61686
11.168 2.0872
34.116 -0.205
11.868 -0.47822
3.9803 1.0817
37.908 0.79857
45.487 1.2186
15.162 -0.99658
11.372 -0.49263
45.487 1.1475
2.2113 0.83101
45.487 1.0911
45.489 -0.20262
11.372 0.69421
90.978 0.40823
9.7474 0.087559
6.9982 -0.95804
45.489 0.17215
15.162 -1.1593
45.487 0.84362
15.162 0.79837
45.487 -0.15787
4.3322 0.21542
15.164 0.1233
45.487 0.67818
7.5812 0.50711
3.1493 0.0037089
9.0975 -0.044059
17.058 -0.29521
45.487 1.1305
34.116 0.65333
68.232 1.5767
22.744 1.5682
45.487 -0.036921
90.978 0.37838
7.5812 1.2537
81.897 2.0362
4.0615 0.98079
3.6653 0.24598
68.232 1.6142
3.8403 0.20639
68.232 1.4493
181.97 1.6844
2.1507 -0.3677
22.744 -0.05356
34.116 0.32066
12.997 1.1699
4.7384 1.1851
17.058 0.35734
11.372 -0.26631
3.2884 0.65792
11.372 -0.22891
106.16 1.3027
22.744 1.3692
45.487 0.94349
22.744 1.6485
2.058 -1.0708
45.487 -0.23399
11.372 1.3258
22.744 -0.39822
22.744 0.92657
11.372 0.51631
90.978 -0.21752
68.232 0.23326
45.487 -0.017801
45.487 1.392
204.72 -0.16036
4.3322 -0.0074868
4.8737 0.67437
5.0543 0.073693
11.373 1.1015
68.232 -0.26336
8.6659 0.62757
22.744 0.70113
68.232 1.7924
68.232 0.25314
45.487 0.65074
68.232 0.58245
16.246 1.4419
4.5488 -0.42978
11.372 1.311
5.686 -0.67614
9.0975 -0.54436
4.7882 -0.65987
22.744 -0.3939
102.36 -0.52075
22.744 1.1516
45.487 1.4863
22.749 -0.4917
11.372 -0.743
22.744 0.87963
8.529 -0.058226
7.5812 1.4885
68.232 0.48647
9.0975 0.60293
45.489 -0.80529
11.372 -1.0717
7.5822 0.78068
22.744 1.1035
15.162 0.57541
90.978 -0.3014
22.744 1.1649
11.372 0.13734
113.72 0.65609
22.744 1.8112
68.232 1.5767
45.487 -0.33719
10.425 0.87884
2.843 -0.50385
11.372 -0.49741
22.744 -0.63509
90.978 0.97301
15.162 1.8041
68.232 2.4148
11.372 -0.29251
37.908 0.23451
22.744 0.71741
443.75 1.6233
45.487 0.081059
22.744 0.57656
9.5771 0.87085
27.015 1.1198
22.744 0.99253
26.539 1.0083
13.646 2.8947
17.058 0.42802
90.978 2.6562
3.9555 -0.19321
9.951 -0.16089
45.487 1.3538
30.326 0.8577
45.487 -0.31312
34.116 0.67766
45.487 0.51638
3.6684 0.7936
37.908 -0.29001
9.0975 0.71062
22.744 0.94083
15.163 1.2744
11.372 -0.30016
34.116 0.1393
34.116 -0.36059
5.686 -1.0682
45.487 1.2837
11.372 -0.81669
250.22 0.81182
7.5814 -0.24456
22.744 -0.4131
8.2706 0.56591
15.162 -0.41005
22.745 0.38395
6.3179 0.28847
11.372 0.58987
22.744 1.431
7.5813 1.262
136.47 0.56316
113.72 1.8491
22.744 1.0938
22.744 0.4339
2.5274 0.45861
22.744 -0.87006
11.372 1.1385
91.011 -0.27336
90.978 1.0883
14.087 0.66039
34.116 0.13089
34.116 0.5632
45.489 1.569
15.163 1.0908
45.487 -0.51112
45.487 -0.019379
45.487 0.83545
45.487 0.14615
22.744 0.23564
9.0977 0.817
45.487 1.2939
5.3927 0.69037
68.238 1.1762
34.116 1.347
11.372 -0.37843
45.487 0.075259
6.8234 0.84588
7.5812 0.72396
15.162 -0.1033
45.487 2.1478
11.372 -0.25924
15.162 0.57144
11.372 -0.24248
2.6617 0.058793
3.8991 0.22911
9.0975 -0.62257
113.72 0.31258
22.744 0.042983
45.487 1.9622
34.116 0.86601
5.3072 -0.534
15.162 0.098815
15.162 -0.01973
30.326 1.4632
6.0651 -0.30257
79.609 0.23872
3.1589 -0.59068
9.4769 -0.061745
34.116 1.817
22.744 1.4393
3.1371 0.26566
6.8232 -0.75255
45.487 1.6299
34.116 0.5628
8.1231 -0.48826
15.162 -0.99077
7.5814 1.579
30.326 -0.25172
11.372 0.4283
22.744 -0.37779
3.9555 0.98396
3.3126 -0.5552
11.372 0.10187
7.5812 1.3401
15.162 -0.63428
45.487 -0.7101
68.232 -0.31044
10.11 -0.73321
45.487 0.98198
7.5812 0.48301
8.2706 1.3022
6.4983 0.56711
45.487 0.51008
45.487 1.7279
11.372 0.23071
15.162 -0.13413
34.116 1.0672
29.245 -0.11213
45.487 0.23241
45.487 -0.57287
45.487 0.20219
113.72 1.4278
22.744 1.1049
2.843 -0.27251
68.232 0.4879
22.744 2.0249
568.79 0.90593
22.744 0.35663
22.744 0.5433
45.487 0.52208
90.978 -0.23644
5.8323 0.64582
12.795 -0.36684
34.116 0.89175
8.529 1.1505
45.487 0.67092
45.487 1.4833
37.908 1.0758
56.862 0.24839
22.744 1.1432
90.978 1.5396
22.744 0.65055
45.487 1.9923
22.744 1.4469
26.536 0.49448
14.474 0.43103
45.487 1.5741
4.1353 0.26746
6.4985 -0.14302
11.372 -0.36763
45.487 1.4133
22.745 1.328
9.0975 1.2691
22.744 -0.24088
45.487 1.065
22.744 0.57187
15.162 0.80787
45.489 1.7472
79.609 1.3225
7.5812 1.0203
7.1826 1.1461
16.246 -0.51295
68.232 -0.34904
22.744 1.2623
90.978 0.84449
22.744 -0.32141
45.487 1.4783
18.197 0.48719
11.372 0.56869
45.487 -0.33926
113.72 0.39628
7.5812 -0.069129
193.37 0.606
2.047 -0.38053
7.5812 0.47002
45.487 3.1394
22.744 0.89021
22.744 0.35328
15.162 2.1515
9.0977 0.99254
5.686 1.3764
3.7223 0.88849
11.372 0.9317
45.487 1.4203
22.744 1.3917
45.487 1.3036
34.116 -0.29276
7.5812 -0.47893
90.978 1.019
4.1559 0.47816
45.487 1.6682
11.372 -0.73428
2.4291 -0.70131
7.5812 0.33105
15.163 -0.57831
22.744 -0.3485
56.862 -0.039771
3.2925 -0.19765
45.487 1.6297
22.744 0.82107
15.163 -0.29331
5.3072 0.54074
5.3765 0.98219
9.0975 -0.89436
18.61 2.3595
34.116 1.2075
10.062 1.4107
68.232 0.66032
45.487 0.91521
3.1371 -0.57452
22.744 1.0357
45.487 1.3002
45.487 -0.16775
45.489 0.053387
68.232 0.84935
7.1077 0.84498
7.5814 1.3104
15.162 -0.49377
68.232 0.21027
45.487 -0.57646
11.372 1.5561
40.442 -0.57783
22.744 1.2352
5.0544 0.4091
22.744 0.96156
136.47 0.28678
7.3386 1.8535
75.822 0.35216
45.487 1.5116
45.487 1.2413
3.7907 0.53137
2.9667 0.5254
3.2491 0.04724
8.1231 1.3912
4.4381 0.3178
3.6684 0.76739
11.372 1.4709
7.5812 0.44466
45.487 0.79744
90.978 0.53598
7.5812 0.35137
22.744 -0.57488
7.5813 0.21724
6.4983 1.3668
7.5812 -0.14322
7.5812 1.0368
250.22 1.1636
22.744 -0.046687
4.3322 0.78962
4.5488 -0.58789
45.487 -0.56021
4.8993 -0.90306
6.2029 1.4958
6.4987 0.8817
22.744 0.14842
34.116 -1.0575
11.372 0.72315
22.744 1.2478
90.978 1.6536
8.529 -0.6705
45.487 1.1128
68.232 0.97939
204.72 0.7268
83.405 0.20835
15.162 1.0048
45.487 -0.56095
12.636 1.4585
7.5812 -0.012913
15.162 1.5
30.326 0.45423
6.8003 0.52472
6.0651 1.1978
22.744 0.72405
68.232 0.91826
22.744 0.88074
68.232 1.1769
45.487 0.60793
7.5812 1.6637
45.487 1.2719
4.6828 1.3667
34.116 0.56729
11.372 1.1415
30.326 1.8009
45.487 1.4357
90.978 1.9602
11.372 1.2839
90.978 1.1176
22.745 1.3026
4.9444 1.5491
45.487 0.15071
113.72 0.17426
6.4453 1.0416
45.487 0.51759
68.232 0.55621
15.163 0.83807
6.8232 0.036355
45.487 0.9796
4.1358 0.52149
15.164 0.068235
6.5713 1.099
22.744 0.34032
22.744 -0.31694
18.195 1.4437
45.487 1.3589
45.487 1.4082
13.646 0.069215
7.5813 -0.44358
1.9195 0.68112
18.195 0.96294
102.36 0.47281
9.4769 1.1562
295.72 1.5524
3.5912 -0.97405
7.5812 0.63306
22.744 -0.15833
45.487 0.98203
22.744 1.5036
11.372 1.2238
45.489 -0.11083
18.195 0.63561
45.487 1.3176
90.989 1.4647
15.162 0.75699
153.58 0.71929
5.0822 0.72804
9.0975 1.7648
7.5812 0.38963
45.487 0.61071
45.487 -0.71996
17.058 0.79051
11.373 1.5239
45.487 0.91367
68.232 0.74074
15.162 1.8387
11.372 0.43454
45.487 1.2973
45.487 0.27975
22.744 -0.48636
5.1436 -0.55589
22.744 1.3128
6.8232 0.88601
90.978 0.84021
21.666 1.1197
22.744 1.1477
22.744 1.0661
7.5812 1.5941
12.459 0.55598
11.372 0.10571
15.162 0.91504
3.1371 1.0158
45.487 0.87439
45.487 1.7519
11.372 -0.29135
45.487 1.193
22.744 -0.70181
45.487 0.37751
2.1407 0.41447
16.542 0.12126
45.487 0.48044
63.199 -0.66522
15.162 -0.75882
22.744 1.1601
15.162 -0.66683
113.72 0.88094
3.524 0.73918
22.744 0.856
15.162 1.6394
11.372 -0.18362
45.49 0.6628
5.8969 0.29044
22.744 0.31878
90.978 1.2227
45.487 -0.67937
5.686 -0.27046
15.162 -0.20165
45.487 1.3439
22.744 1.0609
17.058 1.7896
11.372 1.2275
45.487 0.87978
4.2645 -0.15266
22.744 0.80632
32.495 0.5251
7.5812 0.25863
68.232 -0.43604
113.72 1.1046
4.8737 -0.088058
18.954 -0.094518
6.6896 -0.80221
13.646 1.3541
45.487 1.4668
68.232 -0.075287
22.744 1.4902
8.1231 0.87936
68.232 2.2223
9.0975 0.11326
3.1371 0.60863
68.232 0.62919
90.978 1.6123
45.487 0.15544
7.0769 1.507
30.326 1.5178
27.294 1.1081
20.583 1.1776
7.5812 0.36371
113.72 0.81135
15.162 0.69698
11.372 1.3195
9.0977 1.3152
4.2119 -0.30714
90.978 1.249
6.2029 -0.41553
13.646 0.28198
2.3942 0.35183
48.341 -0.76492
318.47 1.4234
13.646 1.3823
45.487 0.73785
90.978 1.3987
15.162 0.90835
68.232 0.31888
4.2645 -0.41813
22.744 0.04251
11.372 1.4117
34.118 1.5312
17.058 0.88386
22.744 0.2674
68.232 0.14428
7.5813 -0.61291
22.744 0.17352
45.487 -0.24631
22.744 0.74034
5.4587 1.109
45.49 0.64226
22.744 0.38522
34.116 1.5248
3.5276 0.68592
9.7474 0.65565
9.0975 0.68709
27.294 1.1482
45.487 1.7196
13.646 -0.076493
13.646 -0.96361
9.7474 0.061955
45.487 -0.4953
68.235 1.3295
8.2706 0.4492
68.232 1.6194
5.2486 0.60508
22.744 0.78329
34.116 1.2312
159.22 -0.013808
22.744 1.1175
113.72 1.0428
36.393 0.016741
181.97 0.22281
2.9359 -0.047294
45.487 1.2242
18.195 0.2269
2.2572 -0.84098
90.978 1.2125
45.487 0.47045
2.9994 -0.73944
113.72 1.0817
3.4991 0.44963
6.4985 -0.74821
39.804 0.44106
45.487 1.6919
68.232 -0.53476
13.38 1.0283
68.232 -0.19959
15.162 -0.32439
8.1231 0.41482
45.487 1.6086
11.373 -0.65583
45.487 1.2808
18.195 -0.45246
4.1354 -0.66769
11.372 0.20604
22.744 0.49978
15.162 0.1944
45.487 1.1825
12.997 1.0367
98.573 0.59214
5.2748 0.60684
2.2037 -0.21018
22.744 -1.0292
5.686 0.31356
12.636 -0.15243
204.72 1.2115
13.646 -0.75844
45.487 1.3887
107.68 0.85691
5.2488 1.2121
2.843 -0.45698
22.744 0.95835
22.744 -0.44202
15.162 0.36116
45.487 1.6284
22.744 0.1689
68.232 0.2155
22.745 1.1935
11.372 0.91484
22.744 -0.80937
68.232 -0.61985
45.487 1.321
22.744 0.22393
124.17 0.47035
45.487 0.77799
45.487 -0.87072
45.487 0.47764
45.487 -0.86992
22.744 0.31639
159.22 1.0945
45.487 1.3015
14.474 -0.12436
45.487 1.6482
34.116 0.92584
22.744 0.91787
4.7384 -0.48703
15.162 -0.39907
11.372 0.12634
13.646 0.7818
5.4587 0.16006
56.866 1.5284
68.232 -0.0069319
22.745 1.3768
68.232 0.80307
2.2339 0.8406
9.4769 0.49621
136.47 1.554
9.0975 0.38982
5.3516 0.98066
68.232 -0.22159
3.0484 0.18943
90.978 0.019756
4.423 0.83611
45.487 1.4231
45.487 1.4563
9.0975 0.12588
8.529 0.32183
22.744 -0.31357
15.162 -0.7642
9.0975 -0.28717
22.744 0.54249
34.116 1.4689
45.487 1.1303
15.162 1.1704
22.744 0.87398
90.978 0.70882
90.978 1.5171
90.978 1.164
5.3516 0.40579
45.487 1.0585
13.268 -0.55711
6.2029 -0.86279
22.744 -0.29528
16.246 1.3086
68.232 0.62725
15.163 -0.29258
30.326 -0.17276
45.487 -0.59105
5.3516 1.2471
90.978 1.6781
22.744 -0.07073
45.487 0.78058
2.3941 0.97633
6.2029 0.31171
68.232 -0.14996
68.232 0.39918
22.745 0.028793
125.11 -0.97635
181.97 1.9444
45.49 -0.66696
22.744 0.89033
45.487 1.175
4.5489 0.98518
45.487 0.30824
68.232 1.678
15.162 0.78603
11.372 1.315
159.24 1.7631
1.7018 0.80681
8.529 -0.74289
8.1231 0.84677
45.487 -0.23643
2.5996 -0.39136
31.844 0.66826
11.372 1.829
68.232 -0.19043
8.2706 0.22366
79.609 0.24868
4.2645 -0.39477
45.487 2.6911
15.162 -7.9564e-05
45.487 -0.65787
9.837 0.50847
34.116 -0.64042
68.232 1.103
45.487 -0.22778
11.372 -0.2347
8.665 -0.37266
12.997 0.1249
7.4193 0.64251
227.47 0.89193
7.5812 -0.48083
45.487 -0.71312
11.372 -0.45845
19.496 1.3369
11.372 -0.18508
9.7474 0.076386
15.162 0.97868
45.487 2.2619
45.487 -0.036263
45.49 1.3369
45.487 1.7869
6.6732 0.86657
45.487 0.72332
3.3132 0.31155
45.489 0.38622
9.0975 0.51584
34.116 0.28342
45.487 1.5467
15.162 1.3351
27.294 0.59418
7.5812 -0.1423
181.97 2.5476
68.232 0.66348
45.487 -0.10948
159.22 -0.14277
85.306 1.5346
68.232 0.18534
7.1077 1.1896
45.487 1.4412
7.5816 1.4679
45.487 0.18594
45.487 0.036465
45.487 1.5412
7.5812 -0.26211
9.0975 1.6677
45.487 0.80398
22.744 1.854
11.372 0.40762
22.744 1.4242
5.8698 -0.89607
15.162 -0.035276
68.232 -0.52206
9.0975 0.43931
22.744 0.31189
90.978 0.78391
2.9927 0.42649
8.529 -0.34845
11.372 -0.8788
15.162 -0.81465
22.744 1.3988
22.744 -0.44637
341.22 0.16801
4.2645 1.7459
45.487 0.27484
18.957 2.9761
68.232 0.37119
45.493 0.60366
6.0087 0.22397
45.487 0.96635
22.744 0.61759
27.294 1.2004
45.487 0.048652
8.7891 0.59774
45.487 0.20587
45.487 1.4487
5.2486 -0.12959
45.487 -0.6486
30.326 1.3605
2.4369 -0.95819
13.646 1.3851
90.978 -0.34647
22.744 1.2091
45.487 0.32101
9.0975 0.5308
22.744 0.84227
3.0802 -0.69367
11.372 0.47358
34.116 0.81371
18.195 0.83624
22.744 -0.5688
45.487 0.13686
45.487 1.273
45.487 0.093395
28.431 1.471
11.372 -0.74548
45.487 -0.69345
45.487 0.1807
7.5813 0.53324
45.487 -0.61273
3.8833 -0.35541
34.116 1.7045
4.1353 0.63931
45.487 -0.38166
22.745 -0.26155
22.744 1.0861
7.5814 0.92728
45.487 0.35994
1.8443 0.35976
45.489 1.2861
6.2031 1.4642
17.059 2.4687
9.7474 -0.47563
15.162 1.3124
45.487 1.9802
45.487 0.38626
7.5813 0.36158
45.487 0.96116
34.116 -0.18353
8.529 1.1814
8.7479 0.18302
9.7474 0.67454
2.085 0.35915
28.431 -0.20436
45.487 1.0037
15.162 0.5784
68.232 -0.1755
22.744 -0.29038
7.1077 -0.50792
68.235 0.83842
45.489 0.2754
3.0553 0.47137
45.487 1.5851
13.646 0.4907
22.744 1.5623
9.0975 1.0905
68.232 2.4438
11.372 1.5096
22.744 -0.62119
9.0975 0.47206
30.326 0.76361
45.487 0.98373
45.487 1.4691
45.487 -0.45156
22.744 -0.013329
11.372 0.68818
3.4461 -0.70978
45.49 0.45957
68.232 0.30479
45.487 -0.51291
22.744 0.99382
68.232 0.8977
4.1354 -0.54389
68.232 1.5215
22.744 0.78646
56.862 1.6099
45.487 1.0351
11.372 -0.03687
7.5812 -0.058387
34.118 -0.10081
45.487 1.0939
22.744 0.84022
37.908 -0.21034
68.232 0.54813
4.7885 0.28191
13.646 -0.84744
45.487 1.137
45.487 0.20771
56.862 0.64937
25.589 1.2945
11.372 0.97562
45.487 0.50507
22.744 0.33747
68.232 0.75112
22.744 0.12637
5.3516 0.57343
15.162 0.056396
9.0975 1.0627
341.22 2.2768
17.058 -0.077065
37.908 0.30173
4.4226 1.1313
22.744 2.3716
9.0975 -0.22049
90.978 -0.04203
9.0975 -0.31576
90.983 0.32307
113.72 1.1385
22.744 0.1257
12.997 0.321
22.744 1.8814
7.5812 0.39641
45.487 0.46273
7.5812 0.28359
4.3322 1.0801
53.073 -0.61886
22.744 0.46816
45.487 0.012832
45.487 0.2049
6.9982 0.96123
45.487 0.59292
9.0975 -0.5069
22.744 1.1325
15.162 -0.40333
6.4983 -0.531
68.232 0.22162
9.0977 0.1312
11.372 0.51826
45.487 0.64986
90.978 0.27036
4.5488 0.5309
15.162 1.2452
68.232 0.37102
6.2029 0.49247
7.5813 -0.32979
9.0975 1.3168
5.4902 0.53399
45.487 -0.30321
45.487 1.3145
9.0975 -0.28723
45.487 1.0531
5.6861 0.99238
4.1353 -0.49551
45.487 1.3095
3.6035 -0.46513
8.529 -0.083339
11.372 -0.12878
90.978 1.5416
45.487 0.050972
6.7401 0.51779
17.058 -0.81989
11.372 -0.63487
22.744 0.48945
45.487 1.003
17.693 2.4897
11.372 -0.21017
17.647 1.2806
68.232 0.76188
4.0942 0.34023
68.232 0.33453
22.744 0.23024
45.487 1.4621
17.058 1.3038
11.372 -0.48239
9.0975 1.1411
6.4983 -0.53293
13.646 1.5278
5.686 0.082289
17.058 0.26397
22.744 0.81128
12.321 1.5249
90.978 1.3697
10.338 0.23463
17.058 1.0331
4.7058 0.62712
22.744 1.0163
45.487 0.27981
90.978 -0.17856
6.8232 1.6743
22.744 -0.45486
2.1324 0.38785
90.978 -0.42401
48.746 0.15796
45.487 0.97756
5.249 -0.00389
22.744 0.68772
15.162 0.54596
11.372 -0.37472
45.489 0.67326
15.162 1.1653
45.487 -0.3649
113.72 0.63716
11.372 -0.70815
45.487 1.3215
22.744 1.0317
113.72 1.5066
45.487 1.1663
68.232 -0.080594
68.232 0.5824
18.195 0.9155
7.5812 1.1097
3.2491 -0.62553
7.5813 -0.85075
22.744 1.1264
3.3695 0.23551
16.542 0.93228
15.162 0.36643
11.372 -0.6923
3.3559 0.19796
22.744 1.3623
11.372 -0.50742
11.372 1.1203
22.744 0.98859
22.744 1.2852
68.232 1.009
4.2645 -0.67202
4.2645 -0.52257
22.744 -0.11221
68.232 1.3067
9.0975 -0.51619
10.498 2.8278
15.162 -0.1239
45.487 1.4646
22.744 0.1474
45.487 0.72066
90.978 -0.49304
45.487 -0.30857
34.116 3.1422
45.487 -0.70073
8.8454 0.45052
4.1353 0.55279
45.487 0.88814
37.908 0.96018
136.47 3.6186
15.162 1.2246
9.0975 -0.32041
22.744 1.3485
12.247 0.81773
11.372 0.43656
22.744 0.28024
45.487 1.4324
45.487 0.30502
3.2491 -0.4042
9.0975 0.13924
22.744 0.3675
45.487 1.3661
7.5812 -0.66758
14.718 0.63181
68.232 0.08744
34.116 0.79807
45.49 -0.48892
1.8752 -0.41514
45.487 -0.56721
5.686 -0.36902
11.372 0.70289
51.997 0.52581
45.487 -0.45487
6.8232 0.31511
68.232 1.4056
6.0532 0.80708
15.567 2.6911
9.0975 0.5052
34.116 1.1357
22.744 -0.68685
9.0975 -0.27836
9.0975 0.23361
45.487 1.2485
7.5812 0.12814
22.744 1.5437
45.487 0.92271
2.8606 0.64898
22.744 -0.70236
45.487 -0.038426
45.487 1.7327
68.232 -0.45198
30.326 1.3762
83.405 0.99341
22.744 1.235
7.5812 0.0034666
9.7474 -0.068625
3.7907 1.0107
45.487 -0.52345
54.593 0.53173
15.162 1.7127
22.744 1.2506
9.0975 0.30634
45.487 -0.18415
113.72 1.5363
6.8232 0.37498
6.8936 0.79671
4.2645 0.21908
15.162 -0.045238
15.162 -0.88456
4.0423 0.62792
45.487 1.3602
15.162 1.3402
22.744 0.56721
45.487 -0.63807
45.487 1.7596
45.487 0.74924
12.636 -0.0010779
45.487 -0.05956
3.5294 0.21052
11.48 1.1763
45.487 0.62874
45.487 1.4868
45.489 0.47821
68.238 1.8623
4.2119 -0.69156
4.1898 0.3119
45.487 0.75452
68.232 2.2572
9.0977 -0.13379
15.162 -0.66925
36.393 -0.44772
5.1692 0.38046
45.487 2.4492
6.2029 1.4274
30.326 0.37068
11.372 -0.5091
16.713 1.3113
90.978 1.0902
68.232 -0.37739
37.911 0.11668
22.746 0.51222
68.232 -0.035113
45.487 1.2614
22.744 1.3945
68.232 0.5194
45.489 0.73002
22.744 0.38673
22.744 0.91397
45.487 1.001
3.3602 0.35196
11.372 0.26694
11.372 1.4591
45.487 1.5088
6.0554 0.68577
7.1826 -0.26277
34.116 0.49747
22.746 3.5194
45.487 1.5052
136.47 0.32892
28.431 2.4631
22.744 -0.53408
34.116 -0.21623
22.744 0.3318
4.2679 0.61198
45.487 0.9622
45.487 -0.57903
9.0975 1.6674
3.7907 -0.65004
45.487 1.4516
45.487 1.6928
11.372 1.591
12.636 1.218
45.487 0.68187
4.8737 0.094845
11.372 0.07471
68.238 0.31701
8.7479 -0.36273
18.195 -0.35078
18.195 -0.042415
18.195 1.1774
4.5488 1.6952
27.294 0.82736
45.487 1.135
13.646 0.42409
5.3908 0.71652
45.487 1.2128
9.0975 1.3328
22.744 0.65679
21.326 2.9485
45.487 0.15342
45.487 -0.12892
136.47 -0.74135
45.487 0.46698
9.7478 -0.75103
22.744 -0.82613
127.42 0.83808
45.487 -0.61418
68.232 1.0169
45.487 0.77715
5.6863 -0.19837
7.5812 0.75849
34.116 0.82206
22.745 0.58402
6.8232 -0.94413
45.487 1.0441
15.162 -0.82382
45.487 1.5282
9.0975 0.039348
5.0545 -0.50067
45.487 1.396
45.487 0.21497
17.058 2.0764
45.487 -0.035197
90.978 1.7844
15.162 -0.75451
68.232 0.43695
7.5813 1.0649
22.744 0.33046
45.489 -0.53464
15.162 -0.40099
17.058 -0.49082
7.5061 0.73888
11.372 0.55428
15.162 0.39948
4.5488 0.86749
6.3686 0.89645
12.997 -0.40275
5.2075 0.63146
9.7474 -0.457
22.744 -0.73139
34.116 0.013668
39.809 0.76587
6.8232 1.3987
45.487 1.0224
4.8737 0.97152
11.372 -0.7725
34.116 2.5108
90.978 1.2533
11.693 1.9305
4.7882 -0.047905
2.1121 0.99399
4.0689 0.66507
60.655 0.53984
5.686 -0.24603
45.487 1.4503
9.0977 1.5087
90.978 1.7702
4.3322 0.482
34.116 0.81229
7.5812 -0.063362
68.232 1.4081
22.744 0.90143
22.744 -0.68113
15.162 0.66222
13.646 -0.52203
45.487 0.64626
45.487 3.6764
22.744 -0.4031
68.232 1.5867
68.235 1.356
3.1164 0.68141
45.487 -0.80046
6.2029 0.31184
9.0975 0.23938
7.5812 -0.3621
22.744 1.118
16.246 1.2213
34.116 1.1849
22.744 -0.65832
7.5813 -1.1543
45.487 0.61074
68.232 1.8828
68.232 0.58802
45.487 0.079014
113.72 1.0253
22.744 0.22763
22.744 0.72363
15.162 0.97149
5.6861 0.38978
45.487 2.366
6.2031 0.094703
45.487 1.4653
30.326 -0.59287
68.232 1.1864
12.636 0.37579
22.744 0.13968
68.232 1.8798
7.5812 -0.64813
11.372 0.90563
68.232 0.74524
45.487 1.0569
22.744 0.50881
22.744 1.4738
7.5812 0.82993
22.744 1.4671
30.326 -0.035394
45.487 1.2556
22.744 2.3905
45.487 1.7925
45.489 0.26901
17.058 1.0162
15.164 -0.80034
22.744 -0.60503
9.0975 -0.27099
15.163 1.3335
10.109 -0.4333
68.232 0.89084
68.232 1.8869
22.744 0.18228
4.3322 -0.31067
22.744 0.89307
45.487 1.1042
15.162 -0.67036
68.232 0.76764
34.118 1.1068
15.162 0.58316
18.482 0.89279
45.487 1.8395
34.116 0.83836
7.5812 -0.5061
45.487 1.0851
7.5812 -0.36459
43.224 0.46006
12.636 1.3146
22.744 -0.52517
56.866 -0.6887
22.744 1.6419
45.487 -0.18328
68.232 0.62697
90.978 1.5818
68.232 1.3298
8.529 -0.13409
3.4577 -0.98002
45.487 -0.5133
22.744 -0.8492
22.744 2.4499
68.232 1.9846
4.8737 -0.45612
68.232 1.1933
9.0975 0.6986
3.1371 0.78036
45.487 0.17945
18.197 0.63203
68.232 -0.58414
22.744 1.3639
22.744 0.33409
68.232 0.43103
45.487 1.3189
2.8858 1.4954
11.372 1.3539
22.744 2.794
136.47 0.69358
10.109 1.5796
8.5293 1.3878
45.487 0.9889
34.116 0.49726
22.744 0.015165
3.1279 0.46961
30.326 0.24015
34.116 1.8619
22.744 -0.25711
6.9982 -0.2024
7.5812 -0.20998
68.232 0.67159
4.4599 -0.063474
22.744 0.15805
22.744 0.55767
45.487 0.30692
22.744 0.73745
136.47 1.4816
45.487 0.6321
45.487 1.3646
12.997 1.3398
15.162 -1.0086
11.372 0.71671
11.372 0.96156
20.218 1.1323
136.47 0.4878
7.5812 1.1948
15.162 0.28607
3.7907 0.26089
2.2748 0.61455
68.232 2.2247
45.487 1.1122
22.744 0.68042
9.7474 0.16951
2.6759 -1.0693
4.5489 1.6255
22.745 0.72814
68.232 2.0339
34.116 -0.045594
27.296 0.4075
68.232 2.0731
22.744 0.13395
45.487 0.8175
17.058 1.1991
9.0977 0.061622
45.487 2.0033
45.487 0.057752
2.3262 -0.75118
15.162 -0.5548
13.646 -0.43277
9.0975 -0.64624
34.116 0.52503
2.9927 -0.41218
136.47 0.83951
7.5813 -0.76719
7.5812 -0.2839
5.6871 0.83422
45.487 0.32552
16.246 -0.29725
68.232 -0.20924
22.744 0.94995
45.487 -0.24552
37.908 0.39731
4.5488 1.3823
22.744 0.043321
68.232 3.7342
45.487 2.2408
30.326 2.0752
8.0276 -0.37666
6.4987 0.23553
45.487 -0.20649
45.487 2.311
22.744 1.6207
5.0543 -0.32898
68.232 0.60383
5.8969 1.1336
15.162 0.018154
9.0977 -0.27092
6.2029 0.55618
11.372 -0.15192
11.372 -0.18967
4.549 0.13115
45.487 -0.1221
45.489 1.7734
22.744 -0.41449
9.0975 1.5794
15.163 1.3453
9.0975 -0.52267
22.744 -0.19477
9.0975 0.39203
11.372 -0.55341
45.487 -0.38969
90.978 0.24406
34.116 0.040979
34.116 0.18123
34.116 0.47508
159.22 0.45876
7.5813 1.0274
11.372 -0.25819
17.058 0.71916
11.372 0.39297
22.744 0.82426
15.162 0.10874
9.0975 0.20375
22.744 1.5509
18.195 -0.36707
136.47 -0.02866
6.8232 -0.55839
90.978 0.36307
9.4769 -0.7027
7.5812 -0.41305
45.487 -0.67827
11.372 -0.83352
17.058 0.83103
11.372 1.3513
22.744 -0.75091
9.0982 1.1184
90.978 2.4252
45.49 0.70248
68.232 -0.21135
7.5812 1.3288
68.232 -0.25735
13.646 -0.50801
7.5812 1.1004
15.162 0.5824
7.5812 1.0313
34.116 -0.081376
11.372 1.0142
45.487 1.2019
5.3516 -0.30287
4.8737 -0.48279
22.744 3.0589
11.372 0.6497
45.49 0.53216
15.162 1.1282
22.744 -0.16511
45.487 0.52034
4.0136 1.0675
45.489 0.31877
6.634 1.1207
45.487 1.5822
11.372 1.4289
6.8232 1.1117
37.908 -0.19519
11.372 0.27327
6.8232 2.0654
45.487 0.73302
45.487 -0.18263
8.1231 1.4507
8.2706 0.49944
204.74 0.904
14.718 0.46485
45.487 0.099023
45.487 0.1781
45.487 1.3132
11.372 0.41419
5.2486 -0.48125
22.745 -0.48871
4.5488 0.75413
4.5488 1.1978
30.328 0.73201
53.073 0.96402
4.2645 -0.60302
17.058 1.0417
8.529 1.5943
90.983 1.4385
5.3976 1.537
15.163 1.4456
34.116 0.046965
22.744 0.39643
6.4983 -0.60287
22.744 0.97055
9.0975 -0.17828
25.589 -0.054327
22.744 1.9004
18.195 1.0685
11.372 0.69754
11.372 2.1491
2.7737 0.67377
3.2492 -1.1613
34.116 0.046283
22.744 1.4372
7.2384 -0.065116
22.744 1.1497
5.0544 -0.51518
45.487 -0.88304
7.5812 -0.11758
45.487 0.16815
45.487 1.2686
13.646 0.82288
22.744 0.32853
10.109 0.073716
8.2706 -0.20906
45.487 1.2771
11.372 0.98029
11.372 0.42478
45.487 0.58793
34.116 1.461
6.2029 -0.60684
9.7474 0.85175
4.5489 0.13848
22.745 -0.47967
4.7882 -0.88855
45.489 1.2058
22.744 0.71042
45.487 0.46165
11.372 0.32736
45.489 0.31004
45.487 -0.16306
45.487 0.33897
5.686 -0.27785
22.744 -0.017642
68.232 0.27388
22.744 1.6575
15.162 1.4315
90.978 0.43283
15.162 0.071182
22.744 1.3031
90.978 0.81843
9.0975 -0.77923
2.1522 -0.18134
90.978 0.12779
45.487 0.31618
181.97 1.0027
4.0136 0.40302
45.487 -0.15046
45.487 1.6884
22.744 0.90212
5.4711 0.70075
7.5815 1.0272
7.5814 1.8399
113.72 0.68257
6.7394 1.2594
22.744 0.3669
22.744 1.9348
68.232 0.26855
68.232 0.57767
4.2645 -0.4675
45.487 1.0178
37.908 1.1642
45.487 1.7647
15.162 -0.85781
45.487 0.95991
22.744 1.8262
68.232 0.53263
7.5813 -0.98508
4.5488 -0.3398
45.487 1.4983
4.5488 -0.50424
9.0975 0.49545
11.372 -0.69771
22.744 -0.44539
11.372 -0.20851
2.4772 -0.52631
136.47 -0.1648
68.232 1.1519
45.487 -0.082027
9.0975 -0.37111
25.995 -0.60098
11.372 -0.3584
45.487 1.5897
22.744 -0.1703
1.98 0.54062
7.5812 1.0795
9.0975 1.1345
68.232 1.8247
15.162 0.012666
45.487 1.5247
7.5812 -0.15636
22.744 0.97319
19.496 1.2363
45.487 -0.14063
17.058 0.68598
45.487 -0.45108
68.232 1.4158
7.5812 -0.40049
15.162 1.5384
45.487 0.59189
4.1353 -0.8391
68.232 0.84105
4.5488 0.99283
45.489 0.21876
15.162 -0.44712
45.487 1.015
90.978 1.0978
34.116 1.1733
5.686 -0.74337
90.978 2.3406
45.487 -0.59019
7.5812 2.0988
45.489 1.4855
12.997 -0.29375
37.908 -0.13447
22.744 -0.39926
3.7908 -0.34881
22.744 0.60039
15.162 -0.69935
30.326 -0.19088
15.162 1.1133
9.0975 -0.29759
68.232 0.46466
68.235 0.21166
13.646 -0.22465
22.744 0.040197
68.232 0.29558
15.163 0.97295
22.744 2.3067
25.995 0.77523
45.487 -0.2439
4.1834 0.1143
5.2486 0.5839
15.162 -0.25043
45.489 1.4801
13.646 -0.16576
6.2031 1.3551
13.646 -0.24812
9.0975 1.4801
29.245 1.0266
22.744 1.5435
68.232 1.0789
45.487 0.9528
9.0975 -0.49049
159.22 0.93704
49.286 1.0057
5.3516 -0.58647
45.487 1.4603
68.232 0.67983
22.744 0.6897
68.232 0.52491
4.0136 0.058153
45.487 0.48221
22.744 -0.619
22.744 -0.65197
9.0975 0.45647
15.162 -0.007271
9.7474 -1.0014
45.487 1.5593
9.7474 1.2116
5.3516 -0.021556
22.744 0.91656
34.116 1.5642
4.5488 -0.37647
34.116 0.97354
17.058 -0.65602
5.2486 -0.35949
5.6862 0.26119
3.2492 -0.25966
68.232 0.99502
45.487 1.6304
2.8834 0.57131
45.487 1.2142
19.496 1.6505
11.372 -0.27054
34.116 -0.71384
90.978 0.37139
45.489 -0.020906
14.718 0.50849
6.9982 -0.59931
68.232 1.4137
22.744 1.0572
45.487 2.1284
2.1903 -0.15465
45.487 1.3471
45.487 0.20581
45.487 1.131
22.744 -1.0922
11.372 2.7022
15.162 0.46073
45.487 -0.24435
34.116 0.86861
45.487 -0.28548
7.5816 0.74197
4.1355 0.64775
12.997 0.69964
7.5813 -0.6035
45.487 1.833
45.487 0.34557
18.195 -0.39881
1.4641 -0.31083
11.372 -0.39844
7.4876 0.55353
9.0975 0.89887
64.008 0.49633
9.0975 1.3049
22.744 -0.36755
22.744 -0.61858
6.031 0.24862
2.085 -0.55299
68.232 2.1142
45.487 -0.49521
15.162 -0.34159
15.162 0.045754
11.372 1.7159
9.0975 -0.55949
34.116 0.80517
22.744 -0.58432
4.7882 1.0147
15.162 0.62581
4.5489 -0.31355
34.116 -0.2696
98.573 1.3425
22.744 1.1982
45.489 1.2178
11.372 1.1611
45.487 -0.37139
12.566 -0.44806
11.372 0.074731
11.372 0.53667
30.326 0.48973
4.1353 1.3396
7.5812 -0.21683
113.72 -0.16225
17.059 1.2637
11.372 -0.40907
11.372 -0.84865
68.232 0.29988
68.232 1.3054
21.123 -0.44563
90.978 1.0978
30.328 1.2124
45.487 -0.62456
68.232 1.2969
45.487 -0.66474
2.2067 -0.53305
432.24 1.369
90.978 -0.63985
53.073 2.1385
5.686 1.2468
15.162 0.92206
45.487 0.52079
90.978 0.76443
56.862 2.6286
6.8232 0.77882
45.487 -0.34647
3.639 -0.34735
15.162 0.74051
90.978 0.24377
10.109 1.0251
45.487 0.6555
56.862 -0.98809
113.72 0.58374
90.978 0.5422
45.489 1.1553
15.162 0.21896
39.804 0.54239
13.646 1.2577
34.116 -0.2865
18.195 0.94937
7.5812 -0.16657
30.326 1.478
45.487 0.69855
45.487 1.1132
3.4991 0.82672
45.487 0.75794
22.744 0.16891
3.3875 0.57948
22.744 -0.96893
11.372 1.0377
34.118 1.3357
15.162 1.5964
2.0677 -0.5113
5.4902 0.084006
9.0977 -0.49266
20.997 0.48446
11.372 0.10337
2.2035 -0.06526
22.744 -0.51054
45.487 1.4178
7.5812 -0.44782
15.162 0.85736
2.6517 0.58933
8.2706 0.078905
11.372 1.1104
15.162 0.068765
18.197 -0.27948
3.8311 0.38576
22.744 0.063819
45.487 0.21346
18.195 1.3163
68.232 0.93457
22.744 0.41462
7.5812 1.5155
45.487 0.83604
9.0975 -0.19208
45.487 1.4505
22.746 -0.60969
5.4587 -0.34048
45.487 0.3474
42.653 1.1818
1.9874 -0.80302
45.487 1.0626
22.744 1.1654
4.8737 -0.95313
22.744 1.3356
68.232 -0.6235
6.2029 -0.61014
45.487 2.1142
7.5812 1.3165
68.232 -0.4229
45.487 1.1453
45.487 -0.49291
45.489 0.60609
7.5812 -0.4783
7.5812 1.7564
9.0975 -0.55943
11.372 -0.46505
34.116 -0.55988
68.235 0.95898
13.646 1.1614
2.745 0.62809
22.744 0.37905
45.487 1.32
56.866 1.0629
3.7908 0.37555
6.8232 -0.1294
68.232 -0.37955
34.116 0.86944
34.116 1.252
15.162 -0.33572
9.7474 -0.78883
22.744 -0.37077
68.232 -0.19105
45.487 1.4091
90.978 0.71198
5.0543 0.32702
6.2029 -0.39696
45.487 1.1715
11.372 -0.023387
22.744 1.5042
34.116 0.41002
11.372 -0.12516
45.487 -0.21538
22.744 0.44715
15.162 0.99165
17.058 0.96005
7.5812 -0.45767
14.215 -0.2152
4.6335 0.7487
27.294 0.8768
6.9503 -0.82651
45.487 -0.92514
11.372 0.71788
7.5812 1.1446
22.744 -1.1348
3.4992 0.44086
9.0975 0.13357
45.487 1.1279
7.5813 0.91412
45.487 0.71092
11.372 1.2778
45.487 1.0583
2.5273 0.58164
2.0069 0.53105
11.372 -0.38369
45.487 0.31918
45.487 -1.0237
159.22 0.90412
3.791 -0.48027
13.646 0.15075
68.232 1.1778
9.7474 1.1416
3.004 -0.75699
15.162 0.99062
3.7907 0.45571
3.9555 -0.65349
4.2645 -0.0017753
45.487 0.71356
45.487 0.64509
45.487 1.137
30.326 2.0759
9.4769 0.51087
12.636 1.2449
4.0615 1.3406
10.338 1.3265
90.978 2.9173
34.116 0.28923
9.0975 0.22385
4.2646 0.58843
5.2486 1.386
45.487 0.72324
45.487 0.76671
7.5812 0.27819
7.5812 1.843
113.72 1.4861
11.372 1.9421
7.5813 1.5845
22.744 -0.32016
7.5812 -0.64659
45.487 1.0335
22.746 0.91236
68.232 -0.2369
10.425 1.5858
34.116 0.97992
37.911 2.9637
14.622 1.4089
3.2492 0.42524
18.195 0.95654
8.529 -0.72671
5.6861 0.57033
15.162 -0.70747
45.487 2.033
45.487 0.84542
22.744 1.7494
22.744 1.1073
22.744 1.2806
45.487 0.43024
8.2706 -0.97005
45.487 0.41808
9.0975 -0.53266
45.487 0.11406
9.0982 0.50234
18.195 -0.29793
8.3607 1.9732
11.372 -0.18862
15.162 -0.24238
7.5812 -0.2751
68.232 -0.37298
22.744 0.38372
2.5716 0.21844
22.744 -0.6924
22.744 0.80376
45.487 1.3826
5.8076 -0.45776
90.978 -0.63845
11.372 -0.36405
34.116 2.1342
7.5812 1.3055
8.2706 1.2832
12.406 -0.031379
45.487 0.54976
9.0975 0.76417
45.487 0.45618
4.5489 -0.57815
7.5812 0.86591
45.487 0.99085
5.686 0.29535
45.487 1.0832
9.7474 0.1433
3.2491 -0.57418
45.489 0.68074
68.232 1.1428
56.862 0.61889
45.49 2.1631
9.0975 -0.22204
68.232 1.3142
15.162 0.22028
4.4022 1.1941
11.372 -0.78457
11.372 2.1114
272.97 0.77546
13.646 0.68055
3.9135 -0.98079
90.978 1.1687
68.232 0.85836
181.99 0.12812
18.195 0.59076
22.744 0.55072
9.222 1.2324
34.116 -0.21563
2.8832 -0.26532
68.232 0.38142
5.2486 -0.4736
3.9555 0.82727
17.497 1.0964
8.0276 0.46165
9.098 0.93277
7.5812 -0.93619
113.72 1.1972
15.163 1.2165
34.116 0.74445
22.744 -0.67986
11.372 0.19405
11.372 0.47942
45.487 -0.52479
22.744 0.064946
45.487 0.12168
45.487 0.49141
3.9715 1.5838
13.648 0.9745
45.487 -0.72552
22.744 1.0827
68.232 1.2571
17.058 -0.11427
15.162 -0.06473
90.978 0.54904
22.744 1.4149
45.489 1.624
15.162 -0.47548
17.058 0.95696
20.218 -0.25126
45.487 0.71937
11.372 -0.064017
22.744 1.5402
7.5813 -0.3834
22.744 1.0007
12.997 0.29354
34.116 0.64276
11.372 0.46933
6.8234 1.3819
15.162 -0.087028
68.232 -0.35833
22.744 0.2187
68.232 0.40815
6.8232 1.2357
11.372 1.8199
3.0735 -0.97282
34.116 1.4094
22.744 -0.49558
6.6896 1.3406
12.997 2.5368
15.162 1.6771
9.0975 -0.20445
9.7474 1.2821
68.235 -0.85334
45.487 0.34696
34.116 0.65958
37.908 1.3233
45.487 0.19507
9.7474 1.8704
7.5812 -0.31703
68.232 1.1655
3.1218 -0.23166
113.72 0.85709
68.232 1.5574
90.978 1.1446
68.232 0.59321
68.238 -0.035208
45.487 1.3614
45.487 0.59109
45.487 0.38015
25.274 0.59749
12.997 -0.070155
6.4983 1.1586
30.326 0.29982
22.744 1.5042
22.744 -0.60519
7.5812 -0.024572
3.4991 -0.052392
15.162 -0.57896
8.2706 -0.16292
4.1353 -1.0499
7.1304 0.5512
11.372 1.3286
45.487 0.90881
2.5613 -0.7506
45.49 1.2327
15.162 -0.66987
159.22 -0.69275
45.487 0.092355
11.372 -0.090391
56.862 1.2055
45.487 1.0429
45.489 1.63
7.5812 0.42749
16.246 0.32809
4.2916 1.3255
16.246 1.044
22.744 0.34483
45.487 -0.33595
45.487 -0.99826
45.487 1.4651
45.487 -0.46098
45.487 -0.89429
22.744 1.6285
90.978 1.2731
68.232 0.17792
45.487 -1.1414
11.372 -0.55348
7.4587 0.61884
15.162 1.3264
21.909 3.3401
22.744 0.016589
45.489 1.9016
22.744 0.54421
45.489 1.2861
45.487 0.2823
45.487 0.95185
7.5813 -0.94467
45.487 -0.25415
56.862 1.0857
45.487 1.5948
6.9982 -0.19671
22.745 1.898
45.487 1.2968
45.487 0.78779
11.372 -0.2477
5.3521 -0.54091
2.7495 0.053921
1.8857 1.3872
22.745 -0.18879
45.487 0.9418
4.5488 -0.42427
22.744 0.020994
9.0975 0.53524
2.5679 -0.15651
6.8232 1.5318
11.372 1.2978
3.0326 -0.39435
17.058 0.42368
22.744 0.41778
15.162 -0.47537
22.744 0.25898
45.487 1.5634
22.744 0.28996
90.983 1.3382
9.8896 -0.92607
22.744 1.8382
13.646 0.46707
5.0543 1.0252
17.058 -0.98828
22.744 0.9813
22.744 0.29128
9.0975 -0.3661
45.487 0.22613
9.0975 0.99455
15.162 -0.27987
18.195 1.6404
17.058 -0.53253
13.646 1.1291
3.7907 -0.37269
5.5602 0.11801
18.197 0.48804
45.487 -0.14794
45.487 1.373
11.372 0.56182
7.5812 -0.65312
11.372 0.96751
11.372 -0.66601
45.487 -0.12595
15.162 1.295
9.0977 0.77591
68.232 1.9785
90.978 1.3821
22.744 -0.57065
75.822 0.64749
22.744 -0.72848
7.5812 -0.79501
45.487 1.1714
22.744 0.020502
3.7907 0.34143
45.487 1.0664
90.978 0.094822
45.487 1.1857
68.232 -0.077284
22.744 0.66525
45.487 1.388
11.372 0.63256
11.372 -0.38
90.978 0.059102
34.116 -0.70824
10.109 0.6202
11.372 1.0765
7.5812 0.22297
45.487 0.10397
11.372 0.85961
68.232 -0.6531
68.232 -0.16082
45.487 0.92247
9.0977 1.3323
8.665 0.046977
22.744 -0.42157
22.744 0.55868
22.744 1.0796
4.8739 0.12037
11.372 1.1283
9.0975 -0.33995
17.058 -0.13455
17.058 -0.35991
22.744 -0.40441
4.2645 -0.57398
45.487 1.3723
22.744 0.35058
37.908 1.4769
15.162 1.648
22.744 -0.2961
68.232 0.18371
3.3084 0.39912
7.8587 0.18758
15.162 1.149
6.4983 0.49368
7.5813 1.2502
68.232 -0.21593
11.372 -0.56375
5.2486 0.25296
68.232 -0.40206
11.372 -0.18923
5.4153 -0.53033
34.116 2.5376
8.529 0.65197
45.487 -0.054091
22.744 1.9166
16.246 1.2053
45.487 0.44302
20.803 0.54553
34.116 0.091341
6.8232 0.35373
11.372 0.17426
22.744 0.091204
34.116 -0.43483
68.232 0.74757
15.163 0.77067
37.908 2.0816
18.195 -0.6866
45.487 2.1892
6.7207 1.1805
6.1689 1.1511
2.5669 -0.16583
113.72 -0.29125
15.162 0.3917
6.0651 0.60407
37.908 0.38793
15.162 -0.42739
7.5812 -0.39607
15.162 0.30728
11.372 0.035478
5.6862 -0.16813
136.47 1.778
15.162 -0.79022
3.9219 1.5402
90.978 0.95935
9.0977 1.2604
37.908 -0.66086
3.4384 0.45931
22.744 -0.077324


==> figure/K_cosim_D6k/Order_A_D/K_cosim_D6k_Order_vs_Prediction_value_A.txt <==
3 -0.86923
2 -0.52429
2 -0.93715
2 -0.60377
3 -0.79124
2 -0.9375
2 -0.70223
10 1.2988
2 -0.99147
4 -0.58814
2 -0.92541
2 -0.51786
3 0.069562
4 -0.69307
2 -0.83865
3 -0.73557
2 -1.162
2 -1.1096
2 -0.85614
3 0.068382
3 -0.0036397
2 -0.86491
2 -0.97899
2 -0.43123
3 -0.52692
2 -0.61112
2 -0.58944
2 -0.31168
2 -0.5847
3 0.17795
2 -0.98751
3 -0.88781
3 -0.73213
2 -0.68056
2 -0.62887
7 -0.55748
9 0.85793
2 -1.0785
3 -0.45696
2 -0.39972
2 -0.55213
3 -0.0016859
7 1.8558
2 -0.91912
2 -0.5779
2 -0.54798
4 -0.89612
2 -1.1664
3 -0.79856
2 -0.83006
2 -0.67475
2 -0.86655
3 -0.10751
5 1.1804
2 -0.7101
3 -0.56231
2 -0.76662
6 -0.52915
2 -0.5563
2 -0.59599
5 -0.71381
3 -0.36424
2 -1.0499
2 -0.81147
3 -0.48305
2 -0.075969
8 1.2571
2 -0.62667
2 -0.89048
2 -0.75341
2 0.5793
3 -0.72157
3 -0.18048
4 -0.67777
3 -0.30534
2 -0.64631
2 -0.59513
2 -0.75102
2 -0.76438
2 -0.76837
3 -0.28949
2 -0.98012
2 -0.6823
2 -0.65654
2 -0.49195
3 -0.78052
2 -0.89636
2 -0.73415
2 -0.0066448
4 -0.76891
3 0.13239
2 -0.3391
2 -0.95991
5 -0.63911
3 -0.43459
2 -0.034036
2 -0.87037
2 -0.46343
2 -1.2412
2 -0.67465
2 -0.52264
3 -0.72666
3 -0.82532
2 -0.71389
14 1.0441
3 -0.065562
2 -0.71381
2 -0.53486
2 -0.8402
4 -0.051668
2 -0.66978
2 -0.39576
2 -0.7573
3 -0.77207
2 -0.39901
4 0.80652
4 0.7143
2 -1.0797
2 -1.0989
3 -0.76627
2 -0.87229
7 -0.31829
2 -0.29692
2 -0.90359
2 -0.84209
2 -1.2232
3 -0.30329
2 -0.70843
2 -0.52045
3 -0.69721
2 -1.0254
4 -0.14468
2 -1.0917
2 -0.37947
2 -0.85912
2 -0.97928
2 -0.63783
2 0.53091
2 0.91545
4 0.70764
2 -0.31717
3 -0.53428
3 -0.65734
3 0.22181
8 0.96191
3 -0.478
3 -0.99932
4 0.79493
3 -0.12931
2 -0.44382
3 -0.28956
3 -0.35536
3 -0.7232
2 -0.2565
2 -0.70021
4 -0.61249
2 -0.96679
2 -0.4938
5 0.058261
2 -0.93229
2 -0.339
2 -0.47596
3 -0.35893
3 -0.32166
3 -0.34861
2 -0.54699
4 -0.22125
3 -0.87342
2 -0.84433
2 -0.82144
9 1.0943
2 -0.56356
4 -0.68685
2 -0.49113
2 -0.67514
2 -0.99344
5 -0.68985
3 -0.17637
2 -0.876
7 -0.78696
2 -0.83827
2 -0.67293
3 -1.0031
3 -0.69165
4 -0.1538
2 -0.71512
3 -0.018493
2 -0.84848
3 0.083147
2 -1.1074
2 -0.48793
3 -0.76268
8 0.51308
3 -0.69682
2 -0.19584
2 -0.77211
4 -0.48483
2 -1.0143
2 -0.1852
2 -0.5574
2 -0.94877
2 -0.19898
2 -0.48774
3 -0.57118
3 -1.2262
2 -0.38591
2 -0.27674
2 -0.41208
5 -0.096241
4 0.28767
3 -0.49713
2 -0.78579
2 -1.1295
3 0.35062
4 -0.013133
3 -0.70755
2 -0.95942
2 -1.0306
2 -1.0872
3 -0.22962
2 -0.81556
3 -0.52915
2 -0.76525
3 0.16477
4 -0.87631
3 -0.64094
2 -0.84667
2 -0.96735
3 -0.27713
2 -0.56952
2 -0.54068
2 0.32454
2 -0.36416
2 -0.33322
2 -0.51874
2 -1.1839
11 1.2953
3 -0.74746
3 -0.22751
2 -0.40501
2 -0.37416
2 -1.1183
3 -1.013
2 -0.82904
3 -0.65744
2 -0.93896
2 -0.75781
3 -1.0939
2 -0.92241
2 0.63076
2 -0.41213
4 -0.25269
3 -0.63029
2 -0.64454
3 -0.90983
2 -1.0267
2 -0.12195
2 0.13003
3 -0.58352
3 -0.82095
2 -0.67925
2 -0.5819
2 -0.81859
2 -0.39473
4 -0.93693
2 -0.79903
2 0.24279
2 -0.79239
2 -1.0045
3 -0.70453
3 -0.59245
2 -0.47134
2 -1.0706
2 -0.8103
2 -0.69756
2 -0.91213
2 -0.82112
2 -0.52312
3 -0.55741
2 -0.48536
2 -0.91738
2 -0.57847
2 -0.99271
2 -0.87609
2 -0.98454
3 -0.82498
2 -0.71326
3 -0.92606
2 -0.58183
2 -1.1505
2 -1.1697
2 -0.69225
2 -0.58395
2 -0.38382
2 -0.92951
3 0.047954
3 -0.75314
2 -0.93148
4 -0.69816
2 -0.66803
2 -0.698
2 -1.0123
3 -0.74602
2 -0.78349
3 -0.70135
3 -0.97424
2 -0.58454
2 -0.259
3 -0.63934
2 -0.44415
3 -0.65641
2 -0.41442
2 -0.99801
2 -0.5926
2 -0.5468
4 0.22221
2 -0.86617
5 -0.024332
2 -0.45367
2 0.52995
3 0.31622
2 -0.38065
2 -0.81529
2 -0.58809
2 -0.37002
2 -0.67804
3 -0.69646
3 -0.17126
2 -0.92032
4 -0.4919
2 -1.103
3 -0.52389
2 -0.80634
2 -0.82326
3 -0.41299
2 -0.95045
3 -0.82036
2 -0.46488
3 -0.68857
2 -1.1461
3 -0.38945
3 -0.66683
2 -0.76937
2 -0.93166
3 -0.63769
2 -0.76377
2 -1.218
2 -0.37763
2 -0.64496
3 -0.72231
3 -0.71306
2 -0.79227
2 -1.1499
3 -0.57439
3 -0.73205
2 -1.1291
2 -0.55228
5 0.12548
3 -0.35791
3 -0.34
2 -1.1729
2 -0.35027
2 -0.80862
2 -0.77598
4 -0.14001
2 -0.55532
2 -0.82958
2 -0.99097
6 -0.085441
2 -0.68024
2 -0.21346
2 -1.2156
2 -0.9767
2 -0.63007
2 -0.90624
2 -0.46237
3 -0.84836
2 -1.1078
2 -0.46339
3 0.5562
3 -0.71378
2 -0.80117
2 -0.29615
4 -0.76105
2 -0.52035
3 -0.91285
4 -0.85628
3 -1.0363
2 -0.8659
4 0.086509
2 -0.93593
2 -1.3963
3 -0.87589
2 -0.43886
6 0.56789
3 -0.70068
2 -0.45714
3 -0.69633
2 -0.72972
2 -1.1896
3 -0.27289
2 -0.85461
2 -0.5147
2 -0.26066
3 -1.0001
2 -0.61183
5 0.15647
2 -0.88938
3 -0.73686
3 -0.32818
2 -0.75438
2 -0.76778
2 -0.62952
2 -0.9246
2 -0.81179
3 -0.89002
3 0.29194
4 -0.3787
2 -0.90381
4 -0.5476
2 -0.83189
2 -0.68832
3 -0.77791
2 -0.44343
3 -0.51862
2 -0.98623
2 -0.76726
2 -0.65936
5 -0.68303
3 -0.55081
2 -0.86166
3 -0.43619
2 -0.24811
2 -0.63159
2 -0.83614
4 -0.90291
2 -0.9316
3 -0.66839
2 0.45889
3 -0.66242
2 -0.78051
3 -0.15909
2 -0.45421
4 -0.027616
2 -1.1039
2 -0.53127
2 -0.92332
2 -1.0028
2 -1.0752
3 -1.0126
2 -0.71037
2 -0.9726
2 -0.36355
2 -1.0475
3 0.46385
2 -0.88356
3 -0.21644
3 -0.51635
3 -0.17576
2 -0.4456
3 0.30459
2 -0.89923
2 -0.77215
2 -1.4613
2 -1.3533
3 0.3346
2 -0.69379
3 -0.98487
2 -0.2382
2 -0.65008
2 -0.66211
2 -0.26496
2 0.094041
2 -0.57876
2 -0.54293
2 -0.56496
2 -1.295
2 -0.69573
2 -0.63157
4 -0.63611
2 -0.81577
2 -0.99551
10 1.1278
2 -0.88651
2 -0.92642
2 -0.65893
2 -0.73901
2 -0.71748
3 -0.93189
2 -0.62741
2 -1.2257
2 -0.56841
2 -1.0022
2 -0.55049
3 -1.0506
2 -0.80877
2 -0.82082
2 -0.40994
2 -0.78936
2 -0.69753
2 -1.0261
3 -1.0614
2 -0.11336
2 -0.84625
4 0.40878
3 1.021
2 -1.2212
2 -0.67585
3 -0.79838
2 -1.1407
2 -1.0888
2 -0.71576
3 -0.71836
4 -0.78581
3 -0.55812
4 0.32271
2 -0.68774
2 -0.67811
3 -0.10334
3 -1.0705
3 -1.0145
4 -0.76129
2 -0.45259
4 -0.56129
3 -0.82402
2 -0.70613
3 -0.47957
3 -0.51949
2 -1.4612
2 -0.53919
2 -1.2195
3 0.14741
2 -0.57859
4 1.6696
3 -0.78198
2 -0.85106
3 -0.69586
7 0.67673
3 -0.33134
2 -0.44985
3 0.12067
4 0.38211
2 -1.0781
2 -0.13059
3 -0.27751
2 -0.45224
2 -1.1576
2 -0.99803
6 -0.4648
2 -0.78822
2 -0.89628
3 0.39591
3 -0.57016
4 -0.36361
5 -0.8267
2 -0.59574
2 -0.77729
2 -1.0691
2 -0.43564
2 -0.78161
2 -0.62026
3 -0.11091
2 -0.98027
3 -0.67952
2 -1.0627
2 -0.66167
3 -0.6169
2 -0.64619
2 -1.2692
4 0.17673
2 -0.76491
5 -0.8651
4 0.20941
3 -0.53223
7 2.5073
3 1.0752
2 -0.17423
6 -0.34572
2 -0.93761
3 -0.19292
4 1.0763
2 -0.78741
3 -0.41257
4 0.0014027
3 -0.20643
2 0.6014
2 -0.77221
2 -0.94401
2 0.13406
3 -0.87922
4 0.71156
2 -0.80161
3 -0.77158
2 -1.0217
2 -0.97072
5 -0.41232
2 -1.0359
2 -0.35032
2 -0.73763
3 -0.86277
2 -0.64549
3 0.088882
2 -0.77333
4 -0.53278
2 -0.49157
2 -1.0769
2 -0.88918
5 -0.23049
2 -0.33229
2 -0.55379
2 -0.38005
2 -0.52089
3 0.36595
4 -0.38687
2 0.39973
2 -0.82652
3 -0.33952
2 -0.97609
4 -0.15862
2 -0.86403
2 -0.78913
3 -0.065027
2 -0.82061
2 -0.35164
2 -0.66806
3 -0.51347
2 -0.60028
3 -0.061979
2 -0.37344
2 -0.77034
4 -0.8485
3 -0.79102
2 -0.90231
3 -0.0061648
2 -0.79977
2 -1.0472
3 0.14994
2 -0.65962
3 -0.69779
3 -0.81628
3 -0.88762
2 -1.084
2 -0.77977
2 -0.34096
2 -0.86707
2 -0.86142
2 -0.45112
5 0.65925
2 -0.6234
3 -0.71146
3 -1.0887
3 0.24954
3 -0.14364
2 -1.0937
2 -1.4011
2 -1.1013
2 -0.64593
2 -0.95149
4 -0.55216
6 -0.52839
3 -0.37572
2 -1.1051
3 -0.016094
2 -0.98155
5 -0.12156
2 -0.28374
2 -0.95505
4 -0.43344
4 -0.43995
2 -0.98354
2 -1.2042
2 -0.98658
2 -0.19187
2 -1.1363
2 -0.4302
2 -0.88284
3 0.33098
6 0.26948
3 -0.70364
2 -1.0146
2 -0.84727
2 -0.097359
3 -0.50429
2 -0.6251
2 -0.57381
3 -0.89653
2 -1.0409
4 -0.71619
3 0.19573
2 -0.78829
2 -0.32538
2 -0.79506
2 -0.97209
7 -0.56855
2 -0.38668
2 -0.93656
2 -0.53982
2 -1.009
2 -0.65791
3 -0.099255
2 -1.2192
2 -0.85831
3 -0.51376
3 -0.39419
4 -0.72028
4 0.13562
2 -0.52347
2 -0.7748
2 -0.061522
3 -0.40642
2 -0.50928
3 -1.0953
2 -0.5884
2 -0.3707
2 -1.0021
2 0.59104
4 -0.54037
3 -0.93078
4 -0.68557
7 -0.71784
8 -0.57469
2 -1.2168
4 -0.40719
2 -0.62217
2 -0.49167
2 -0.96302
3 -0.36145
4 0.10106
3 -0.53233
3 -0.9967
3 -0.10877
2 -0.94972
2 -0.73207
2 -0.81575
5 -0.66652
3 -1.0985
2 -0.89183
2 -0.86125
2 -0.13582
2 -0.8539
3 -1.0261
4 -0.60668
3 -0.94143
2 -1.2764
2 -0.56498
4 -0.17564
2 -0.69088
2 -0.26355
3 -1.0055
2 -0.95439
3 -0.8996
2 -0.20318
2 -0.33551
2 -0.41907
2 -0.65741
2 -0.44022
6 -0.93447
2 -0.5525
2 -0.6245
3 -0.84356
2 -0.84261
4 0.011512
3 -0.59014
2 -0.99373
2 -0.42379
3 -0.59497
2 -0.85771
3 -0.0030748
2 -0.81187
3 -0.32087
3 -0.27895
2 -0.98172
4 -0.89736
3 -0.36888
2 -0.89923
2 -0.63998
2 -0.60623
4 -0.45672
2 -0.57803
2 -0.68452
3 -0.59897
3 0.022029
3 -0.93479
3 -0.90032
2 -0.92809
2 -1.0299
4 -0.23512
2 -0.58356
3 0.092507
3 -0.62747
4 -0.18261
2 -1.0271
3 0.0082256
3 -0.61574
2 -0.43831
2 -0.82925
3 -1.145
2 -0.43514
3 -0.2056
2 -0.19528
3 -0.49011
3 0.18767
2 -0.82963
2 0.22119
2 -0.80855
2 -0.63952
3 -0.96988
2 -0.46524
2 -0.93236
2 0.32695
4 -0.78517
2 -0.90334
2 -0.96725
2 -0.3356
2 -1.1242
3 0.22332
2 -0.35366
5 0.033517
2 -0.7164
2 -0.85354
2 -0.76007
4 -0.18878
2 -1.1181
2 -0.80337
2 -1.037
3 -0.05094
2 -0.81745
2 -0.27806
2 -0.49165
3 -0.89313
2 -0.72815
2 -0.81706
2 -0.12816
3 -0.96203
2 -0.80777
3 -1.1037
2 -0.9251
2 -0.75755
3 -0.6648
2 -1.2395
3 -0.92184
3 -0.024214
2 -0.80686
2 -1.2175
3 -0.19718
2 0.16019
3 -0.75446
3 -0.64406
2 -0.92399
2 -1.1567
4 -0.81599
2 -0.18658
2 -0.70047
2 -0.83252
3 -0.38158
2 -0.61273
2 -0.80697
2 -0.84631
2 -1.0649
2 -0.88368
3 -0.89439
2 -0.7562
6 -0.6793
2 -0.81234
2 -0.90755
4 -0.063577
3 -0.27219
2 -0.19389
5 -0.31761
2 0.83402
2 -0.7964
2 -0.76401
2 -0.41676
2 -0.71802
3 -1.0229
2 -0.51372
2 -0.32995
2 -0.73129
2 -0.95833
2 -0.83365
2 -0.68371
2 -1.2749
3 -0.50658
2 -0.70909
2 -0.67445
3 0.035093
2 0.79575
2 -0.72128
4 -0.52034
2 -0.81138
2 -0.10998
2 -0.50617
3 -0.97024
3 -0.11387
3 0.079744
2 -0.82609
2 -0.65957
3 -1.0287
2 -0.85608
2 -0.83299
2 -0.38334
3 -0.010473
2 -0.90558
3 -0.70582
4 -0.74548
2 -0.85924
2 -0.2353
5 -0.28888
3 -0.80204
2 -0.61583
4 -0.73529
3 -0.79773
2 -0.88469
2 -0.47288
3 -0.9333
2 -0.89124
3 -0.4769
2 -1.021
2 -0.76464
2 -0.5869
2 -0.33293
3 -0.83232
2 -0.85403
2 -0.99472
2 -0.86945
2 -0.9434
2 0.29607
4 0.36821
2 -0.6769
2 -0.93954
2 -1.166
3 -0.55391
2 -0.94486
2 -0.90484
2 -0.66488
2 -1.268
2 -0.65741
4 0.1683
2 -0.39722
2 -0.92184
3 -0.6315
3 -0.79802
3 0.3489
3 -0.88263
4 -0.68144
2 -0.87959
4 -0.65657
3 -0.82925
2 -1.0581
4 -1.011
3 -0.9766
2 -0.18386
3 -0.83968
2 -0.11058
3 -0.51839
2 -0.88249
3 -0.93998
2 -0.99805
3 0.084723
2 -0.76457
2 -1.0316
3 -0.4788
3 -1.0925
2 -1.0364
3 -0.72382
3 -0.22633
2 -0.98615
2 -1.1659
2 -1.0612
2 -0.67716
2 -0.46904
3 -0.84679
2 -0.72944
2 -0.69062
3 -0.48327
3 -0.19754
2 -0.81712
3 -0.54392
2 -0.75404
5 -0.40192
2 -0.97684
2 -0.9904
3 -0.35152
4 -1.1667
2 -0.83223
3 -0.074462
2 -0.77503
2 -0.58455
2 -0.33425
2 -0.78888
2 -0.80787
3 -0.041537
2 -0.74817
3 -0.066755
3 -1.0918
9 0.82883
2 -0.64353
3 -0.18377
3 0.048891
2 -0.43117
2 -0.64912
2 -0.29014
2 -0.83643
4 -0.38521
2 -0.29791
2 -0.72875
2 -0.88565
2 -0.61034
3 -0.005329
2 -0.9271
2 -0.6406
3 -0.34463
2 -0.62076
6 -0.18344
2 -0.30718
2 -0.52947
4 -0.59888
2 -0.49737
2 -0.76689
2 0.40824
7 -0.71494
2 -0.66529
2 -1.1625
3 -0.42846
7 -0.577
3 -0.53908
3 -1.0173
2 -1.0368
2 -1.43
3 -1.0885
2 -0.32839
2 -0.62304
2 -0.54338
2 -1.2068
2 -1.0411
2 -0.83876
2 -0.81831
4 -0.61826
4 -0.36912
2 -0.33603
2 -0.51953
3 -0.070888
2 -0.70657
2 0.1514
4 -0.22994
2 -0.65125
2 -0.96841
4 -0.19883
2 -0.43961
5 -0.70632
2 -0.1387
2 -0.43806
2 -0.84181
3 -0.83146
2 -1.1712
4 -0.55557
3 0.14811
2 -0.54004
2 -0.96668
2 -0.48584
2 -0.71644
2 -1.0154
3 0.025025
3 -0.69836
2 -0.60784
2 -0.75564
3 -0.29959
2 -1.0261
2 -0.51095
2 -0.78429
2 -1.0972
2 -0.84271
2 -1.2707
2 -0.90505
2 -0.58917
2 -0.35786
2 -0.70522
2 -0.88225
3 -0.38035
2 -0.36483
2 -0.67111
2 -0.83513
2 -0.58233
6 0.43127
4 -0.21667
3 -0.01765
2 -0.95348
5 -0.087015
4 -0.7033
2 -1.0541
2 -0.44682
2 -0.56438
3 0.24525
3 0.4778
2 -0.85954
3 -0.76511
2 -0.26609
2 0.02235
2 -0.84034
3 -0.83557
2 -0.81833
3 -0.92086
2 -0.64123
3 -0.48158
2 -0.42307
2 -0.94016
2 -0.82022
2 -0.80772
2 -0.53192
2 -0.75877
5 -0.54587
2 -0.57762
2 -1.2994
4 -0.78804
4 -0.56667
3 -0.76745
2 -0.63681
3 -0.70003
2 -0.83307
2 -0.69954
3 -0.33743
2 -0.72194
2 -0.98125
2 -0.62913
3 -0.91442
3 0.72656
2 -0.58617
2 -0.72978
2 -0.9523
3 -0.59785
2 -1.0163
3 0.51416
4 -0.64465
2 -0.96849
3 -1.1352
3 -0.76713
3 -0.72962
2 -0.58472
2 -0.49449
2 -0.12284
3 -0.85564
2 -0.61797
3 -0.42137
3 -0.71526
2 -0.2839
3 0.17465
2 -0.61599
2 -1.1224
3 -1.2438
2 -0.45672
3 -0.46907
5 -0.28911
6 0.90699
2 -0.95425
4 -0.67854
4 -0.38956
2 -0.34474
6 -0.58067
2 -1.0233
2 -0.68115
3 -0.1379
3 0.27713
3 0.18478
4 -0.60746
10 1.1634
2 -0.8744
3 -0.74126
2 -0.70282
2 -0.81374
2 -0.56778
3 0.050433
2 -0.55746
3 -0.98362
4 -0.89225
3 -0.83745
2 -0.96727
2 -0.76069
3 -0.89959
3 -0.83927
2 -1.0797
3 -0.21634
6 0.99013
2 -0.97949
2 -0.62451
2 -0.61467
2 -0.20346
2 -0.8006
2 -1.0696
3 -0.84993
7 1.3071
2 -0.52062
2 -0.65332
2 -0.95177
2 -0.25823
4 0.86313
4 -0.9349
3 -0.65524
3 -0.75046
3 -0.70532
2 -1.0249
3 1.1693
2 -0.46246
2 -0.68723
4 -0.50911
2 -0.3594
2 -0.91095
3 -0.16379
2 -0.71737
3 -0.49946
2 -0.36925
3 -0.87235
2 -1.0557
4 -0.038025
2 -0.8551
3 -0.95754
3 -0.82085
2 -0.82865
2 -1.2102
4 -0.23547
2 -1.0352
5 -0.59194
4 -0.19853
4 -0.6821
2 -0.96418
3 -1.0924
3 -0.76244
3 -1.0793
2 -0.97583
6 1.8789
2 -0.52651
2 -1.1115
3 -0.611
3 -1.0515
2 -0.27912
2 -0.367
2 -0.94425
2 -1.0524
2 -0.24528
2 -0.69301
2 -0.82681
2 -0.85628
4 -0.72439
3 0.77679
2 -0.47113
2 -1.0108
3 -0.042736
5 0.43357
2 -0.81199
3 -0.92298
2 -0.4273
3 -0.87802
2 -0.80185
2 -0.3902
2 -0.88602
2 -0.85827
2 -0.34373
3 -0.51389
3 -0.72665
3 -0.51044
2 -0.92739
3 -0.75102
2 -0.40524
2 -0.39391
2 -0.61199
3 -0.81301
2 -0.97593
2 -0.87884
2 -0.40511
3 -0.0062717
2 -1.1178
2 -0.98918
2 -0.83089
2 -0.94115
2 -0.8395
3 -0.93973
3 -0.85992
4 -0.32824
2 -0.64208
3 -0.039539
2 -0.77797
3 -0.26387
2 -0.97632
2 -0.85168
3 0.11291
2 -0.5061
4 -0.40656
3 -0.6059
9 0.44201
2 -0.98876
2 -0.21082
2 -0.39969
3 0.24053
5 -0.76643
2 -0.9382
2 -0.40826
3 0.35785
2 -0.69391
2 -0.36913
3 -0.33679
2 -0.78678
3 -0.63726
3 -0.85532
6 1.3725
2 -0.71728
2 -0.2644
2 -0.85143
2 -0.72555
2 -0.14648
2 -0.61492
2 -0.42051
2 -0.84187
3 -0.8063
2 -1.2371
2 -0.66261
3 0.031263
2 -1.1699
3 -0.7486
3 -0.10951
2 -0.29087
5 -0.33892
5 -0.19774
6 1.3143
4 -0.8294
3 -0.53484
3 -0.60132
3 -0.50849
6 -0.71841
2 -0.97413
5 -0.63641
4 -0.89063
4 -0.93299
2 -0.51306
6 1.6969
3 -0.32264
3 -0.34187
3 -0.71849
3 -0.71429
4 -0.35978
3 -0.69152
2 -0.34037
10 0.39822
4 -0.48098
2 -0.77097
2 -0.48587
3 -0.39337
3 -0.46156
2 -1.0269
3 -0.962
3 -0.064269
2 0.16075
4 -0.35154
2 -0.84355
2 -0.85985
3 -0.67925
2 -0.55115
2 -0.64722
2 -0.90042
2 -0.65585
3 0.68796
2 -0.44217
3 -0.36403
2 -1.2228
2 -0.96315
2 -0.71678
2 -0.79213
3 -0.46177
2 -0.85092
2 -0.97434
3 -0.68207
2 -0.9621
2 -0.39676
2 -0.68845
2 -0.95338
2 -0.9262
2 -1.0435
3 -0.26255
2 -0.69525
3 -1.0486
2 -0.80471
3 -0.63497
2 -0.7396
2 -0.58337
3 -0.46629
2 -1.0703
3 0.30879
4 -0.3795
2 0.24499
2 -0.41104
2 -0.58807
3 -0.32149
4 -0.76211
2 -1.1023
3 -0.055869
3 -0.83945
2 -0.8912
3 -0.72088
2 -0.64218
3 -0.53101
2 -1.0278
3 -0.54085
2 -0.58383
4 -0.021106
2 -0.66712
3 -0.5872
2 -1.0197
4 -0.20645
2 -0.83183
5 0.61625
2 -0.50081
6 1.7859
3 -0.62144
4 -0.63847
3 -0.5898
2 -0.49487
2 -0.88068
2 -0.42601
3 -0.81737
4 -0.11609
4 0.73304
2 -0.17158
2 -0.84993
2 -0.39864
2 -1.3889
3 -0.51436
2 -0.94126
3 1.1933
2 -0.79495
2 -0.26002
2 -0.90788
3 0.10793
2 -0.99823
4 -0.32444
2 -0.47431
3 -0.44229
2 -0.51253
2 -0.95222
2 -0.59118
3 -0.27444
4 -0.11913
2 -0.39773
3 -0.048362
2 -0.78162
2 -0.80768
2 -1.3238
2 -0.50986
2 -0.7977
3 0.047465
3 -0.71491
2 -0.33737
3 -0.17951
2 -1.0567
3 -0.1445
2 -0.95819
2 -0.51894
2 -0.83459
2 -1.084
2 -0.51604
7 0.9031
2 -1.0571
2 -0.83501
2 0.3784
2 -0.76161
2 -0.46341
2 -0.46376
3 -0.98665
2 -0.89918
2 -0.52465
3 -0.91468
5 -0.6756
2 0.25268
2 -0.1402
2 -0.53865
3 -0.71994
3 0.016054
2 -0.39351
4 -0.54121
3 -0.39655
3 -0.14822
3 -1.0233
2 -1.1326
4 0.055537
2 -1.305
3 0.093434
4 1.0451
2 -0.91403
2 -0.47843
2 -0.77124
2 -0.92344
2 -0.66994
4 -0.49569
3 -1.087
2 -0.71203
4 -0.25691
2 -0.82603
5 -0.013755
5 0.81514
2 -0.82969
2 -0.35826
4 -0.43526
2 -0.98665
2 -0.78036
2 -0.96293
3 0.31221
2 -0.701
2 -0.64532
2 -0.4861
2 -0.82281
2 -0.8226
2 -0.90576
2 -0.64751
3 -0.3933
2 -0.64078
3 -0.4486
3 -0.71518
4 -0.06811
3 -0.43274
2 -0.79785
2 -0.90567
2 -0.78226
2 -1.3175
2 -0.8481
2 0.039959
2 -1.1425
2 -0.85746
2 -1.0846
2 -1.0241
3 -0.69607
5 -0.62673
4 2.6964
2 -0.49912
2 -0.31368
2 -1.0943
2 -0.8932
3 1.047
2 -0.24297
3 0.25264
3 -0.71224
2 -0.65996
2 -0.85188
2 -0.55628
3 -0.47933
2 -0.47087
4 -0.70876
3 0.48052
4 -0.95196
2 -0.91516
4 -0.53836
3 -0.1906
3 -0.67103
3 -0.38795
3 -0.72542
2 -1.1381
3 -0.7727
2 -0.30928
2 -0.28177
2 -0.075359
3 -0.76639
2 -0.97856
2 -0.70156
7 0.97913
3 -0.53345
4 -0.5315
2 -1.1115
2 -0.28803
4 -0.86926
3 -0.96248
2 -0.62991
10 0.74847
2 -0.77553
2 -0.93757
3 0.89356
2 -1.0334
2 -1.2361
3 -0.98958
3 -0.14945
14 1.6135
2 -0.63657
2 -1.2187
2 -0.88526
2 -0.48586
2 -1.1009
2 -0.6342
3 -0.98624
2 -0.53485
2 -0.96791
2 -0.88629
2 -0.81778
2 -0.94741
2 -0.98311
3 -0.60014
2 -0.31836
5 -0.46665
3 -0.54021
2 -0.53225
3 -0.65982
2 -0.70341
4 -0.21985
3 -1.2498
4 -0.50567
3 -0.64964
2 -0.61694
2 -0.61549
2 -0.84976
4 -0.57568
2 -0.48298
3 -0.68285
2 -0.82471
2 -0.82335
2 -0.8144
3 -0.6915
2 -0.29394
2 -1.0512
3 -0.22569
2 -0.66408
2 -0.58597
10 0.88244
2 -0.80327
2 -0.9196
6 -0.60406
5 -0.55029
3 -0.10016
4 -0.29294
3 0.40907
2 -1.1107
2 -0.27182
3 -0.64615
2 -0.64296
2 -0.86441
2 -0.40289
2 0.39206
3 -0.33804
5 -0.72246
2 -0.67211
2 -0.50544
2 -0.75766
2 -1.0439
2 -0.61088
2 -0.95178
3 -0.50178
3 -0.55473
3 -0.55138
3 -0.25504
2 -0.88722
2 -0.42731
2 -0.82885
2 -0.39308
2 -0.77982
2 -0.65045
2 -0.23374
2 -0.85511
3 -0.98239
2 -0.8265
2 -0.59849
2 -0.76553
3 -0.26069
5 -0.75786
2 -0.1692
4 0.71259
2 -0.91835
3 -0.5478
4 0.25311
2 -0.58651
3 0.43639
2 -0.54177
3 -0.0388
6 -0.45379
3 -1.0229
2 -1.2468
2 -0.66978
2 -0.43499
2 -0.78622
2 -1.0673
2 -0.6651
2 -0.28931
3 -0.85052
3 -0.52897
2 -0.88622
3 -0.83581
4 -0.49261
3 0.69127
2 -0.92349
2 -1.2613
2 -0.37079
4 -0.44479
2 -0.94604
2 -0.32032
5 -0.50554
2 -0.35644
2 -0.78312
2 -0.85399
2 -0.69626
3 -1.0123
2 -0.49441
3 -0.71732
2 -0.59711
2 -0.23027
2 -0.24885
2 -0.40076
2 -0.73613
2 -0.87076
3 -0.73852
3 -1.069
2 -0.4827
3 -0.23798
2 -0.15908
3 -0.77631
2 -0.83099
2 -0.71376
3 -0.30992
2 -0.76036
9 0.78949
2 -0.48957
3 -0.19684
2 -0.54906
2 -0.44712
3 -0.68721
2 -0.94434
2 -0.81691
4 -0.73905
2 -1.105
3 -0.37444
2 -0.60885
3 -0.70928
2 -1.0715
4 -0.70613
2 -0.19085
3 -0.65745
3 -0.7384
2 -1.0397
2 -0.82466
4 -0.078636
6 0.595
3 0.2676
8 -0.72416
2 -0.86438
2 0.045864
2 -0.46249
2 -0.62353
3 -0.66722
2 -1.0603
2 -0.62187
2 -0.47067
2 -0.55248
4 0.49273
2 -0.76088
3 -0.96067
3 -0.29187
2 -0.75179
4 -0.63372
3 1.3973
2 -0.65925
4 -0.60333
2 -0.83673
2 -0.64529
3 -1.2422
2 -0.73623
2 0.31399
3 -0.58273
2 -0.95342
2 -0.84521
2 -0.88264
2 -0.95926
2 -0.80924
2 -0.64895
2 0.17779
4 -1.0965
2 -0.37673
2 -0.86905
2 -0.93895
2 -0.49043
2 -0.71689
2 -0.70042
2 -0.56578
2 -0.57083
2 -0.78738
2 -0.60009
2 -0.82562
2 -0.31016
3 -0.7423
2 -0.84208
2 -0.50873
2 -0.60907
2 -1.1802
3 -1.0252
4 -0.86448
2 -0.74134
3 -1.027
2 -0.79293
2 -0.32634
3 0.24886
2 -0.36964
3 -0.010626
3 -0.18076
2 -1.0087
2 -0.39733
2 -1.128
2 -0.81635
3 -0.31239
4 -0.57486
2 -0.62467
2 -0.35609
2 0.57527
5 -0.62217
2 -0.75756
2 -0.48809
2 -0.86236
2 -0.93355
2 -0.47356
2 -0.44212
2 -0.77246
4 0.50399
3 -0.69618
2 -0.88166
2 -1.1432
2 -0.73749
2 -0.45141
3 0.82474
3 -0.0098285
3 0.90785
2 -0.90862
3 0.057232
3 -1.0046
2 -0.90396
2 -0.64636
3 -0.55968
2 -0.83466
2 -0.82145
4 -0.10532
2 -0.88204
3 -0.66885
2 -0.61315
8 0.7676
2 -0.76706
2 -0.7015
3 -1.0564
4 0.48135
3 -0.71879
2 -0.67737
2 -0.59786
7 -0.45865
3 -0.76531
2 -0.69706
4 -0.54047
3 -0.020789
5 -0.48058
7 0.76441
4 -0.5528
2 -0.52814
3 0.067167
4 0.017536
2 -1.0468
2 -0.92711
2 -0.94867
3 -1.0202
2 -0.059616
2 -0.62616
2 -0.43202
2 -0.80411
2 -0.62037
5 -0.56167
2 -0.84696
2 -0.85407
2 -0.8227
2 -1.0777
2 0.60585
2 -0.50813
3 0.51728
3 -0.68324
2 -0.87944
3 -0.030772
2 -0.94364
3 -0.39734
2 -0.79734
4 -0.88521
2 -0.88578
2 -0.50974
2 -0.17139
3 -0.41734
6 -0.46737
5 -0.03236
2 -0.97066
2 -0.41122
2 -0.75867
2 -0.55023
2 -0.41052
2 -0.69141
2 -0.47302
2 -1.2079
3 0.12271
3 -0.78273
2 -0.30924
2 -0.6399
2 -1.1357
2 -0.9904
2 -0.85735
3 -0.64239
3 -0.83124
2 -0.58764
4 -0.80534
3 -1.2095
7 -0.48929
2 -0.757
5 1.3081
2 -0.44015
3 -0.76478
2 0.023484
2 -0.9539
2 -0.40844
2 -0.84743
2 -0.69295
3 -0.32238
5 -0.55801
4 -0.80825
2 -0.92546
2 -0.63157
2 -0.68591
3 -0.41893
2 -0.95296
3 -0.60326
9 1.2094
2 -0.66231
2 0.13163
4 -0.60143
2 -1.0844
3 -0.19039
9 0.04884
2 -0.5931
3 -0.64357
4 -0.55253
2 -0.7369
3 -0.73664
2 -0.49827
2 -0.44663
2 -0.29936
3 0.16527
9 -0.6324
2 -1.0341
4 -0.46689
2 -0.85113
2 -0.4372
2 -0.47222
2 -0.6994
2 -1.0596
2 -1.254
2 -1.4093
2 -0.51486
2 -0.68892
4 -0.17673
2 -0.83589
3 -0.58746
2 -0.037193
2 -0.86475
2 -0.84694
2 -1.0197
2 -0.85767
3 -0.37476
2 -0.98835
2 -0.50386
2 -0.98209
3 -0.89486
2 -0.90197
5 -0.60492
2 0.028941
2 -0.74041
2 -0.33425
2 -0.74969
2 -0.43595
3 -0.61741
2 -0.78595
2 -0.54525
2 -0.86155
2 -0.77747
2 -1.134
3 -0.42833
3 0.29729
2 -0.96253
3 -0.57057
2 -0.41066
2 -0.35681
3 -0.76732
2 -0.9836
2 -0.40318
2 -0.86588
3 -0.67216
3 -0.69004
2 -0.50595
3 -0.90523
2 -0.34761
3 -0.86301
2 -0.45852
2 -0.33867
2 -0.98754
2 -0.78986
2 -0.83244
2 -0.89264
3 -0.54837
4 0.91538
2 -0.90813
2 -0.81939
4 -0.5752
2 -0.98342
3 -0.93486
4 -0.3445
3 0.00092746
2 -0.50322
2 -0.48808
2 -0.54953
2 -0.67285
3 -0.87993
2 -0.89342
4 -0.74499
2 -0.6228
2 -0.52414
2 -0.90864
2 -0.51403
2 -0.87962
2 -0.79224
2 -0.89775
2 -1.0792
5 -0.36527
3 -0.235
4 -0.48718
2 -0.8637
2 -0.97151
2 -0.51338
6 -0.17564
4 -0.45489
3 -0.5564
2 -0.11931
2 -0.47068
2 -0.623
4 -0.72845
4 -0.66619
2 -1.1826
4 -0.043147
2 -1.0138
11 0.47914
2 -0.99985
2 0.43965
2 -0.83695
3 -0.85814
2 -0.40467
2 -0.8245
2 -0.7156
3 0.44597
2 -0.8099
2 -0.43934
3 -0.79148
2 -1.0909
2 -1.3584
2 -0.78944
2 -0.87575
5 -0.061893
2 -0.62009
3 -0.64273
2 -0.086664
5 -0.63751
2 -0.7381
2 -1.1498
4 -0.69624
2 -0.77122
2 0.46496
2 -0.38741
3 -0.39739
2 -0.78388
5 -0.2873
4 -0.47937
2 -0.75027
2 -0.72882
2 -0.98936
2 -0.11025
2 -0.32253
2 -0.5305
2 -0.64055
3 -0.7192
4 0.68243
3 0.18111
3 0.22108
3 -0.21703
3 -0.83237
2 -0.7717
3 -0.14081
3 -0.40134
5 0.13787
4 -0.73476
4 -0.63933
2 -0.2906
3 -0.68356
3 -0.60664
2 0.4344
2 0.12055
2 -0.76131
2 0.65956
3 -0.88314
2 -0.92674
2 -0.51218
2 -0.50388
2 -0.60667
2 -0.83418
4 -0.42715
2 0.26671
5 0.93228
2 -1.2336
2 -0.89745
2 -0.52461
2 -0.95778
3 -1.015
2 0.50993
4 0.21772
5 0.56233
2 -0.74552
2 -0.91184
3 0.12974
3 -0.56028
2 -0.65964
4 -0.6391
2 -0.72538
2 -0.36257
4 -0.35479
3 -0.50357
3 -0.64193
2 -1.2064
2 -0.71288
2 -0.61185
2 -0.78878
2 -0.89593
2 -1.1874
3 0.18739
4 0.60779
4 -0.37396
2 -0.76105
2 -0.34021
2 -0.53959
4 -0.38925
2 -1.0328
3 -0.65531
3 -0.79102
2 -0.93797
2 -1.0383
4 -0.38698
2 -0.80545
2 -0.84047
2 -0.56933
2 -0.50992
2 -0.51341
2 -1.3126
2 -0.44147
2 -0.64706
2 -0.73576
2 -0.59026
2 -0.37873
2 -0.8031
4 0.53411
3 -0.6263
4 -0.68796
2 -0.44291
2 -0.72899
3 -0.53759
2 -0.65503
2 -1.0795
2 -0.8232
2 -0.60664
4 -0.55958
2 -1.1192
2 -0.72804
3 -0.22685
3 -0.6007
3 -0.88508
11 0.76553
2 -0.67495
3 -0.46557
3 -0.33577
2 -1.0906
2 -0.42843
3 -0.32199
2 -0.47817
2 -0.91676
5 -0.51671
2 -0.25495
2 -0.75386
3 -0.82241
2 -1.0897
3 -0.73838
2 -1.034
2 -0.84032
3 1.3649
3 -0.44256
3 0.15602
2 -0.65218
2 -0.65304
3 -0.66429
3 -0.60306
2 -1.0858
2 -0.83304
2 -1.1011
2 -0.0055172
2 -0.82488
4 0.002942
2 -0.3842
2 -0.91281


==> figure/K_cosim_D6k/Order_A_D/K_cosim_D6k_Order_vs_Prediction_value_D.txt <==
12 1.1848
25 0.66606
3 -0.3307
6 1.0559
6 1.0025
3 0.82874
8 1.5657
3 -0.16614
9 1.3669
5 1.3026
6 1.8547
5 1.9237
7 2.6612
11 1.2701
12 1.6018
4 0.97874
4 1.0818
3 0.12627
10 1.6291
9 1.7975
6 1.1892
16 1.5948
9 0.85886
4 1.9051
19 0.72003
5 0.34572
4 0.62612
6 1.1485
5 1.6244
5 1.1801
6 1.5531
7 1.1473
6 1.9377
9 0.57541
7 0.53518
5 1.1615
3 0.41993
5 0.80353
4 0.32332
8 -0.1485
8 1.4887
6 1.2907
6 0.70652
3 0.20851
3 0.80756
4 1.7226
3 0.62902
8 1.9081
6 2.7615
15 0.95671
6 1.7355
25 1.1432
3 1.7226
8 1.319
2 -0.19673
12 1.1996
9 0.79051
4 1.6191
4 1.7687
11 1.1635
9 1.4807
17 0.41773
11 1.1127
3 0.47279
9 1.0891
9 2.113
8 2.1259
6 1.4524
5 1.8333
4 1.4004
5 1.3233
6 1.9266
7 1.36
6 1.2714
4 0.85657
3 2.4919
5 1.5785
7 2.0625
6 0.98313
8 0.80634
14 1.1243
3 -0.072561
7 0.53848
5 1.0595
4 1.1407
2 0.56876
5 1.2353
7 1.5295
5 2.5192
2 0.14115
9 0.89
4 1.6599
10 1.0392
13 1.4743
5 1.4517
15 1.6396
25 1.0339
8 1.6639
10 1.1956
12 1.5263
19 1.2745
6 0.98323
9 1.1472
6 1.5333
6 1.1173
8 1.8151
7 1.0586
6 0.59918
8 -0.39845
9 1.8099
15 1.4212
4 1.8803
15 0.65746
2 -0.21217
11 1.6155
3 1.1502
13 1.6893
3 1.4937
3 1.0515
3 0.33584
6 0.90113
4 0.57788
5 -0.0078458
7 1.4846
4 0.7056
4 1.3188
7 1.1254
4 -0.44474
4 1.9759
2 0.66796
9 1.375
31 1.1801
7 0.81486
7 1.3157
7 1.4687
11 1.6165
2 -0.2175
12 1.1043
6 1.5151
5 1.5076
6 1.6647
3 0.59194
5 0.011828
13 1.5261
15 1.1496
17 1.8701
18 1.2275
19 1.2699
8 0.91679
4 3.042
4 0.89483
6 1.9178
8 1.21
6 1.1281
3 0.42398
7 1.0443
8 1.4903
6 1.8007
5 0.99049
5 1.0504
13 1.7029
8 0.18049
4 1.4942
5 2.3557
3 0.34364
3 1.0838
4 0.21351
11 1.5532
8 1.3565
9 1.3713
3 0.020765
5 1.915
8 1.2054
3 0.73824
4 1.2307
3 1.5865
8 1.0951
6 1.7798
3 1.1256
5 2.1906
3 0.93468
12 1.1986
12 -0.36497
13 1.0963
6 -0.025426
4 -0.062732
3 0.16416
3 0.3503
8 0.91176
8 1.2322
4 3.5732
7 0.78926
6 1.2251
6 0.97886
5 -0.66512
4 0.11822
10 1.425
3 0.54752
5 1.2429
11 1.4356
4 1.8173
4 1.4655
7 2.0479
4 1.3219
6 1.6141
7 1.8749
25 0.98657
10 1.1529
5 1.6992
4 1.7761
3 1.8174
3 -0.18089
3 1.7263
6 1.8442
6 1.2619
4 0.86754
7 1.419
3 -0.54236
5 1.1853
5 2.083
25 0.87026
3 0.47869
4 2.2055
7 1.0162
5 1.4951
5 0.90503
5 0.22329
8 1.1373
8 1.5495
5 0.9672
4 1.9547
6 0.92734
5 1.2786
15 1.0869
3 0.59193
5 1.8469
10 1.4842
4 1.8913
5 0.10135
3 -0.058471
68 1.301
12 1.2294
7 0.97606
5 1.6509
4 0.60908
8 0.75157
5 1.6089
2 -0.2069
6 0.87871
7 1.2853
7 1.5692
10 1.156
3 0.82232
18 0.80984
12 1.3107
12 0.54254
3 0.80987
7 1.0234
5 -0.78528
7 0.9592
7 1.3556
3 0.21396
13 1.824
11 1.363
3 -0.14948
3 1.293
23 1.248
3 -0.017919
4 0.78561
22 0.86555
3 -0.7813
12 1.6811
2 -0.75813
5 1.067
7 1.0405
9 0.91496
3 1.0475
6 1.8757
5 1.4038
3 -0.79181
6 1.5672
8 0.89481
20 1.4017
10 1.2447
6 0.79679
5 1.692
4 -0.043429
7 0.61127
10 0.46571
4 0.97662
7 2.2736
9 1.3314
7 0.803
7 0.86452
8 1.7526
4 1.7135
7 1.6701
10 1.1906
5 0.98376
5 0.97207
4 0.48866
5 1.1912
6 0.82091
30 1.363
8 0.70235
7 2.3327
5 1.5907
3 0.6613
5 0.67187
6 1.9892
20 1.2665
4 0.24816
5 1.2699
4 2.3388
3 2.5975
7 1.4031
3 0.71917
5 0.34184
4 1.8455
8 1.1039
10 1.4477
5 0.41486
3 0.13084
10 1.0444
2 -0.076811
4 2.4881
4 0.78458
4 0.48059
4 2.0732
6 -0.1948
14 0.93366
4 0.49912
4 0.31694
3 0.079694
8 1.101
6 3.0931
2 0.69887
19 0.9169
16 1.1338
15 1.1997
3 0.87258
10 1.7076
5 1.3761
11 0.31161
5 1.2995
8 1.7425
2 -0.44994
8 1.3551
16 0.81003
13 1.4971
5 1.6249
7 1.686
8 1.06
3 1.3177
18 1.107
9 0.6578
11 0.96418
4 1.1152
36 1.1377
8 1.369
7 1.5545
5 0.37166
23 1.0219
12 1.3
5 1.5347
9 0.74214
9 1.5217
8 0.43833
5 2.0101
4 1.2181
7 1.6928
14 0.92252
8 0.96486
6 1.4462
18 0.94382
8 1.1432
7 1.7485
14 1.0648
3 0.99628
3 0.64462
8 1.6146
7 1.4932
4 0.67954
5 0.17289
14 1.2028
3 0.91221
7 0.73027
6 1.9713
6 0.86474
7 1.4003
9 1.044
3 1.409
4 1.7325
5 1.078
7 1.6985
5 1.8935
3 0.69569
3 1.5816
4 0.93529
5 2.1256
7 0.88075
5 0.85948
4 2.1983
6 1.5418
5 1.0169
4 0.80293
6 1.0847
18 1.0241
4 1.6467
4 0.26069
5 0.88022
3 1.0218
20 1.0383
6 1.1073
4 0.52385
4 0.19377
7 1.1486
7 1.4273
5 0.95605
12 0.88251
7 1.4301
3 1.0295
5 0.15166
7 0.95335
7 1.4964
3 1.0681
6 1.2659
7 1.053
9 1.3539
8 1.187
9 1.3115
7 1.8413
9 1.4091
5 1.4752
8 1.1925
9 0.87266
4 0.77814
11 -0.11312
5 1.8189
3 -0.019883
4 1.2525
4 1.0147
6 1.3497
3 0.82882
8 1.0755
3 -0.21144
8 1.4118
8 0.90595
9 1.4523
7 0.76318
5 1.6846
8 1.879
3 -0.49062
6 1.3907
5 -0.28393
5 0.89258
3 0.19098
17 0.72908
3 0.76472
2 -0.70204
5 0.87274
4 0.57579
6 1.5776
4 -0.34192
8 1.421
2 0.17141
5 2.1358
9 0.68461
8 0.6758
17 1.2338
5 1.0264
6 0.0018872
4 1.1284
3 1.536
6 0.70275
8 1.0408
6 1.645
4 0.51495
8 1.3846
7 1.2129
8 1.4268
2 0.36104
12 1.484
6 1.5082
4 1.3074
6 1.1213
5 2.4511
11 1.328
5 1.3449
8 1.0894
11 0.50692
7 1.1416
6 2.3485
5 0.46389
8 1.2155
12 1.3735
19 1.3453
20 1.5861
5 0.8068
6 1.2206
3 0.78592
11 1.1943
3 1.016
6 0.65121
7 1.3685
16 2.1441
5 1.3268
6 2.0235
6 1.1983
20 1.0745
3 -0.054586
3 0.64325
8 0.97391
3 -1.0875
6 0.66783
7 2.1486
9 1.3877
2 0.13531
3 -0.12171
12 1.7351
3 0.75693
3 2.4897
5 3.064
8 1.1078
20 1.5548
11 1.9074
9 1.6734
17 1.249
3 0.095792
7 1.0326
4 1.2384
6 0.61849
4 0.92167
10 1.3239
4 1.6921
7 0.82678
5 0.37693
4 1.4115
12 1.4456
4 0.33484
3 0.18248
9 1.264
6 0.8426
27 0.64497
5 0.79047
10 1.2202
6 0.84303
4 0.41424
5 1.5739
15 1.0207
9 2.0201
7 0.54806
3 -0.076626
3 1.2025
6 1.3836
4 0.93152
3 0.8371
6 1.6179
11 1.2835
5 1.8457
4 0.6904
10 -0.34323
8 1.5451
12 1.6245
6 1.8414
6 2.0817
9 1.1606
6 1.7779
5 0.55818
4 0.6358
5 -0.38822
4 0.48197
4 1.0531
8 0.97488
8 2.1716
7 1.9274
14 1.5243
2 -0.11968
4 0.24301
11 1.86
10 1.4612
3 0.39873
10 1.186
25 1.2179
15 1.1576
5 0.66933
6 1.2022
12 1.6308
5 2.7609
5 1.556
6 0.71095
3 0.65148
5 0.73793
6 1.3833
5 1.7828
9 1.4814
12 1.001
6 1.767
7 1.7946
3 0.2633
6 1.6937
7 1.6703
5 1.2532
5 1.623
3 0.50614
5 0.84614
7 1.6419
18 0.69136
38 0.85829
4 2.5509
5 0.65864
27 0.46827
3 -0.17202
6 1.7819
3 1.7651
4 0.72011
7 1.2625
9 1.934
3 0.25666
10 1.5715
8 1.1075
13 1.9792
7 0.81959
7 1.722
5 0.29882
12 2.1732
9 3.0447
3 0.33155
9 1.898
19 0.88221
10 1.9356
9 1.2898
5 1.2731
4 0.63625
2 0.033999
4 3.5524
13 0.97185
2 -0.62679
10 1.6222
14 1.5064
5 1.8091
8 1.8621
5 1.9493
6 1.6261
3 0.28623
2 -0.68612
3 1.2452
8 1.3411
7 0.61926
8 1.7677
28 0.77146
10 1.6934
6 1.7164
16 1.0153
4 1.0637
6 0.86024
7 0.993
3 1.4154
7 1.4539
7 0.5672
4 1.7757
11 1.4041
9 1.8868
8 0.5155
7 1.1582
3 0.31998
12 1.2048
10 1.3779
6 1.053
6 1.4824
4 0.73358
3 -0.38403
5 1.7011
15 1.2704
8 1.3238
2 -0.68696
7 1.9972
5 1.1723
4 0.44484
11 0.7951
52 0.64678
6 1.3147
5 2.0485
6 -0.021093
6 -0.46051
3 0.2624
5 1.8263
6 1.7418
7 1.886
7 0.73311
3 0.47224
10 1.218
18 0.96929
7 1.493
9 1.0363
9 1.755
3 0.42057
8 1.2102
5 1.0505
5 1.6228
7 2.5183
5 1.3689
11 0.99548
6 1.7396
4 -0.59511
4 3.4611
12 1.0021
3 1.3355
11 1.2213
12 1.7103
4 0.71342
8 1.5519
7 0.82666
5 0.771
10 1.125
7 1.2945
8 1.8684
9 1.792
5 1.4485
8 0.22629
3 0.40254
27 0.90419
11 1.068
3 1.1373
8 1.1093
11 1.6132
3 0.11955
17 0.8621
2 -0.48728
6 2.2529
5 4.167
32 0.99037
5 1.7071
7 0.68616
6 2.2231
5 0.51839
2 -0.38655
7 1.5021
5 1.2823
2 -0.18611
8 0.43408
11 0.77296
3 -0.5136
9 2.3699
3 0.11173
4 0.54996
5 0.79381
10 0.75962
8 1.5875
8 1.9098
7 1.6743
4 1.4141
5 1.2864
8 1.0946
4 -0.10989
10 1.3313
14 1.6599
6 1.7294
10 0.70607
7 1.3975
4 0.61256
26 0.9157
5 2.1843
5 1.5016
5 1.7988
4 0.95351
5 1.7868
3 1.0344
4 1.3233
7 2.0601
4 1.8129
3 0.16368
8 1.1103
6 1.8344
4 0.022164
24 1.402
8 1.4587
17 0.53705
5 1.0397
4 1.5237
4 1.6654
10 1.3022
3 0.47771
4 -0.16256
5 -0.77286
3 0.71533
3 1.5433
10 1.2434
15 1.1928
7 1.4847
10 1.5284
6 1.987
3 1.4505
3 0.70684
8 1.1995
2 -0.47471
10 1.1143
8 2.0832
5 0.91786
3 0.2599
12 1.3375
8 1.6686
3 -0.015508
6 2.4083
3 0.91119
4 0.77454
4 1.4028
9 1.3791
6 0.95861
6 1.5634
6 1.146
8 1.2035
74 1.3033
4 0.64228
9 1.3846
4 0.65581
14 0.57337
4 1.2429
8 1.5721
4 0.68407
6 2.5101
4 0.99962
6 0.82696
5 0.22396
8 0.97882
8 -0.37593
6 0.62257
5 0.91068
9 1.6631
2 -0.72972
5 0.41916
3 0.35614
5 2.3682
9 1.6317
42 0.81432
3 0.62693
4 0.69108
4 -0.32307
5 0.1052
7 1.3129
6 1.1783
7 -0.15217
3 0.043881
9 1.5874
7 0.78555
10 1.3728
19 1.216
7 1.3527
60 0.95846
3 0.80249
21 1.6425
3 1.014
8 0.3104
7 1.4063
7 1.7266
8 1.5127
9 1.5434
5 1.8464
14 1.7017
7 1.1257
14 1.0354
4 0.33852
5 1.7924
8 0.9907
8 1.2546
5 0.8707
7 1.5515
5 0.52062
3 0.41977
3 1.27
9 1.262
4 1.2993
6 1.5105
5 0.0057696
5 1.4783
7 1.2924
52 0.59131
6 0.76306
4 1.2405
4 -0.17328
9 1.6523
21 0.97735
12 1.3778
3 0.78598
3 0.80246
5 1.6981
4 0.88671
8 -0.47547
5 1.5546
6 1.586
6 -0.011001
8 1.5032
17 1.2766
6 1.0454
4 0.81228
3 0.31958
6 1.1426
4 1.1892
8 0.90959
10 1.3667
75 1.2932
10 1.215
6 1.3391
16 0.83103
5 1.607
11 1.2989
12 0.59736
8 0.97364
15 0.98025
5 1.8509
3 -0.31449
18 0.8355
22 1.294
5 1.1432
4 -0.093517
14 1.157
10 1.7867
5 0.8455
6 0.91238
4 1.683
9 1.0535
6 0.52074
14 2.4996
6 -0.31743
28 1.7294
10 0.96072
5 1.127
5 1.2824
10 2.1886
3 1.2829
5 -0.29294
9 1.5489
4 2.2104
3 0.61994
4 0.80627
6 2.4487
8 2.0652
5 0.63915
6 0.46686
7 1.5254
8 1.4469
8 1.1322
16 1.3607
13 1.1902
4 0.58498
3 1.1556
2 0.66967
6 1.3617
7 0.88288
5 0.36829
6 0.78511
4 0.65904
5 1.9892
11 1.0571
4 0.55109
4 1.1733
6 1.0004
3 -0.037537
3 1.5092
10 -0.2499
8 -0.24294
5 1.6917
4 0.2916
5 1.0469
3 0.69561
12 1.4023
11 1.2626
12 1.3649
47 1.213
4 0.43745
6 1.6109
13 1.0612
3 0.77449
3 0.64935
8 1.7301
5 1.6322
6 1.2067
3 1.5195
7 2.0824
2 0.5352
4 -0.03089
4 0.56017
10 0.73712
4 0.78318
4 1.9227
7 1.0163
7 0.94114
4 2.6062
3 -0.092593
14 1.1376
8 1.7774
4 1.0645
9 1.6198
9 1.8557
2 0.020193
3 0.25407
4 1.6061
12 1.4921
3 1.7951
3 1.3815


==> figure/K_cosim_D6k/Order_B_C/K_cosim_D6k_Order_vs_Prediction_value_B.txt <==
2 -1.0963
2 -0.8878
2 -1.0167
2 -0.59107
2 -0.54777
2 -0.55236
2 -0.89762
2 -0.92982
3 -0.93979
2 -0.70225
2 -0.48848
2 -0.73598
2 -0.80257
2 -0.51744
2 -0.13994
2 -0.76456
2 -1.1388
2 -0.78156
2 -0.37769
2 -0.25779
2 -0.86916
2 -0.51205
2 -0.75937
4 0.02145
3 -1.0347
2 -1.1159
2 -0.37504
2 -0.53462
4 -0.53333
2 -0.67048
2 -0.96836
2 -0.79264
2 -1.0684
2 -0.30724
2 -0.43703
2 0.18324
2 -0.35448
2 -0.90048
2 0.72099
2 -1.0178
2 -0.62239
2 -1.0096
2 -0.66405
2 -1.0659
2 -0.96318
2 -0.78391
2 -1.1029
2 -0.63575
3 -0.13322
4 -0.79713
2 -1.1833
3 -0.40928
2 -0.9222
2 -0.44539
2 -0.87133
2 -0.52266
3 -0.95003
3 -0.70424
2 -1.1952
2 -0.89368
2 -0.8652
2 -0.94729
2 0.58857
2 -0.8564
2 -0.81827
2 -0.75134
2 -0.74208
3 -0.69453
2 -0.13758
3 -1.0461
3 0.25658
2 -0.98194
2 -1.0073
2 -0.42726
2 -0.59183
2 -0.59773
2 -0.24471
2 -1.0192
2 -1.0546
2 -0.95905
2 -0.77434
2 -0.61811
2 -1.0103
3 -0.65517
2 -0.1981
2 -0.22343
2 -1.1164
3 -1.0476
2 -0.93623
3 -0.4101
2 -0.86226
2 -1.0487
2 0.03744
4 -0.87878
3 -0.46228
2 -1.2041
2 -0.88656
2 -0.99357
2 -0.44073
2 -1.1892
3 -0.60403
2 -1.021
2 -0.79222
2 0.38543
2 -0.80188
3 -0.76626
2 -0.96569
2 -0.58834
2 -0.4256
2 -1.1799
2 -1.2981
3 -0.6271
2 -1.4007
3 -0.22722
2 -0.93108
2 0.73269
2 -0.27049
2 0.64101
2 -0.46104
3 -1.0255
2 -0.94041
2 -1.1804
2 -1.0243
2 -0.63653
3 -0.79869
3 -0.41528
4 -0.39779
2 -1.093
2 -1.1275
2 -1.1262
3 -0.98861
2 -0.62454
2 0.19424
2 -0.76312
2 -0.91397
3 0.032575
2 -0.3109
2 -0.70644
3 -0.44387
3 -0.42711
2 -0.80321
3 -0.80716
3 -0.90623
2 -0.57676
2 -1.1287
3 -0.86428
3 -0.77502
4 -0.79287
3 -0.6263
2 -1.055
3 -1.0695
3 -0.54626
2 -0.41549
2 0.35885
2 -0.5911
2 -0.38304
2 -0.83657
2 -0.38633
2 -0.93108
2 -0.34428
3 -0.8701
3 0.67316
2 -0.5068
2 0.18637
2 -1.039
2 -0.94144
2 -0.90074
2 -0.48603
2 -1.0583
2 -0.70507
2 -1.0806
2 -1.1181
2 -0.61532
2 -0.63035
3 -0.47345
3 -0.4156
3 -0.24176
2 -0.75783
4 -0.65469
4 -0.64129
3 -0.40379
2 -1.0523
2 -1.0139
2 0.69671
2 -0.84319
2 -1.1871
2 -1.1258
2 -1.0861
2 -1.0419
2 -0.62197
2 -0.79337
4 -0.73267
2 -0.95593
2 -1.0446
2 -0.86936
2 -1.052
2 -0.64897
3 -0.92355
2 -1.4061
2 -0.67629
3 -0.55325
2 -0.92909
2 -1.1732
2 -1.0312
2 -0.91681
2 -0.65489
2 -0.9446
2 -0.40404
2 -0.90323
2 -0.63397
2 -0.98475
3 -0.050432
2 -0.39408
2 -1.1347
2 -0.59199
3 -0.66243
2 -0.83442
2 -0.49965
2 -0.74051
3 -0.88877
2 -0.98445
2 -0.8722
3 0.032281
3 -0.72505
3 -0.1879
2 -1.0267
3 -0.53457
3 -0.83584
2 -0.80285
2 -0.54408
5 -0.50499
2 -1.1907
2 -0.89032
2 -0.37426
2 -0.88737
2 -0.67852
2 -0.63769
2 -0.86985
2 -0.89921
2 -0.97612
2 -0.92325
4 -0.66068
2 -0.11884
3 -0.96636
2 -0.28441
2 -1.1992
2 -0.99123
2 -0.99488
3 -0.85904
2 -1.22
2 -1.0244
2 -0.62649
2 -0.621
2 -0.67671
2 -0.7708
3 -0.24595
2 -0.78616
2 -0.98809
3 -0.39304
2 -0.77592
2 -0.64662
2 -0.78369
2 -1.0417
2 -0.50976
3 -0.018011
2 -0.44858
2 -0.6202
2 -0.5929
2 -0.63676
2 -1.0593
2 0.75244
2 -0.76874
3 -0.2818
3 -0.70501
2 -0.35824
2 -1.0409
3 -0.17209
2 -0.45739
2 -0.4822
2 0.10304
4 -0.16057
4 -0.5043
2 -0.58471
2 -0.78135
2 -0.9286
2 -1.1382
2 -0.87031
2 -0.59847
3 -0.1054
2 -1.102
2 -0.95507
3 0.062744
3 -0.26648
2 -0.83283
3 -0.92238
4 -0.79085
2 -1.1656
2 -0.35864
2 -0.83852
2 -0.95631
3 -0.59766
2 -1.1835
2 -0.84987
2 -0.91285
2 -0.87008
2 -0.77943
3 0.037612
2 -1.2225
2 -0.66981
2 -0.71592
2 -0.83702
2 -1.0127
2 -0.45357
2 -0.86654
3 -0.6934
2 -1.1001
3 0.025882
2 -0.31413
2 -1.0141
2 -0.80662
2 -1.1021
2 -0.62686
3 -0.9439
2 -0.14854
2 -0.19996
3 -1.0366
2 -0.61422
2 -1.1861
2 0.31381
2 -0.3691
2 -0.52959
3 -1.0594
2 -0.97259
2 -1.0808
2 -0.58527
2 -0.93744
2 -1.1393
2 -0.47549
3 -0.72148
2 -0.75428
2 -1.0177
3 0.07697
2 -1.0521
2 -0.42711
2 -0.51032
3 -0.51054
2 -0.49316
2 -0.61136
2 -1.1063
3 0.67207
2 -0.78389
2 -0.99906
2 -0.93972
3 -0.6314
4 -0.50216
2 -1.0733
3 -0.5219
3 -0.57345
4 0.61259
2 -0.40612
2 -0.35668
2 -1.1309
3 0.033694
2 -0.9398
2 -0.62328
2 -0.87743
2 -0.94622
2 -0.44061
2 -1.3844
2 0.1563
2 -0.37735
2 -1.2438
3 -0.50203
2 -0.56467
2 -0.54871
2 -0.95899
4 -0.54183
2 -0.95559
3 0.074108
3 -0.38544
4 -0.47699
2 -1.0123
3 -0.8429
2 -0.60123
2 -1.2134
5 -0.53708
2 -1.0302
2 -0.82758
3 0.42451
3 -0.99231
3 -0.94179
2 -0.10373
2 -1.5408
3 -0.21821
2 -0.57237
2 -0.60459
2 -1.1944
2 -1.0338
2 -1.0781
2 -0.67099
3 -0.6003
2 -1.2241
3 -0.71596
3 -0.4249
6 -0.047869
3 -1.1547
2 -0.73889
2 -0.83856
2 -0.90064
2 -1.133
2 -0.9402
2 -0.79428
3 -0.93498
4 -0.5843
3 -0.66383
3 -0.67299
2 -0.60619
2 -0.74336
2 -0.57112
2 -1.0405
2 -0.99387
2 -0.4729
2 -1.1351
2 -0.63237
2 -0.89655
3 -0.88936
2 0.35066
2 -1.0963
2 -1.1059
2 -1.2089
2 -0.7061
2 -0.52852
4 -0.57056
4 -0.41645
2 -0.82886
2 -0.91278
2 -0.7998
2 -0.96654
3 -0.85036
2 -0.72522
2 0.23361
2 -0.90931
3 -0.8413
2 -0.98504
4 -0.37316
2 -0.65302
2 -0.99422
3 -1.0527
2 -0.98241
3 0.29071
3 -0.2669
2 -1.2532
2 -0.039128
2 -1.0448
2 -1.0843
3 -0.81639
3 -0.94482
2 -0.88088
2 -0.86033
2 -0.81398
2 -0.913
2 -0.24931
2 -0.91023
2 -0.99278
2 -1.3307
2 -0.97895
2 -0.92458
2 -0.4906
2 -0.75408
2 -0.2228
2 -0.33212
2 -1.0271
2 -0.19452
2 -0.45595
2 -0.96945
2 -1.1587
2 -0.2294
2 -0.90691
2 -1.0316
2 -1.0346
2 -0.7428
3 -0.087478
2 -0.60652
2 -1.3715
2 -0.74448
3 -0.50412
2 -0.8716
2 -0.97226
2 -1.1406
2 -0.65069
3 -0.5131
2 -0.91183
2 -1.2236
3 -0.57395
2 0.14952
2 -0.87153
2 0.52845
2 -0.65557
2 -0.84253
2 -0.13809
2 -0.76259
2 -1.3083
4 0.33676
2 -1.0675
2 -0.47218
2 0.45514
4 -0.65228
2 0.38218
2 -0.38926
3 -0.1037
2 -0.78172
2 -0.92552
2 -0.74531
2 -0.52785
3 -0.078588
2 -0.54892
2 -0.9771
2 -0.40425
3 0.56274
2 -0.6642
3 -0.29594
2 -0.64118
2 -0.98772
2 -0.073839
2 0.19165
2 -1.1891
3 -0.38537
2 0.39554
3 -0.40602
3 -0.80372
3 0.40622
2 -1.0666
2 -0.69564
2 -0.85575
2 -0.94192
2 -0.82898
2 -1.083
2 -0.63344
3 -0.54199
2 -1.0622
3 0.056234
2 -1.2045
3 -1.0225
2 -0.54709
2 -0.88449
2 -0.90867
2 -0.95966
2 -0.9225
3 -0.89611
2 -0.83004
4 1.5493
3 -0.45681
2 -0.8843
2 -0.81125
3 -0.21417
2 -0.82423
2 -1.0829
2 -0.9957
4 -0.70203
2 -0.80681
19 1.1764
2 -0.87198
3 0.29894
3 -0.65224
2 -0.94093
2 -0.59852
2 -0.44962
2 -0.66175
2 -0.58429
3 -0.82111
2 -0.65338
2 -0.29622
2 -0.91186
2 -0.21299
2 -1.0405
3 -0.52917
4 -0.837
3 -0.70315
2 -0.94211
2 -0.81059
2 -0.79593
3 -0.5789
2 -0.96089
2 -0.51364
2 -1.0748
2 -0.82293
2 -0.85831
2 -0.89066
2 -0.91131
2 -0.18707
2 -0.55052
2 -0.433
2 -1.0299
2 -0.82733
3 -0.66809
2 -1.0662
2 0.14714
2 -0.76339
2 -0.57987
2 -0.82673
2 -0.60915
5 -0.38444
2 -1.1183
2 -0.59034
3 -0.86925
2 -0.50548
2 -0.67292
2 -0.70963
2 -0.76938
5 -0.58401
2 -0.33091
3 0.38315
2 -0.79736
2 -0.95689
2 -1.0658
2 -0.57576
2 -0.82384
4 0.7817
2 0.062929
2 -0.31996
3 -0.9706
2 0.37138
2 -1.1055
2 -0.5408
2 -0.22437
3 0.85624
2 -0.97618
2 -0.90431
2 -0.87635
2 -1.1811
2 0.030316
2 -0.53417
2 -0.62053
3 -1.0114
3 -0.7963
2 -0.43526
2 -0.99106
2 -1.0513
2 -0.59443
2 -0.96948
2 -0.60594
2 -0.60538
2 -0.79393
2 -0.52974
2 -0.43124
2 -0.76892
2 -0.5601
2 -1.0835
2 -0.47483
2 -1.0753
2 -1.0322
2 -0.7867
3 -0.81147
2 -0.79109
5 -0.5006
2 -1.1578
2 -0.7533
2 -0.77749
4 1.2744
2 -0.8449
3 -0.67258
2 -1.2059
3 -0.036881
2 -0.5234
2 -0.83431
2 -0.75643
2 -0.97796
2 -0.82427
4 0.69591
2 -1.0878
3 -1.2475
2 -0.69401
2 0.21816
3 -0.97137
2 -0.40789
3 -0.63783
2 -0.28451
2 -1.1341
3 -1.1685
2 -0.8073
2 -1.2582
2 -0.79335
3 -0.88177
2 -1.0316
2 -0.98911
2 -0.76187
2 -0.7987
2 -0.58782
2 -0.78506
2 -0.54622
3 -0.81383
2 -0.8224
3 -1.2356
2 -0.85819
2 -0.68568
2 -0.53547
2 -0.60583
2 -0.62811
4 -0.59413
2 -0.92388
2 -0.69617
3 -0.44877
2 -0.80864
6 0.33128
2 -0.55327
2 -0.74265
2 -0.57758
3 -0.77516
2 -0.77613
2 -0.77308
2 -0.59129
2 -0.61555
2 -0.90662
5 -0.69276
2 -0.44437
3 -0.43665
2 -0.69958
2 -1.1214
2 -1.1947
3 -0.2421
2 -0.22121
3 -0.86378
3 0.078673
5 -0.63883
2 -0.69166
2 -1.0046
2 -0.48511
2 -0.32947
7 -0.20432
2 -0.71714
2 -0.88753
2 -1.0328
2 -0.088045
2 -0.47643
2 -0.54126
3 -0.78715
4 -0.63075
2 -0.77097
2 0.24308
2 -0.92699
2 -1.0379
2 -0.99956
2 -0.38912
2 -1.1982
3 -0.91217
2 -0.52944
2 -1.1021
2 0.20431
2 -0.77013
2 -1.0308
2 -0.81263
2 -0.92347
2 -0.60878
2 -0.50729
2 -0.66918
4 -0.30462
3 0.14292
2 -0.92732
2 -0.85757
3 -0.70028
3 -0.9481
7 -0.60428
2 -1.0189
2 -0.55928
2 -0.74248
2 -0.74712
2 -0.54228
2 -0.56463
3 -0.81781
4 0.10887
2 0.47485
2 -0.77852
2 -0.6829
2 -0.15337
2 -0.85745
2 -0.14833
2 -0.9711
2 -0.6288
3 -0.38779
2 -1.1229
3 -0.67007
2 -0.96245
3 -0.36784
2 0.60005
2 -0.79062
2 -0.72021
2 -0.18183
2 -0.26899
2 -1.1008
2 -1.1155
2 -0.93169
2 -0.33163
4 -0.69054
2 -1.1197
3 -0.54143
2 -0.78544
5 -0.36241
2 -0.81579
2 -0.6379
2 -0.6606
2 -1.0342
2 -1.2096
2 -0.66016
2 -0.25981
2 -0.91294
2 -0.37512
2 -0.85481
2 -0.42893
2 -1.3872
2 -0.83887
4 -0.71472
3 -0.79577
2 -0.56506
4 -0.5268
2 -0.71857
2 -0.65104
2 -0.82428
4 -0.016532
2 -0.72258
2 0.07991
2 -0.70134
2 -0.77119
2 -0.97732
2 -0.82745
4 -0.60386
2 -0.85946
2 -0.23111
3 0.056668
2 0.65194
2 -1.0977
2 -1.1702
3 -0.84244
3 0.15381
2 -0.99592
2 -0.74406
4 -0.38446
2 -0.82284
2 0.84749
2 -0.58705
2 -1.2357
3 -0.55941
2 -0.66706
4 -0.46994
3 -0.90311
2 0.51209
3 -1.2056
4 -0.084895
2 -0.29864
2 -0.35351
2 -1.1063
2 -1.172
2 -1.1988
2 -0.33305
2 -0.63754
3 -1.0313
2 -0.47168
2 -0.96931
2 -0.94821
2 -0.79699
2 -0.24898
4 -0.080761
2 -0.75906
2 0.54071
2 -0.61956
2 -0.85056
2 -1.1519
2 -0.44492
2 -0.83236
3 -0.34726
2 -0.80719
2 -0.38769
2 -0.58282
3 0.21245
2 -0.53905
2 -0.6787
2 -0.7712
2 -0.96768
4 -0.99164
2 -1.3817
2 -1.0419
2 -0.92497
2 -1.0118
3 -0.75352
2 -0.8685
3 -0.81179
2 -0.45147
2 -0.60625
2 -0.92663
3 -0.73559
2 -0.96181
2 -0.75394
2 -0.81124
2 -1.1546
2 -1.2293
2 -1.1155
3 -0.53974
2 -0.62667
2 -1.1651
2 -0.53136
2 -1.0065
2 -0.57456
3 -0.90121
2 -1.1426
2 -1.4232
2 -1.0996
4 -0.78838
2 -0.26994
3 -0.90043
2 -0.4092
2 -0.66683
3 -0.54054
3 -0.94114
2 -0.75394
3 -0.35898
3 -0.74811
2 -1.1207
3 -0.30649
2 -1.3217
3 0.13804
2 -0.49693
2 -0.93421
3 -0.94411
2 -1.0965
4 -0.43141
2 -0.66765
2 -0.38817
3 -0.35137
2 -1.2695
2 -0.68094
2 -0.72636
2 -0.51924
4 -0.55928
2 -0.93294
2 -0.872
2 -0.43383
2 -1.1777
2 -0.88832
2 -0.84854
2 -1.1231
5 -0.28487
2 -0.66028
4 -0.76509
2 -0.48927
3 -0.86988
2 -1.1937
2 -0.81104
2 -0.69182
2 -0.7563
2 -1.1602
4 0.57883
2 -0.44666
2 -1.3266
2 -0.81771
2 -0.97825
2 -0.96755
2 -0.91896
2 -1.1333
2 -0.78862
2 -0.93845
2 -0.43633
2 -0.85273
2 -0.3622
2 -0.94797
3 0.44188
2 -0.51471
2 -0.86875
3 -0.55611
2 -0.49442
3 -0.71854
2 -0.711
2 -1.0458
4 -0.8143
4 -0.8217
4 -0.32459
2 -0.46694
3 -0.5308
3 1.193
2 -0.727
3 -0.5184
3 -0.51021
3 -0.99134
2 -1.0115
2 -0.91361
2 -0.31239
2 0.0056308
2 -0.95751
2 -0.60839
2 -1.0944
2 -0.63216
2 -1.2733
3 -0.67359
3 -0.8129
2 -0.50483
2 -1.1575
2 -1.1806
2 -0.76704
2 -0.68198
3 -1.0974
2 -0.94449
2 -0.5643
2 0.43892
3 -0.16806
2 -0.52122
3 -0.42216
2 -0.72247
3 -0.39768
2 -0.57112
2 -0.78517
2 -0.88936
2 -0.98158
2 -0.52384
2 -1.1109
3 -0.65532
2 -1.2031
2 -0.38933
2 -0.88894
3 -0.32708
3 0.0071584
2 -0.27954
2 -0.91964
2 -0.92401
2 -0.8888
2 -0.87261
3 -0.88133
2 0.4638
2 -0.60528
2 -0.84555
2 -0.57332
3 -0.41768
2 -0.65687
2 -0.8831
2 -0.78245
3 -0.89062
3 -0.75361
2 -0.50952
2 -0.11451
2 -0.64244
2 -0.9865
3 -0.57797
2 -0.24981
3 -0.093078
2 -0.83642
2 -0.84919
2 -0.44284
2 -0.5473
2 -1.1909
2 -1.3999
2 1.0154
2 -0.74966
2 -0.65527
2 -0.30492
2 -0.79812
3 -0.36788
3 0.18458
3 -0.11069
2 -1.2326
3 -0.62946
2 -0.54844
2 -0.8653
2 0.24209
3 -0.37458
2 -0.81399
3 -0.43245
2 -0.32293
2 -0.72652
2 -0.51362
2 -0.77438
2 -0.44511
2 -1.3294
2 -1.0224
2 -0.70188
5 -0.45615
2 -0.77695
2 -0.75301
2 -0.86088
2 -0.43234
3 -0.93627
2 -0.6275
4 -0.79022
2 -0.6173
2 -1.0193
2 -0.85942
2 -0.9207
5 0.37653
2 -1.2721
2 -0.98117
2 -0.90925
3 -0.68406
2 -0.63437
3 -0.18387
2 -0.07651
2 -1.7448
2 -0.60172
4 1.2061
2 -0.97006
2 -0.99004
4 0.51997
2 0.023589
3 -0.52557
4 -0.092901
2 -0.86243
3 0.32071
2 -0.80969
3 0.41282
2 -0.27431
2 -1.0873
2 -0.80408
2 -1.0854
7 1.7503
2 -1.1454
3 -1.0396
2 -0.83584
2 -1.0884
2 -0.91484
2 -0.81309
3 -0.77586
3 -0.26583
2 -0.50661
2 -0.88068
2 -0.91857
2 -0.88513
2 -0.71945
2 -0.79256
2 -0.30616
2 -0.96095
2 -0.90894
2 -0.88632
2 -0.94165
2 -0.81624
2 -0.4907
2 -0.50056
2 -0.99022
2 -1.0348
2 -0.65776
2 -0.96849
2 -1.0255
2 -0.79936
2 -1.1069
2 -0.57506
2 -0.36236
2 -0.82256
4 -0.57764
2 -1.0593
2 -1.2101
3 -0.72942
2 -0.99913
2 -1.1776
2 -0.49079
2 -0.87269
2 -0.52657
2 -0.60752
2 -0.26387
3 -0.81961
2 -1.0087
2 -1.1953
2 -0.97014
3 0.30611
2 -0.88833
2 -0.36936
3 -0.0024293
2 -0.045441
2 -0.66559
2 -0.53014
2 -0.61917
2 -1.1329
2 -0.94056
2 0.55362
2 -1.1683
3 -0.72894
3 -0.43565
3 -1.0744
2 -1.3487
3 -0.41212
2 -0.87264
2 -0.49977
3 -0.71554
3 -0.50483
2 -0.96804
2 0.48694
2 -0.62654
2 0.42687
4 -0.72649
2 -0.54723
3 -0.59847
2 0.42056
2 -0.68062
3 -0.13083
2 -0.8268
2 -0.25696
2 -0.65801
3 -0.77998
2 -1.1037
2 -0.99518
2 -0.65774
3 -0.75075
2 -0.93892
2 -0.47987
3 -0.73377
2 -0.76462
3 -0.54818
2 -0.76579
3 -0.91602
4 0.58092
2 -0.61318
2 -1.0899
2 -0.34885
2 -1.0301
3 -0.74849
2 -0.81459
2 -0.62182
2 -0.88379
3 -0.94166
2 -1.1791
2 -1.1939
3 -0.972
3 -0.86967
2 -0.89734
4 -0.60264
2 -1.1447
2 -1.0094
3 -0.40422
2 -0.46657
2 -0.88626
2 -0.98306
2 -0.83599
2 -1.0631
2 -0.59387
2 -0.32072
3 -0.21075
2 -0.74388
2 -0.94268
2 0.45139
3 0.10983
3 -0.70409
2 -1.2541
3 -0.35377
2 -1.3257
4 -0.86041
3 -0.43444
2 -0.48042
2 0.61073
2 -1.3894
2 -0.44207
2 -0.56948
2 -0.79082
3 1.0565
2 -1.0967
2 -0.57357
2 -0.61426
3 -0.72951
2 -1.2994
2 -0.30941
2 -1.1418
2 -0.71474
2 -1.0909
2 -0.79149
2 -1.0994
4 -0.64727
2 -0.11251
2 -0.8965
4 0.08648
2 -0.44512
2 -0.32417
2 -0.5923


==> figure/K_cosim_D6k/Order_B_C/K_cosim_D6k_Order_vs_Prediction_value_C.txt <==
2 0.49579
2 -0.13468
2 0.62519
11 1.6837
2 0.83288
5 1.3098
3 -0.068063
3 0.83971
2 -0.72895
2 -0.68325
4 -0.64439
2 0.65406
4 0.20934
4 4.0095
2 1.6166
2 -0.72208
2 0.66668
2 -0.53522
2 -0.50013
4 0.66281
2 -0.31351
2 0.44585
3 -0.62744
2 0.72097
3 0.091666
3 0.31112
3 0.9558
3 0.83443
2 0.80998
3 0.47217
3 0.038479
3 1.3645
4 0.75672
2 0.38099
4 0.45445
2 -0.064889
3 0.71749
4 0.87336
2 -0.38072
2 1.0887
3 0.33061
3 -0.097011
2 -0.21134
2 -0.81068
2 -1.0441
2 0.58385
3 -0.043462
3 1.717
3 0.45754
3 -0.40791
2 -0.27027
2 0.69617
2 -0.026521
2 1.2806
4 0.49392
3 1.1304
6 1.6219
5 -0.48941
3 -0.013894
4 1.5043
25 1.1335
3 1.3226
2 -0.54072
3 1.5775
2 1.9739
3 -0.53223
4 0.76563
3 -0.060768
3 2.0545
2 -0.48856
3 1.2864
6 0.19323
2 -0.39781
2 0.72622
5 1.1114
3 1.2452
6 1.1727
10 1.7039
3 0.67656
7 1.6543
3 0.4683
3 1.4537
3 1.3066
7 1.8244
4 -0.86806
10 1.3661
3 -0.13726
3 0.057208
3 1.3384
7 0.87746
2 0.3066
9 1.0914
2 -0.43739
2 0.61862
3 -0.34196
3 1.9413
3 -0.19813
6 1.7581
3 0.17564
3 0.8071
2 -0.0075656
4 0.92231
2 -0.4246
2 -0.86269
3 -0.37346
2 -0.17274
2 1.4565
6 0.92695
4 1.2474
2 0.99543
2 0.90367
3 1.11
2 0.63073
3 0.86374
3 0.53351
2 -0.51069
3 0.14192
3 -0.60742
3 2.2755
2 -0.77224
8 1.5924
9 1.9802
2 0.60404
2 -0.70412
3 0.12074
2 -0.66028
2 -1.0637
3 1.269
3 0.25615
3 0.13388
3 0.20552
4 -1.0135
2 -1.0938
2 -0.49498
2 -0.045607
3 0.19596
2 -0.6606
2 -0.46706
3 -0.70784
2 0.14535
4 -0.82386
3 1.4314
3 1.0187
4 0.14823
3 0.23988
2 0.52372
5 0.39963
2 0.43704
13 0.90771
3 0.12264
2 -0.61507
14 1.2983
2 0.76181
2 0.54942
5 1.4391
2 -0.39273
2 -0.26867
3 0.22222
2 -0.49657
2 0.58511
3 0.18002
4 0.97996
4 0.26424
2 -0.68484
2 -0.63495
9 1.0222
5 1.2192
2 0.66189
6 1.5775
2 -0.25201
2 -0.35502
16 0.76873
4 1.9685
6 3.7765
3 1.0267
3 1.6381
2 -0.36107
17 1.4803
3 1.1845
3 1.0185
3 1.4419
3 0.0081201
2 0.56163
3 1.7745
6 1.0386
18 1.1275
3 -0.40992
4 0.64863
3 2.0867
2 0.62905
4 -0.98595
2 0.62812
2 0.98949
2 0.72585
3 0.29491
4 0.13116
2 0.945
2 -0.13993
3 1.0641
2 -0.59933
3 -0.16291
3 -0.3157
2 -0.64258
4 -0.051278
4 1.4878
3 0.34974
2 -0.59897
4 -0.092698
8 2.2079
3 0.77743
4 0.94291
3 1.0586
3 1.3384
3 0.79598
4 1.3906
3 -0.61686
2 2.0872
2 -0.205
2 -0.47822
3 1.0817
3 0.79857
15 1.2186
2 -0.99658
3 -0.49263
4 1.1475
3 0.83101
6 1.0911
3 -0.20262
2 0.69421
4 0.40823
3 0.087559
2 -0.95804
3 0.17215
2 -1.1593
4 0.84362
7 0.79837
2 -0.15787
2 0.21542
2 0.1233
6 0.67818
2 0.50711
2 0.0037089
2 -0.044059
2 -0.29521
5 1.1305
4 0.65333
4 1.5767
3 1.5682
5 -0.036921
4 0.37838
3 1.2537
5 2.0362
2 0.98079
2 0.24598
10 1.6142
2 0.20639
4 1.4493
5 1.6844
2 -0.3677
4 -0.05356
3 0.32066
6 1.1699
2 1.1851
4 0.35734
2 -0.26631
2 0.65792
3 -0.22891
6 1.3027
10 1.3692
8 0.94349
4 1.6485
2 -1.0708
2 -0.23399
3 1.3258
2 -0.39822
3 0.92657
2 0.51631
2 -0.21752
4 0.23326
3 -0.017801
4 1.392
3 -0.16036
2 -0.0074868
2 0.67437
2 0.073693
3 1.1015
3 -0.26336
2 0.62757
2 0.70113
7 1.7924
3 0.25314
2 0.65074
4 0.58245
8 1.4419
3 -0.42978
3 1.311
2 -0.67614
2 -0.54436
2 -0.65987
2 -0.3939
2 -0.52075
3 1.1516
4 1.4863
2 -0.4917
2 -0.743
3 0.87963
2 -0.058226
11 1.4885
9 0.48647
3 0.60293
2 -0.80529
2 -1.0717
3 0.78068
3 1.1035
2 0.57541
2 -0.3014
5 1.1649
2 0.13734
3 0.65609
3 1.8112
4 1.5767
4 -0.33719
3 0.87884
4 -0.50385
2 -0.49741
2 -0.63509
4 0.97301
4 1.8041
4 2.4148
4 -0.29251
3 0.23451
2 0.71741
8 1.6233
3 0.081059
4 0.57656
2 0.87085
3 1.1198
3 0.99253
2 1.0083
3 2.8947
3 0.42802
5 2.6562
2 -0.19321
2 -0.16089
3 1.3538
5 0.8577
3 -0.31312
4 0.67766
14 0.51638
2 0.7936
3 -0.29001
3 0.71062
3 0.94083
3 1.2744
2 -0.30016
4 0.1393
2 -0.36059
2 -1.0682
11 1.2837
2 -0.81669
3 0.81182
2 -0.24456
4 -0.4131
2 0.56591
2 -0.41005
6 0.38395
4 0.28847
2 0.58987
4 1.431
3 1.262
19 0.56316
6 1.8491
7 1.0938
2 0.4339
2 0.45861
2 -0.87006
10 1.1385
3 -0.27336
6 1.0883
2 0.66039
2 0.13089
2 0.5632
5 1.569
6 1.0908
2 -0.51112
4 -0.019379
10 0.83545
4 0.14615
8 0.23564
6 0.817
3 1.2939
2 0.69037
5 1.1762
10 1.347
2 -0.37843
4 0.075259
4 0.84588
4 0.72396
2 -0.1033
4 2.1478
3 -0.25924
3 0.57144
2 -0.24248
2 0.058793
2 0.22911
2 -0.62257
3 0.31258
4 0.042983
9 1.9622
14 0.86601
3 -0.534
2 0.098815
3 -0.01973
3 1.4632
3 -0.30257
3 0.23872
2 -0.59068
3 -0.061745
6 1.817
7 1.4393
3 0.26566
3 -0.75255
3 1.6299
3 0.5628
2 -0.48826
2 -0.99077
3 1.579
2 -0.25172
3 0.4283
3 -0.37779
4 0.98396
2 -0.5552
2 0.10187
3 1.3401
2 -0.63428
3 -0.7101
2 -0.31044
2 -0.73321
5 0.98198
10 0.48301
3 1.3022
2 0.56711
5 0.51008
17 1.7279
3 0.23071
3 -0.13413
3 1.0672
2 -0.11213
4 0.23241
3 -0.57287
3 0.20219
8 1.4278
3 1.1049
2 -0.27251
4 0.4879
13 2.0249
2 0.90593
6 0.35663
2 0.5433
3 0.52208
3 -0.23644
2 0.64582
3 -0.36684
3 0.89175
3 1.1505
3 0.67092
10 1.4833
3 1.0758
4 0.24839
5 1.1432
4 1.5396
3 0.65055
8 1.9923
4 1.4469
4 0.49448
2 0.43103
3 1.5741
3 0.26746
2 -0.14302
2 -0.36763
10 1.4133
2 1.328
6 1.2691
3 -0.24088
4 1.065
22 0.57187
8 0.80787
3 1.7472
5 1.3225
3 1.0203
3 1.1461
3 -0.51295
3 -0.34904
4 1.2623
4 0.84449
6 -0.32141
4 1.4783
2 0.48719
2 0.56869
6 -0.33926
2 0.39628
4 -0.069129
2 0.606
2 -0.38053
2 0.47002
4 3.1394
4 0.89021
3 0.35328
3 2.1515
3 0.99254
3 1.3764
2 0.88849
3 0.9317
15 1.4203
5 1.3917
9 1.3036
2 -0.29276
2 -0.47893
4 1.019
2 0.47816
4 1.6682
2 -0.73428
2 -0.70131
4 0.33105
2 -0.57831
2 -0.3485
3 -0.039771
2 -0.19765
6 1.6297
4 0.82107
4 -0.29331
2 0.54074
2 0.98219
3 -0.89436
3 2.3595
9 1.2075
2 1.4107
5 0.66032
7 0.91521
2 -0.57452
7 1.0357
12 1.3002
4 -0.16775
4 0.053387
5 0.84935
2 0.84498
3 1.3104
3 -0.49377
3 0.21027
2 -0.57646
4 1.5561
2 -0.57783
19 1.2352
2 0.4091
6 0.96156
3 0.28678
2 1.8535
2 0.35216
3 1.5116
3 1.2413
2 0.53137
2 0.5254
2 0.04724
3 1.3912
2 0.3178
2 0.76739
3 1.4709
2 0.44466
3 0.79744
14 0.53598
2 0.35137
2 -0.57488
3 0.21724
3 1.3668
3 -0.14322
2 1.0368
7 1.1636
3 -0.046687
2 0.78962
2 -0.58789
2 -0.56021
2 -0.90306
3 1.4958
2 0.8817
2 0.14842
2 -1.0575
4 0.72315
3 1.2478
4 1.6536
3 -0.6705
5 1.1128
3 0.97939
3 0.7268
2 0.20835
2 1.0048
4 -0.56095
3 1.4585
3 -0.012913
3 1.5
2 0.45423
2 0.52472
4 1.1978
18 0.72405
7 0.91826
5 0.88074
6 1.1769
3 0.60793
8 1.6637
3 1.2719
3 1.3667
12 0.56729
4 1.1415
4 1.8009
3 1.4357
6 1.9602
3 1.2839
6 1.1176
4 1.3026
3 1.5491
3 0.15071
3 0.17426
3 1.0416
3 0.51759
3 0.55621
9 0.83807
2 0.036355
4 0.9796
2 0.52149
3 0.068235
2 1.099
6 0.34032
3 -0.31694
3 1.4437
11 1.3589
8 1.4082
2 0.069215
2 -0.44358
3 0.68112
3 0.96294
2 0.47281
3 1.1562
11 1.5524
2 -0.97405
2 0.63306
3 -0.15833
7 0.98203
3 1.5036
4 1.2238
5 -0.11083
2 0.63561
10 1.3176
3 1.4647
3 0.75699
2 0.71929
2 0.72804
3 1.7648
3 0.38963
2 0.61071
3 -0.71996
3 0.79051
3 1.5239
2 0.91367
3 0.74074
3 1.8387
5 0.43454
4 1.2973
2 0.27975
3 -0.48636
2 -0.55589
4 1.3128
2 0.88601
5 0.84021
2 1.1197
3 1.1477
4 1.0661
3 1.5941
2 0.55598
3 0.10571
3 0.91504
3 1.0158
12 0.87439
8 1.7519
2 -0.29135
14 1.193
3 -0.70181
2 0.37751
2 0.41447
2 0.12126
7 0.48044
2 -0.66522
3 -0.75882
6 1.1601
2 -0.66683
10 0.88094
2 0.73918
2 0.856
5 1.6394
2 -0.18362
4 0.6628
2 0.29044
3 0.31878
3 1.2227
2 -0.67937
5 -0.27046
3 -0.20165
5 1.3439
3 1.0609
10 1.7896
5 1.2275
8 0.87978
3 -0.15266
9 0.80632
2 0.5251
3 0.25863
2 -0.43604
7 1.1046
2 -0.088058
3 -0.094518
3 -0.80221
3 1.3541
13 1.4668
8 -0.075287
3 1.4902
2 0.87936
3 2.2223
3 0.11326
2 0.60863
4 0.62919
4 1.6123
3 0.15544
2 1.507
4 1.5178
3 1.1081
2 1.1776
2 0.36371
2 0.81135
4 0.69698
3 1.3195
2 1.3152
2 -0.30714
11 1.249
2 -0.41553
3 0.28198
2 0.35183
2 -0.76492
4 1.4234
4 1.3823
2 0.73785
8 1.3987
5 0.90835
4 0.31888
2 -0.41813
2 0.04251
3 1.4117
12 1.5312
4 0.88386
2 0.2674
3 0.14428
2 -0.61291
3 0.17352
2 -0.24631
9 0.74034
2 1.109
5 0.64226
4 0.38522
3 1.5248
2 0.68592
2 0.65565
2 0.68709
7 1.1482
5 1.7196
2 -0.076493
3 -0.96361
3 0.061955
3 -0.4953
3 1.3295
3 0.4492
4 1.6194
2 0.60508
2 0.78329
20 1.2312
4 -0.013808
2 1.1175
9 1.0428
2 0.016741
6 0.22281
3 -0.047294
4 1.2242
2 0.2269
2 -0.84098
3 1.2125
4 0.47045
2 -0.73944
6 1.0817
2 0.44963
2 -0.74821
2 0.44106
8 1.6919
6 -0.53476
3 1.0283
4 -0.19959
6 -0.32439
3 0.41482
5 1.6086
2 -0.65583
6 1.2808
2 -0.45246
2 -0.66769
3 0.20604
16 0.49978
3 0.1944
8 1.1825
8 1.0367
2 0.59214
2 0.60684
3 -0.21018
2 -1.0292
3 0.31356
2 -0.15243
16 1.2115
2 -0.75844
4 1.3887
2 0.85691
2 1.2121
2 -0.45698
4 0.95835
2 -0.44202
3 0.36116
4 1.6284
2 0.1689
3 0.2155
2 1.1935
2 0.91484
5 -0.80937
6 -0.61985
9 1.321
2 0.22393
2 0.47035
6 0.77799
2 -0.87072
4 0.47764
2 -0.86992
3 0.31639
3 1.0945
9 1.3015
2 -0.12436
3 1.6482
5 0.92584
2 0.91787
4 -0.48703
2 -0.39907
3 0.12634
5 0.7818
2 0.16006
5 1.5284
3 -0.0069319
6 1.3768
4 0.80307
3 0.8406
2 0.49621
8 1.554
2 0.38982
3 0.98066
3 -0.22159
2 0.18943
6 0.019756
2 0.83611
4 1.4231
6 1.4563
4 0.12588
2 0.32183
2 -0.31357
2 -0.7642
2 -0.28717
3 0.54249
8 1.4689
6 1.1303
6 1.1704
5 0.87398
10 0.70882
15 1.5171
7 1.164
2 0.40579
4 1.0585
2 -0.55711
2 -0.86279
2 -0.29528
3 1.3086
4 0.62725
4 -0.29258
5 -0.17276
3 -0.59105
2 1.2471
3 1.6781
2 -0.07073
3 0.78058
2 0.97633
3 0.31171
3 -0.14996
5 0.39918
3 0.028793
2 -0.97635
4 1.9444
2 -0.66696
5 0.89033
4 1.175
2 0.98518
3 0.30824
3 1.678
8 0.78603
4 1.315
9 1.7631
2 0.80681
2 -0.74289
2 0.84677
2 -0.23643
2 -0.39136
2 0.66826
5 1.829
2 -0.19043
3 0.22366
4 0.24868
3 -0.39477
3 2.6911
3 -7.9564e-05
2 -0.65787
2 0.50847
2 -0.64042
3 1.103
3 -0.22778
2 -0.2347
2 -0.37266
2 0.1249
2 0.64251
6 0.89193
2 -0.48083
2 -0.71312
2 -0.45845
2 1.3369
3 -0.18508
2 0.076386
4 0.97868
3 2.2619
2 -0.036263
3 1.3369
5 1.7869
2 0.86657
19 0.72332
2 0.31155
3 0.38622
2 0.51584
20 0.28342
7 1.5467
3 1.3351
2 0.59418
2 -0.1423
4 2.5476
3 0.66348
4 -0.10948
3 -0.14277
3 1.5346
3 0.18534
2 1.1896
7 1.4412
3 1.4679
4 0.18594
3 0.036465
7 1.5412
2 -0.26211
8 1.6677
4 0.80398
3 1.854
3 0.40762
3 1.4242
2 -0.89607
4 -0.035276
3 -0.52206
4 0.43931
4 0.31189
8 0.78391
2 0.42649
2 -0.34845
2 -0.8788
2 -0.81465
3 1.3988
3 -0.44637
5 0.16801
3 1.7459
4 0.27484
3 2.9761
3 0.37119
3 0.60366
2 0.22397
6 0.96635
2 0.61759
13 1.2004
2 0.048652
2 0.59774
4 0.20587
6 1.4487
2 -0.12959
3 -0.6486
4 1.3605
2 -0.95819
4 1.3851
2 -0.34647
4 1.2091
2 0.32101
3 0.5308
12 0.84227
2 -0.69367
7 0.47358
12 0.81371
3 0.83624
3 -0.5688
6 0.13686
4 1.273
5 0.093395
3 1.471
2 -0.74548
2 -0.69345
48 0.1807
2 0.53324
6 -0.61273
3 -0.35541
3 1.7045
2 0.63931
3 -0.38166
4 -0.26155
4 1.0861
3 0.92728
5 0.35994
2 0.35976
3 1.2861
3 1.4642
3 2.4687
2 -0.47563
3 1.3124
4 1.9802
5 0.38626
2 0.36158
4 0.96116
3 -0.18353
3 1.1814
3 0.18302
2 0.67454
2 0.35915
3 -0.20436
12 1.0037
2 0.5784
7 -0.1755
3 -0.29038
2 -0.50792
2 0.83842
4 0.2754
2 0.47137
3 1.5851
14 0.4907
5 1.5623
3 1.0905
3 2.4438
4 1.5096
2 -0.62119
2 0.47206
3 0.76361
5 0.98373
3 1.4691
2 -0.45156
2 -0.013329
2 0.68818
2 -0.70978
3 0.45957
6 0.30479
2 -0.51291
5 0.99382
5 0.8977
2 -0.54389
8 1.5215
4 0.78646
6 1.6099
9 1.0351
4 -0.03687
2 -0.058387
3 -0.10081
7 1.0939
9 0.84022
2 -0.21034
3 0.54813
2 0.28191
2 -0.84744
4 1.137
3 0.20771
7 0.64937
5 1.2945
5 0.97562
2 0.50507
2 0.33747
4 0.75112
6 0.12637
2 0.57343
3 0.056396
4 1.0627
3 2.2768
2 -0.077065
4 0.30173
2 1.1313
3 2.3716
2 -0.22049
3 -0.04203
3 -0.31576
4 0.32307
3 1.1385
3 0.1257
2 0.321
5 1.8814
3 0.39641
3 0.46273
4 0.28359
2 1.0801
2 -0.61886
3 0.46816
3 0.012832
2 0.2049
2 0.96123
13 0.59292
3 -0.5069
4 1.1325
4 -0.40333
2 -0.531
3 0.22162
3 0.1312
4 0.51826
4 0.64986
3 0.27036
2 0.5309
3 1.2452
3 0.37102
2 0.49247
3 -0.32979
3 1.3168
2 0.53399
2 -0.30321
4 1.3145
2 -0.28723
3 1.0531
2 0.99238
2 -0.49551
4 1.3095
2 -0.46513
2 -0.083339
4 -0.12878
4 1.5416
2 0.050972
2 0.51779
2 -0.81989
2 -0.63487
4 0.48945
4 1.003
3 2.4897
3 -0.21017
2 1.2806
18 0.76188
2 0.34023
4 0.33453
2 0.23024
4 1.4621
3 1.3038
4 -0.48239
4 1.1411
2 -0.53293
9 1.5278
4 0.082289
2 0.26397
3 0.81128
3 1.5249
4 1.3697
4 0.23463
45 1.0331
2 0.62712
3 1.0163
3 0.27981
3 -0.17856
3 1.6743
3 -0.45486
2 0.38785
2 -0.42401
2 0.15796
3 0.97756
2 -0.00389
28 0.68772
3 0.54596
3 -0.37472
6 0.67326
3 1.1653
3 -0.3649
4 0.63716
2 -0.70815
7 1.3215
2 1.0317
13 1.5066
13 1.1663
2 -0.080594
2 0.5824
9 0.9155
4 1.1097
3 -0.62553
2 -0.85075
15 1.1264
3 0.23551
2 0.93228
2 0.36643
3 -0.6923
2 0.19796
5 1.3623
2 -0.50742
3 1.1203
12 0.98859
4 1.2852
10 1.009
2 -0.67202
2 -0.52257
4 -0.11221
4 1.3067
2 -0.51619
3 2.8278
3 -0.1239
26 1.4646
2 0.1474
6 0.72066
2 -0.49304
4 -0.30857
7 3.1422
4 -0.70073
2 0.45052
2 0.55279
2 0.88814
4 0.96018
5 3.6186
6 1.2246
3 -0.32041
5 1.3485
2 0.81773
3 0.43656
2 0.28024
3 1.4324
3 0.30502
2 -0.4042
2 0.13924
7 0.3675
3 1.3661
3 -0.66758
2 0.63181
3 0.08744
5 0.79807
2 -0.48892
2 -0.41514
4 -0.56721
3 -0.36902
2 0.70289
2 0.52581
2 -0.45487
3 0.31511
10 1.4056
2 0.80708
3 2.6911
2 0.5052
7 1.1357
2 -0.68685
2 -0.27836
3 0.23361
6 1.2485
3 0.12814
6 1.5437
5 0.92271
2 0.64898
5 -0.70236
3 -0.038426
4 1.7327
2 -0.45198
16 1.3762
8 0.99341
4 1.235
2 0.0034666
2 -0.068625
2 1.0107
2 -0.52345
4 0.53173
3 1.7127
3 1.2506
3 0.30634
3 -0.18415
5 1.5363
2 0.37498
2 0.79671
3 0.21908
3 -0.045238
2 -0.88456
2 0.62792
3 1.3602
5 1.3402
4 0.56721
5 -0.63807
4 1.7596
5 0.74924
2 -0.0010779
2 -0.05956
3 0.21052
2 1.1763
4 0.62874
8 1.4868
4 0.47821
7 1.8623
2 -0.69156
3 0.3119
5 0.75452
6 2.2572
2 -0.13379
2 -0.66925
2 -0.44772
2 0.38046
3 2.4492
3 1.4274
3 0.37068
2 -0.5091
2 1.3113
4 1.0902
5 -0.37739
2 0.11668
2 0.51222
3 -0.035113
6 1.2614
6 1.3945
3 0.5194
6 0.73002
3 0.38673
4 0.91397
9 1.001
2 0.35196
3 0.26694
3 1.4591
3 1.5088
2 0.68577
2 -0.26277
3 0.49747
4 3.5194
6 1.5052
3 0.32892
5 2.4631
2 -0.53408
3 -0.21623
6 0.3318
2 0.61198
9 0.9622
2 -0.57903
12 1.6674
2 -0.65004
4 1.4516
6 1.6928
8 1.591
3 1.218
3 0.68187
2 0.094845
2 0.07471
2 0.31701
2 -0.36273
2 -0.35078
4 -0.042415
2 1.1774
3 1.6952
5 0.82736
3 1.135
3 0.42409
2 0.71652
3 1.2128
4 1.3328
3 0.65679
3 2.9485
4 0.15342
4 -0.12892
3 -0.74135
3 0.46698
2 -0.75103
2 -0.82613
2 0.83808
3 -0.61418
3 1.0169
12 0.77715
3 -0.19837
2 0.75849
2 0.82206
2 0.58402
2 -0.94413
4 1.0441
3 -0.82382
3 1.5282
3 0.039348
2 -0.50067
3 1.396
6 0.21497
5 2.0764
3 -0.035197
3 1.7844
4 -0.75451
3 0.43695
13 1.0649
2 0.33046
2 -0.53464
2 -0.40099
2 -0.49082
2 0.73888
3 0.55428
2 0.39948
3 0.86749
2 0.89645
2 -0.40275
2 0.63146
2 -0.457
4 -0.73139
3 0.013668
2 0.76587
4 1.3987
4 1.0224
3 0.97152
2 -0.7725
5 2.5108
8 1.2533
2 1.9305
3 -0.047905
3 0.99399
2 0.66507
2 0.53984
2 -0.24603
9 1.4503
2 1.5087
4 1.7702
4 0.482
3 0.81229
5 -0.063362
4 1.4081
3 0.90143
2 -0.68113
2 0.66222
2 -0.52203
11 0.64626
4 3.6764
2 -0.4031
11 1.5867
4 1.356
2 0.68141
2 -0.80046
2 0.31184
3 0.23938
2 -0.3621
4 1.118
2 1.2213
4 1.1849
2 -0.65832
2 -1.1543
3 0.61074
6 1.8828
5 0.58802
2 0.079014
7 1.0253
6 0.22763
2 0.72363
5 0.97149
2 0.38978
4 2.366
3 0.094703
3 1.4653
2 -0.59287
8 1.1864
2 0.37579
3 0.13968
9 1.8798
2 -0.64813
3 0.90563
5 0.74524
8 1.0569
3 0.50881
13 1.4738
3 0.82993
7 1.4671
2 -0.035394
3 1.2556
6 2.3905
3 1.7925
5 0.26901
10 1.0162
2 -0.80034
2 -0.60503
2 -0.27099
3 1.3335
6 -0.4333
6 0.89084
11 1.8869
3 0.18228
2 -0.31067
4 0.89307
3 1.1042
2 -0.67036
3 0.76764
3 1.1068
8 0.58316
2 0.89279
13 1.8395
18 0.83836
3 -0.5061
5 1.0851
2 -0.36459
2 0.46006
3 1.3146
5 -0.52517
4 -0.6887
5 1.6419
2 -0.18328
5 0.62697
8 1.5818
4 1.3298
2 -0.13409
2 -0.98002
5 -0.5133
3 -0.8492
6 2.4499
3 1.9846
2 -0.45612
5 1.1933
3 0.6986
2 0.78036
4 0.17945
2 0.63203
2 -0.58414
5 1.3639
3 0.33409
4 0.43103
3 1.3189
2 1.4954
4 1.3539
4 2.794
4 0.69358
7 1.5796
3 1.3878
6 0.9889
3 0.49726
3 0.015165
2 0.46961
6 0.24015
8 1.8619
2 -0.25711
4 -0.2024
4 -0.20998
2 0.67159
3 -0.063474
3 0.15805
3 0.55767
3 0.30692
2 0.73745
5 1.4816
11 0.6321
3 1.3646
5 1.3398
2 -1.0086
3 0.71671
3 0.96156
2 1.1323
4 0.4878
2 1.1948
2 0.28607
2 0.26089
2 0.61455
9 2.2247
5 1.1122
3 0.68042
3 0.16951
2 -1.0693
2 1.6255
4 0.72814
3 2.0339
2 -0.045594
2 0.4075
3 2.0731
3 0.13395
5 0.8175
2 1.1991
2 0.061622
4 2.0033
2 0.057752
2 -0.75118
2 -0.5548
2 -0.43277
2 -0.64624
4 0.52503
4 -0.41218
5 0.83951
2 -0.76719
2 -0.2839
2 0.83422
3 0.32552
2 -0.29725
2 -0.20924
3 0.94995
2 -0.24552
2 0.39731
3 1.3823
3 0.043321
5 3.7342
3 2.2408
4 2.0752
2 -0.37666
2 0.23553
2 -0.20649
3 2.311
9 1.6207
2 -0.32898
4 0.60383
3 1.1336
2 0.018154
2 -0.27092
3 0.55618
2 -0.15192
2 -0.18967
2 0.13115
3 -0.1221
5 1.7734
3 -0.41449
6 1.5794
3 1.3453
3 -0.52267
2 -0.19477
3 0.39203
2 -0.55341
2 -0.38969
3 0.24406
3 0.040979
4 0.18123
8 0.47508
4 0.45876
3 1.0274
2 -0.25819
4 0.71916
2 0.39297
4 0.82426
3 0.10874
3 0.20375
4 1.5509
3 -0.36707
3 -0.02866
4 -0.55839
2 0.36307
2 -0.7027
5 -0.41305
2 -0.67827
2 -0.83352
8 0.83103
3 1.3513
2 -0.75091
4 1.1184
3 2.4252
4 0.70248
6 -0.21135
3 1.3288
3 -0.25735
2 -0.50801
4 1.1004
6 0.5824
3 1.0313
3 -0.081376
4 1.0142
3 1.2019
2 -0.30287
3 -0.48279
3 3.0589
4 0.6497
3 0.53216
3 1.1282
2 -0.16511
6 0.52034
3 1.0675
4 0.31877
3 1.1207
7 1.5822
3 1.4289
3 1.1117
3 -0.19519
9 0.27327
3 2.0654
3 0.73302
4 -0.18263
3 1.4507
2 0.49944
4 0.904
2 0.46485
3 0.099023
5 0.1781
5 1.3132
4 0.41419
4 -0.48125
2 -0.48871
2 0.75413
3 1.1978
4 0.73201
2 0.96402
2 -0.60302
3 1.0417
3 1.5943
5 1.4385
2 1.537
3 1.4456
2 0.046965
3 0.39643
3 -0.60287
6 0.97055
3 -0.17828
3 -0.054327
7 1.9004
2 1.0685
2 0.69754
4 2.1491
2 0.67377
2 -1.1613
2 0.046283
11 1.4372
2 -0.065116
9 1.1497
2 -0.51518
3 -0.88304
5 -0.11758
2 0.16815
3 1.2686
2 0.82288
3 0.32853
2 0.073716
2 -0.20906
3 1.2771
3 0.98029
2 0.42478
3 0.58793
7 1.461
2 -0.60684
3 0.85175
2 0.13848
2 -0.47967
2 -0.88855
13 1.2058
6 0.71042
4 0.46165
2 0.32736
3 0.31004
4 -0.16306
3 0.33897
2 -0.27785
5 -0.017642
3 0.27388
3 1.6575
4 1.4315
4 0.43283
2 0.071182
3 1.3031
3 0.81843
2 -0.77923
2 -0.18134
2 0.12779
3 0.31618
4 1.0027
2 0.40302
5 -0.15046
4 1.6884
5 0.90212
2 0.70075
2 1.0272
3 1.8399
4 0.68257
3 1.2594
3 0.3669
4 1.9348
3 0.26855
2 0.57767
2 -0.4675
5 1.0178
3 1.1642
10 1.7647
2 -0.85781
5 0.95991
5 1.8262
12 0.53263
3 -0.98508
2 -0.3398
5 1.4983
2 -0.50424
2 0.49545
2 -0.69771
2 -0.44539
2 -0.20851
2 -0.52631
3 -0.1648
6 1.1519
3 -0.082027
2 -0.37111
3 -0.60098
3 -0.3584
12 1.5897
2 -0.1703
2 0.54062
3 1.0795
3 1.1345
6 1.8247
2 0.012666
11 1.5247
3 -0.15636
4 0.97319
3 1.2363
8 -0.14063
2 0.68598
2 -0.45108
4 1.4158
2 -0.40049
3 1.5384
4 0.59189
2 -0.8391
9 0.84105
2 0.99283
3 0.21876
2 -0.44712
4 1.015
11 1.0978
3 1.1733
2 -0.74337
9 2.3406
3 -0.59019
3 2.0988
3 1.4855
2 -0.29375
3 -0.13447
2 -0.39926
2 -0.34881
3 0.60039
2 -0.69935
2 -0.19088
7 1.1133
2 -0.29759
5 0.46466
32 0.21166
2 -0.22465
3 0.040197
4 0.29558
3 0.97295
3 2.3067
2 0.77523
6 -0.2439
3 0.1143
2 0.5839
2 -0.25043
8 1.4801
3 -0.16576
2 1.3551
3 -0.24812
3 1.4801
3 1.0266
4 1.5435
3 1.0789
3 0.9528
2 -0.49049
4 0.93704
4 1.0057
2 -0.58647
7 1.4603
5 0.67983
2 0.6897
3 0.52491
2 0.058153
2 0.48221
2 -0.619
2 -0.65197
2 0.45647
3 -0.007271
2 -1.0014
3 1.5593
4 1.2116
3 -0.021556
6 0.91656
4 1.5642
2 -0.37647
42 0.97354
2 -0.65602
2 -0.35949
2 0.26119
3 -0.25966
3 0.99502
4 1.6304
2 0.57131
25 1.2142
5 1.6505
3 -0.27054
2 -0.71384
4 0.37139
3 -0.020906
2 0.50849
2 -0.59931
4 1.4137
16 1.0572
4 2.1284
2 -0.15465
9 1.3471
3 0.20581
3 1.131
3 -1.0922
3 2.7022
3 0.46073
2 -0.24435
7 0.86861
4 -0.28548
3 0.74197
3 0.64775
2 0.69964
2 -0.6035
4 1.833
4 0.34557
2 -0.39881
2 -0.31083
3 -0.39844
2 0.55353
4 0.89887
2 0.49633
15 1.3049
2 -0.36755
3 -0.61858
2 0.24862
5 -0.55299
6 2.1142
2 -0.49521
2 -0.34159
2 0.045754
4 1.7159
2 -0.55949
3 0.80517
4 -0.58432
2 1.0147
2 0.62581
2 -0.31355
3 -0.2696
8 1.3425
3 1.1982
2 1.2178
3 1.1611
3 -0.37139
2 -0.44806
6 0.074731
6 0.53667
4 0.48973
3 1.3396
2 -0.21683
3 -0.16225
3 1.2637
2 -0.40907
3 -0.84865
3 0.29988
22 1.3054
2 -0.44563
3 1.0978
2 1.2124
2 -0.62456
5 1.2969
2 -0.66474
2 -0.53305
8 1.369
2 -0.63985
5 2.1385
3 1.2468
10 0.92206
2 0.52079
7 0.76443
7 2.6286
2 0.77882
2 -0.34647
2 -0.34735
2 0.74051
2 0.24377
3 1.0251
3 0.6555
2 -0.98809
4 0.58374
2 0.5422
3 1.1553
3 0.21896
2 0.54239
10 1.2577
4 -0.2865
3 0.94937
4 -0.16657
19 1.478
6 0.69855
4 1.1132
2 0.82672
3 0.75794
3 0.16891
2 0.57948
2 -0.96893
4 1.0377
3 1.3357
7 1.5964
2 -0.5113
2 0.084006
3 -0.49266
2 0.48446
3 0.10337
2 -0.06526
2 -0.51054
7 1.4178
3 -0.44782
3 0.85736
2 0.58933
2 0.078905
3 1.1104
2 0.068765
2 -0.27948
2 0.38576
2 0.063819
4 0.21346
3 1.3163
16 0.93457
33 0.41462
3 1.5155
4 0.83604
4 -0.19208
5 1.4505
2 -0.60969
3 -0.34048
3 0.3474
11 1.1818
3 -0.80302
6 1.0626
3 1.1654
2 -0.95313
3 1.3356
2 -0.6235
5 -0.61014
3 2.1142
3 1.3165
3 -0.4229
4 1.1453
3 -0.49291
2 0.60609
4 -0.4783
4 1.7564
2 -0.55943
2 -0.46505
2 -0.55988
6 0.95898
3 1.1614
2 0.62809
2 0.37905
5 1.32
5 1.0629
2 0.37555
3 -0.1294
3 -0.37955
3 0.86944
23 1.252
3 -0.33572
2 -0.78883
6 -0.37077
3 -0.19105
3 1.4091
3 0.71198
2 0.32702
2 -0.39696
6 1.1715
2 -0.023387
4 1.5042
3 0.41002
2 -0.12516
3 -0.21538
4 0.44715
5 0.99165
12 0.96005
3 -0.45767
3 -0.2152
2 0.7487
2 0.8768
2 -0.82651
2 -0.92514
3 0.71788
3 1.1446
2 -1.1348
2 0.44086
3 0.13357
4 1.1279
3 0.91412
5 0.71092
2 1.2778
7 1.0583
2 0.58164
2 0.53105
2 -0.38369
4 0.31918
2 -1.0237
5 0.90412
2 -0.48027
2 0.15075
3 1.1778
3 1.1416
2 -0.75699
3 0.99062
2 0.45571
2 -0.65349
3 -0.0017753
5 0.71356
2 0.64509
3 1.137
9 2.0759
2 0.51087
2 1.2449
3 1.3406
4 1.3265
3 2.9173
3 0.28923
3 0.22385
2 0.58843
3 1.386
6 0.72324
4 0.76671
2 0.27819
3 1.843
5 1.4861
4 1.9421
4 1.5845
2 -0.32016
2 -0.64659
4 1.0335
3 0.91236
2 -0.2369
2 1.5858
11 0.97992
4 2.9637
8 1.4089
2 0.42524
3 0.95654
2 -0.72671
2 0.57033
2 -0.70747
7 2.033
13 0.84542
11 1.7494
3 1.1073
6 1.2806
17 0.43024
2 -0.97005
3 0.41808
2 -0.53266
4 0.11406
2 0.50234
6 -0.29793
2 1.9732
3 -0.18862
4 -0.24238
2 -0.2751
3 -0.37298
3 0.38372
2 0.21844
2 -0.6924
2 0.80376
19 1.3826
2 -0.45776
3 -0.63845
2 -0.36405
5 2.1342
3 1.3055
3 1.2832
4 -0.031379
4 0.54976
2 0.76417
2 0.45618
2 -0.57815
3 0.86591
7 0.99085
2 0.29535
3 1.0832
3 0.1433
2 -0.57418
2 0.68074
5 1.1428
2 0.61889
12 2.1631
2 -0.22204
5 1.3142
3 0.22028
3 1.1941
3 -0.78457
3 2.1114
2 0.77546
2 0.68055
2 -0.98079
7 1.1687
4 0.85836
4 0.12812
2 0.59076
2 0.55072
3 1.2324
3 -0.21563
2 -0.26532
3 0.38142
3 -0.4736
2 0.82727
3 1.0964
2 0.46165
3 0.93277
2 -0.93619
7 1.1972
5 1.2165
3 0.74445
2 -0.67986
4 0.19405
4 0.47942
2 -0.52479
3 0.064946
3 0.12168
3 0.49141
2 1.5838
3 0.9745
2 -0.72552
3 1.0827
3 1.2571
2 -0.11427
3 -0.06473
4 0.54904
3 1.4149
4 1.624
3 -0.47548
9 0.95696
3 -0.25126
4 0.71937
5 -0.064017
5 1.5402
3 -0.3834
7 1.0007
3 0.29354
4 0.64276
2 0.46933
3 1.3819
2 -0.087028
3 -0.35833
3 0.2187
2 0.40815
5 1.2357
4 1.8199
2 -0.97282
3 1.4094
4 -0.49558
3 1.3406
3 2.5368
19 1.6771
2 -0.20445
10 1.2821
2 -0.85334
4 0.34696
4 0.65958
3 1.3233
3 0.19507
3 1.8704
2 -0.31703
38 1.1655
3 -0.23166
7 0.85709
3 1.5574
21 1.1446
2 0.59321
2 -0.035208
6 1.3614
3 0.59109
3 0.38015
3 0.59749
2 -0.070155
3 1.1586
2 0.29982
3 1.5042
2 -0.60519
4 -0.024572
2 -0.052392
2 -0.57896
2 -0.16292
2 -1.0499
2 0.5512
3 1.3286
3 0.90881
2 -0.7506
6 1.2327
2 -0.66987
3 -0.69275
5 0.092355
3 -0.090391
9 1.2055
5 1.0429
5 1.63
2 0.42749
4 0.32809
3 1.3255
10 1.044
3 0.34483
5 -0.33595
2 -0.99826
4 1.4651
2 -0.46098
2 -0.89429
4 1.6285
3 1.2731
3 0.17792
2 -1.1414
4 -0.55348
2 0.61884
3 1.3264
3 3.3401
2 0.016589
7 1.9016
3 0.54421
12 1.2861
2 0.2823
7 0.95185
2 -0.94467
2 -0.25415
5 1.0857
17 1.5948
2 -0.19671
6 1.898
13 1.2968
4 0.78779
4 -0.2477
2 -0.54091
3 0.053921
2 1.3872
2 -0.18879
5 0.9418
2 -0.42427
5 0.020994
2 0.53524
2 -0.15651
4 1.5318
3 1.2978
2 -0.39435
3 0.42368
4 0.41778
2 -0.47537
3 0.25898
5 1.5634
7 0.28996
3 1.3382
2 -0.92607
5 1.8382
3 0.46707
3 1.0252
2 -0.98828
2 0.9813
2 0.29128
2 -0.3661
3 0.22613
2 0.99455
3 -0.27987
7 1.6404
2 -0.53253
3 1.1291
2 -0.37269
2 0.11801
2 0.48804
3 -0.14794
4 1.373
2 0.56182
2 -0.65312
5 0.96751
2 -0.66601
2 -0.12595
3 1.295
2 0.77591
6 1.9785
3 1.3821
2 -0.57065
3 0.64749
2 -0.72848
2 -0.79501
3 1.1714
2 0.020502
2 0.34143
5 1.0664
2 0.094822
4 1.1857
5 -0.077284
3 0.66525
7 1.388
3 0.63256
2 -0.38
3 0.059102
2 -0.70824
2 0.6202
3 1.0765
3 0.22297
5 0.10397
2 0.85961
2 -0.6531
4 -0.16082
3 0.92247
3 1.3323
2 0.046977
2 -0.42157
2 0.55868
6 1.0796
2 0.12037
4 1.1283
3 -0.33995
3 -0.13455
2 -0.35991
4 -0.40441
2 -0.57398
9 1.3723
3 0.35058
3 1.4769
4 1.648
4 -0.2961
3 0.18371
2 0.39912
2 0.18758
5 1.149
2 0.49368
3 1.2502
3 -0.21593
2 -0.56375
2 0.25296
2 -0.40206
2 -0.18923
2 -0.53033
3 2.5376
2 0.65197
3 -0.054091
7 1.9166
6 1.2053
3 0.44302
2 0.54553
4 0.091341
3 0.35373
3 0.17426
4 0.091204
3 -0.43483
2 0.74757
2 0.77067
3 2.0816
2 -0.6866
3 2.1892
2 1.1805
2 1.1511
2 -0.16583
2 -0.29125
3 0.3917
2 0.60407
3 0.38793
2 -0.42739
2 -0.39607
3 0.30728
3 0.035478
2 -0.16813
4 1.778
3 -0.79022
2 1.5402
6 0.95935
3 1.2604
2 -0.66086
2 0.45931
3 -0.077324


==> figure/back_ups/RBF_1st_D2k/Freq_A_D/RBF_1st_D2k_Freq_vs_Prediction_value_A.txt <==
32 -0.92411
38 -0.91914
133 -1.6978
59 -1.2115
44 -0.83737
35 -1.2175
32 -1.0604
33 -1.0895
101 -1.6524
106 -1.4356
38 -1.6873
56 1.0284
40 1.5078
35 0.18496
142 -1.2137
33 -1.2701
38 1.2736
57 -1.1036
34 -0.83022
65 -0.65894
55 -1.0621
39 -1.4716
68 -1.1776
39 -0.81887
83 -1.3077
97 -1.9509
34 -1.3596
40 -1.2685
47 -1.1611
55 -0.9803
112 -0.64545
35 -1.4249
226 -1.9893
49 -1.3833
42 -0.36664
60 -1.6001
84 -0.882
43 -1.1899
33 -1.1836
44 -1.5279
54 -1.116
103 -1.1636
159 -1.8105
60 -1.25
33 -0.8208
64 -1.3413
47 -1.4945
77 -0.97799
79 -1.268
59 -0.29802
98 -1.9479
83 -1.7872
65 -0.33081
101 -1.2881
141 -1.0624
39 -0.98449
35 -1.1636
58 -1.1646
62 -0.89823
49 -1.0624
138 -2.1567
43 -1.8307
37 -0.85277
60 -1.6689
53 -1.2777
37 -1.1123
82 -0.86373
34 -0.42444
154 -1.5833
55 -0.91042
43 0.25976
40 -0.13395
43 -1.4875
70 -1.2135
33 -0.35682
39 -1.2213
90 -1.0624
33 -1.1185
32 -0.78386
33 -0.72394
41 -1.409
41 -0.73305
127 -1.0301
201 -1.3581
76 -1.284
43 -0.73921
70 -1.0288
49 -1.3576
40 -0.6019
43 -0.85842
32 -0.22643
34 -1.2453
35 -0.9712
69 -0.91441
53 -0.59984
39 -1.1542
88 -1.4633
36 -1.6199
34 1.5131
53 -1.5004
70 -1.0897
45 -1.0233
62 -1.0153
32 -1.3004
41 -1.4519
57 -0.88441
36 -1.5076
33 -0.9357
85 -1.6283
34 -1.068
62 -1.1247
34 -0.42844
37 -0.72544
33 -1.0772
50 -1.0647
171 -1.691
45 -0.94764
40 -1.3062
93 -1.6433
64 -1.232
87 -1.4531
43 -1.0855
35 -0.43042
42 -1.0314
61 -0.80669
38 -0.70744
32 -0.36664
46 -1.2709
58 -0.92184
49 -1.1613
47 -1.2119
108 -1.5141
40 -1.2777
37 -1.1801
33 -0.44417
33 -1.045
34 -0.991
52 -0.79205
87 -1.6073
95 -0.94858
39 -1.2444
70 -1.0934
40 -1.5904
43 -1.1326
88 -0.89785
35 0.77321
170 0.33396
55 -1.387
96 -1.0973
37 -0.9703
63 -1.3142
35 -0.4944
35 -1.3961
69 -0.45452
42 -0.75719
36 1.3168
42 -1.5725
42 -1.5606
45 -0.96788
39 -0.94083
41 -0.3318
41 -0.78829
38 -0.6234
370 -1.8346
84 -1.1421
39 -1.043
70 -0.65173
41 -1.1561
56 -1.1093
42 -0.19624
55 -1.2292
39 0.38612
156 -1.2678
43 -0.56897
156 -1.5899
108 -0.26508
48 -1.6828
52 -1.4888
93 -0.9331
62 -1.8652
32 -1.2306
56 -0.93578
35 -1.25
94 -1.1936
33 -1.3236
37 -1.3498
35 -0.51072
47 -1.0058
38 -0.80904
119 -0.9142
34 -0.48387
81 -1.2661
44 -1.76
48 1.4753
42 -0.67985
62 -0.65264
48 -1.2457
59 -1.2467
103 -1.0454
188 -1.5565
33 -1.1663
80 -1.771
67 -0.89827
33 -1.2302
48 -1.2779
69 -1.3853
39 -1.5778
47 -1.0646
35 -1.0141
38 -1.4439
37 -0.81753
56 -0.72909
77 -1.5621
34 -1.1123
49 -1.6858
102 -0.70655
41 -0.7962
64 -1.1659
43 -1.0203
130 0.050492
32 -1.0206
48 -1.3951
39 -1.6249
38 -1.0732
93 -1.0013
33 -0.44971
37 -1.1075
35 -1.0916
38 -1.1286
60 -0.91191
50 -1.1973
38 0.83848
42 -0.010557
40 -1.7223
42 -1.5812
37 -1.7215
54 -1.7014
70 -0.80981
47 -0.83905
36 -1.6794
54 -0.61788
46 0.058593
38 -1.1741
35 -1.1329
114 -1.0136
115 -1.2706
67 -1.7539
46 -1.2342
60 -1.5893
38 -1.2546
74 -1.1327
38 -1.2116
55 -0.91466
43 -0.48046
37 -0.56125
66 -1.3633
106 -0.88689
58 -0.94849
198 -1.19
76 -0.91007
43 -1.2035
91 -1.3651
35 -0.80217
34 -1.4666
35 -0.91962
103 -1.3972
171 -0.722
61 -1.6112
90 -1.6177
272 -1.3886
32 -1.2114
39 -0.79892
40 -0.11841
35 -0.67772
190 -1.3965
36 -0.63048
35 -1.1044
33 -1.2463
36 -1.4142
57 -1.0038
64 -1.55
40 -0.63129
52 -0.96557
56 -0.8728
54 -0.31668
50 -1.0607
79 -0.91007
59 -1.1301
35 -1.4739
139 -0.84561
97 -1.1203
49 -1.0768
35 -0.40804
52 -1.1674
40 -1.5197
34 -0.8627
37 -1.3271
82 -1.3926
33 -0.44283
43 -1.3711
49 -1.3085
36 -0.82949
32 -0.77694
78 -1.5118
98 -1.7257
76 -1.2951
67 -1.1978
32 -1.3497
70 -1.3758
77 -1.2493
43 -1.2658
35 -1.6688
55 -0.72283
37 -0.59308
40 -1.3085
66 -1.2291
36 -0.7147
34 -1.1518
33 -0.060296
43 -0.91007
88 -1.7465
41 -1.4873
33 -0.60514
222 -1.1587
73 -0.82006
40 -0.97562
41 -1.2867
41 -0.45553
40 -1.1996
36 -0.21764
63 -1.1373
53 -1.3769
49 -1.3411
77 -1.3019
93 -0.98091
102 -1.2197
47 -1.0901
55 -1.1252
41 -1.0966
58 -1.089
61 -0.48136
34 -1.422
40 -1.0285
48 -0.73972
124 -0.63158
38 -0.11348
41 -1.157
49 -1.004
48 -1.1899
137 -1.2535
44 -1.0741
83 -1.2346
90 -1.326
175 -1.3492
35 -0.29551
42 -1.2826
35 -1.0219
37 -1.0735
44 -1.427
58 -1.1251
63 -1.1154
34 -1.635
53 -1.1601
37 -1.2825
59 -1.1211
42 -0.97662
36 -0.66951
46 -1.0424
171 -1.6732
48 -0.52117
88 -0.25399
166 -1.7113
52 -0.65062
36 -0.65488
46 -1.7512
44 -1.8081
51 -0.6108
91 -1.622
33 -0.92291
49 -1.493
143 0.070849
77 -0.39722
105 -0.89527
70 -0.68402
36 -1.4601
49 -1.3529
41 3.0186
55 -1.9164
37 -1.2331
68 -1.153
124 -1.8095
45 -0.67826
42 -0.86226
83 -0.86708
43 -1.3686
44 -1.5289
45 -1.5966
34 -1.0279
42 -0.6049
64 -0.74987
54 -0.49164
109 -1.2605
37 -1.1068
33 -0.87775
60 -0.47041
37 -0.92591
40 -1.0375
38 -1.054
41 -1.782
102 -1.6642
40 -1.3164
47 -1.0089
39 -0.52683
128 -1.4429
61 -1.2548
50 -0.61064
33 2.7541
51 -1.235
41 -0.868
36 -1.0067
100 -1.2009
55 -1.924
110 -0.87121
109 -0.97036
67 -0.44068
41 -1.0766
83 -1.6574
62 -0.72274
37 -0.95064
73 -1.1016
292 -1.436
45 -0.57088
87 -0.76629
42 -0.94249
42 -0.83589
47 -1.1538
207 -1.3266
76 -1.4509
34 -1.1332
34 -2.0066
38 -1.614
69 -1.997
54 -1.034
60 -0.66507
98 -1.17
46 -0.45414
36 -0.96982
56 -0.70486
38 -1.4716
46 -1.0792
57 -1.3939
52 -1.173
43 -1.62
45 -1.1434
35 -1.3724
46 -0.80908
62 -1.1483
46 -1.268
41 -1.2796
33 -1.1864
58 -0.87625
52 -0.74733
58 2.6106
65 -1.1075
36 -0.40158
79 -1.2202
43 -1.0409
81 -1.262
33 -0.90833
38 2.0201
68 -1.1379
63 -1.0771
116 -1.2767
43 -1.0647
48 -0.28686
57 -0.52215
40 -1.52
53 -1.1621
72 -0.65673
48 -0.80907
41 -1.4607
53 -1.3618
33 -1.5155
40 -1.7244
32 -1.4962
401 -1.2286
105 -1.5114
80 -1.1126
60 -1.5373
69 -0.86995
58 -1.2662
46 -1.032
41 -0.23452
45 -1.2206
72 -0.77115
73 -1.1613
415 -1.3093
66 -0.97766
44 -1.6351
46 -0.87703
87 -0.98823
63 -1.1654
68 -0.71005
34 2.8642
47 -0.8599
42 -1.2072
47 -1.1992
41 -0.79886
55 -1.6562
34 -0.77522
41 -0.67802
34 -1.1016
35 -0.84945
77 -1.1323
43 -1.6528
53 -1.4599
40 -0.92429
32 -0.78893
64 -1.2794
34 -1.1646
37 -1.0096
36 -0.083071
56 -1.5753
92 -1.332
61 -1.2305
42 -1.2786
38 -0.57593
43 -1.1233
102 -1.1861
50 -1.1223
39 -0.83234
58 -1.2443
267 -1.7508
70 -0.84374
38 -0.87703
32 -1.2977
33 -0.71563
91 -1.4516
36 -0.6541
132 -1.0904
41 -1.3878
59 -1.6462
130 -1.0184
45 -1.3937
32 -0.83508
129 -1.2093
35 -1.2736
109 -1.0649
33 -0.82574
50 -1.6085
40 2.5228
45 -1.2901
34 -1.4716
68 -0.77741
54 -1.0305
33 -1.4543
34 -0.99044
51 -1.9961
41 -1.6644
44 -1.0729
33 -1.2495
87 -0.89777
57 -0.74199
32 -1.4386
44 -0.88954
197 -1.5337
52 -0.72293
35 -1.1076
63 -2.0886
77 -1.0422
52 -0.74142
33 -1.0211
38 -1.2144
34 -1.1016
59 -1.3246
95 -1.4548
42 0.049726
41 -1.9921
40 -0.88765
33 -0.42801
37 -0.96096
41 -0.8474
58 -1.2011
32 -0.4889
33 -1.1434
40 -1.1805
46 -0.86586
35 -1.0864
38 -1.1364
42 -0.86413
37 -1.0156
108 -1.2786
32 -0.93355
61 -0.77981
161 -1.3001
34 0.24011
54 -0.94331
84 -0.89022
44 -0.88105
36 -1.0722
58 -1.2135
35 -1.0753
35 -1.467
63 -1.1472
34 -0.93651
89 -1.1738
50 -0.5137
52 -0.4236
66 -1.3845
53 -0.50859
36 -1.4755
59 -0.041375
320 -1.0995
89 -1.4688
55 -0.76498
68 -1.7485
34 -0.71013
46 -1.4909
85 -1.2
119 -1.7061
34 -0.45646
72 -0.95022
170 -1.3959
56 -1.0509
36 -1.3454
53 -1.0061
35 -1.2068
33 -1.0125
38 -1.2527
68 -1.0634
63 -0.52726
44 -1.0657
36 -0.96294
36 -1.5017
40 -0.89675
40 -1.327
163 -0.781
35 -1.2353
51 -1.1312
35 -0.41561
104 -1.0089
35 -0.76575
40 -1.0427
33 -1.1178
33 -0.49331
38 -1.1707
40 -0.29773
45 -1.2577
34 -0.40982
76 -1.0168
35 -0.99896
42 -1.6509
108 -0.9315
43 -1.3131
78 -1.3887
42 -1.1064
58 -1.6541
127 -0.89148
75 -1.1616
33 -0.58781
37 -1.9893
46 -0.74659
99 -0.89384
41 -0.69425
150 -1.3327
45 -1.5383
58 -1.1064
104 -1.8119
43 -1.16
35 3.9117
45 -0.82349
36 -1.0541
39 -1.8391
34 -0.44695
156 -0.97321
32 -1.5774
35 -1.1064
37 -1.0222
244 -1.4442
33 -0.75976
53 -0.95143
54 -1.361
55 -1.1064
33 0.5893
36 -1.4869
36 -1.1796
43 -1.1004
34 -1.1683
32 -1.2008
39 -1.086
65 -1.0107
34 -0.35766
50 -1.5171
34 -1.1165
60 -1.3678
40 -0.79268
77 -0.92357
140 -1.1951
83 -1.6004
32 -1.1064
36 -1.0816
81 -2.0059
38 -1.5098
47 -0.50822
55 -1.7783
38 -1.1064
50 -1.4749
87 -0.43371
117 -1.5693
39 -0.83927
33 -1.3604
40 -1.1369
156 -1.3038
33 -0.96017
59 -1.1048
51 -1.2667
33 -1.0207
33 -1.5583
297 -1.7009
32 -1.179
34 -0.71902
34 -1.1282
58 -0.88066
37 -1.0003
74 -1.0112
37 -0.81565
34 -0.91606
64 -1.3747
40 -0.43026
121 -1.0366
44 -1.6569
38 -0.58842
96 -1.719
113 -0.92332
34 -1.5607
38 -1.4519
82 -0.98515
32 -1.6167
40 -1.1414
113 -1.3106
130 -0.50516
47 -1.6821
292 -1.4384
41 -1.0837
42 -1.6004
76 -1.4973
58 -1.2252
39 -1.6452
52 -0.99576
40 -0.76436
77 -1.4386
135 -1.2503
33 -0.83926
51 -0.69936
64 -1.2444
42 -1.1673
33 -0.39132
67 -1.3785
41 -0.89232
42 -1.3427
33 -1.2485
140 -1.3351
181 -0.59172
117 -1.0319
52 0.75059
103 -1.3011
40 -0.71306
38 -1.3509
49 -0.66443
40 -0.78116
34 -0.9454
67 -0.86477
64 -0.96252
40 -1.1064
36 -0.92696
42 -1.5009
84 -2.1074
33 -1.1064
92 -1.6637
130 -1.2122
43 -0.69482
81 -1.1435
37 -0.14634
55 -0.94541
44 -1.3589
39 -0.55441
65 -1.998
38 -1.3195
34 -1.0977
45 -1.9966
84 -1.3547
66 -1.1181
41 -1.395
32 -0.99932
36 -0.97335
85 -1.3015
34 -1.3576
39 -2.0464
39 -1.1677
67 -1.2029
53 -0.40751
70 -1.1068
45 -1.6238
114 -1.7504
86 -1.3082
57 -0.98886
34 -1.1117
84 0.13748
64 -1.3537
61 -1.2898
52 -1.2286
43 -1.3452
37 -0.75574
39 -1.0536
90 -0.92373
48 -1.3712
37 -0.90108
35 -1.0719
177 -1.2461
38 -0.91877
307 -0.68595
76 -0.60945
58 -0.3877
42 -1.2351
37 -1.2079
67 -0.96899
39 -0.68872
67 -1.2113
38 -0.44934
36 -1.9184
68 -0.98768
154 -0.5807
45 -1.1575
66 -0.97702
34 -0.47577
58 -1.4363
44 -1.0214
79 -1.5181
51 -1.173
33 -0.94872
36 -0.98526
80 -1.3035
49 -0.8583
43 -0.86602
42 -1.277
91 -1.2001
42 -0.74408
95 -0.64669
227 -1.2035
223 -1.5778
39 -1.3613
46 -1.1538
33 -1.1857
50 -0.61407
37 -0.93331
32 -1.102
85 -1.0175
56 -1.3879
58 -1.3271
33 -0.87805
34 -1.2839
64 -1.4085
54 -1.3537
42 -0.64796
70 -1.2806
89 -1.0945
49 -1.2865
91 -1.4275
137 -1.0226
62 -1.091
44 -0.97821
108 -1.0415
73 -0.8122
40 -1.3085
257 -1.4223
239 -1.287
126 -1.2557
42 -1.2773
38 -0.82132
71 -0.69638
38 -0.87877
39 -1.3711
39 -1.2808
37 -1.1118
46 -0.94185
33 -0.77068
76 -0.98928
32 -0.87327
53 -1.4791
44 -1.0847
44 -0.84963
48 -1.1448
61 -0.88145
33 -0.89807
50 -1.6103
49 -1.0732
81 -1.5038
46 -1.7059
37 -0.70743
153 -1.5737
54 -1.574
46 -1.3811
48 -1.0701
38 -1.2652
40 -1.1529
36 -0.2475
38 -0.63151
39 -1.5889
309 -1.2043
34 -1.6775
46 -1.15
68 -1.6262
52 -0.67309
45 -0.51947
34 -1.175
48 -1.4391
74 -0.87221
37 -0.22188
47 -1.6594
39 -1.1318
34 -0.97299
49 -0.74606
86 -0.71713
56 -1.5162
44 -0.78163
34 0.13337
40 -0.53367
163 -1.3682
185 -1.451
49 -0.42491
55 -1.4521
47 -1.1809
38 -1.4633
48 -1.6424
52 -0.88633
57 -1.7629
41 -0.52633
40 -0.2585
46 -1.0284
84 -1.2572
54 -0.2746
38 -0.45221
70 -1.3896
177 -1.0292
44 -0.90128
48 -1.1532
36 -0.33792
35 -0.81533
44 -0.84673
63 -1.1464
41 -1.1774
37 -0.59464
53 -1.552
34 -0.91055
40 -1.1474
39 -0.53238
60 -1.0763
99 -1.5298
36 -0.25589
33 -0.59086
82 -0.75826
41 -1.4854
45 -1.044
36 -1.1249
204 -1.2356
64 -1.5613
50 -1.0119
32 -1.1113
71 -0.87775
70 -0.68259
47 -1.2603
51 -1.0919
73 -0.83109
32 -0.93389
52 -1.297
74 0.26031
55 -0.86505
33 -1.2291
45 -1.0945
196 -0.5189
178 0.025518
34 -0.83014
33 -1.4846
71 -1.2423
39 -1.1648
50 -1.1539
391 -1.3036
38 -1.1382
51 -1.6198
36 -1.4282
184 -0.94764
108 -1.3085
37 -0.59653
40 -1.1644
50 -1.1381
47 -0.9088
67 -1.1302
37 -0.87175
35 -1.3895
91 -1.157


==> figure/back_ups/RBF_1st_D2k/Freq_A_D/RBF_1st_D2k_Freq_vs_Prediction_value_D.txt <==
4 2.7951
4 0.53135
4 2.2575
6 4.9024
4 0.56961
4 0.87556
4 2.1028
6 1.4376
5 4.3431
10 2.656
4 1.2339
4 0.52928
4 0.69514
6 -0.18778
7 6.025
9 -0.9999
6 1.6386
5 0.023633
4 1.6985
5 2.291
4 1.4783
5 -0.82046
4 0.67629
4 1.1936
9 3.5294
4 0.062601
6 1.45
4 1.5173
5 -0.27333
5 3.3994
4 0.70791
4 3.5762
4 2.9828
8 1.8139
4 3.4117
8 0.45266
9 0.013369
6 2.4849
7 0.54066
3 4.2633
6 4.6419
4 -0.75058
5 2.6709
6 0.86409
9 1.0858
6 2.9599
7 5.1658
4 1.701
4 1.7511
7 2.3763
4 1.9749
4 0.6646
4 5.469
4 1.9948
6 2.7455
6 1.9458
4 1.7508
5 3.1364
4 2.9562
10 0.21237
4 -0.80797
3 1.4194
4 1.7889
4 0.24505
4 2.2078
6 1.6208
6 1.5953
4 0.72832
6 4.9827
4 5.2179
7 0.96294
7 -1.2957
5 4.2656
4 1.5158
3 1.5385
4 2.3222
4 4.6433
4 0.62552
9 3.5497
4 0.57439
5 2.8884
6 0.38687
9 0.88547
4 1.3226
4 -0.19268
5 1.6934
4 3.4983
4 3.37
7 1.0596
4 2.1686
10 5.104
8 0.97623
4 -1.3001
4 1.0552
4 0.55233
5 5.4304
4 4.1841
4 2.0293
5 3.0312
4 1.0079
6 0.64547
4 0.70869
6 1.3884
4 1.3512
5 2.4652
4 1.9999
5 2.6951
4 1.0788
4 0.19128
6 2.2815
4 2.4009
4 -0.063215
7 4.9296
4 0.6545
8 -0.35274
4 1.3084
5 -0.19348
9 3.7109
4 1.2774
5 2.3251
4 2.144
4 1.4193
4 0.7493
3 3.9581
4 2.5489
9 4.6246
4 0.82286
5 1.7416
4 -0.15481
5 1.1608
7 -0.038514
7 2.1956
4 2.3959
7 1.7345
7 3.1035
4 2.1927
4 -0.093264
5 -0.2775
4 0.52649
3 2.2454
3 0.50663
6 4.1016
5 -0.060981
4 0.58045
4 2.1092
4 0.68937
4 1.7106
4 1.6691
5 3.6258
4 1.6318
4 1.7922
4 1.1431
6 1.0018
5 2.4212
5 4.6912
9 3.3318
7 5.237
5 1.1592
6 4.5797
4 -0.21959
4 1.3267
4 -0.88924
5 4.4442
6 1.6928
8 0.29883
4 1.392
8 -0.29651
4 1.6889
4 2.4083
7 2.5024
4 2.5406
4 3.213
9 2.677
5 0.42885
6 1.1575
5 1.0274
4 1.6189
3 2.5671
5 1.4222
4 1.9702
3 0.6997
4 1.305
10 -0.51356
8 3.0396
4 0.92016
4 2.4461
5 0.23021
6 2.8002
5 3.5376
4 -0.43354
8 1.5819
7 1.6716
5 4.1929
4 1.2396
5 3.5571
4 2.2607
4 0.58155
4 4.7182
4 0.21137
4 1.6988
5 0.84346
5 1.9311
5 2.9499
4 2.4705
5 1.1562
4 1.507
4 2.4612
7 -0.53496
4 2.5137
6 3.4066
10 1.6009
4 3.5336
5 -0.27067
5 0.52645
6 5.6911
4 5.2492
3 2.6549
5 -0.13803
4 2.2981
5 1.2105
4 0.16902
5 2.7949
5 0.93726
6 5.0971
6 5.4807
5 1.6229
5 1.1841
5 2.4219
4 2.4618
3 1.4701
4 0.43746
4 5.7943
6 4.2565
8 1.9564
4 -0.25965
4 1.267
4 0.50355
4 0.43576
5 2.1947
5 0.35298
4 3.9615
6 5.7093
3 2.3796
4 1.7534
5 0.19638
4 2.7255
4 1.6058
4 1.9315
4 1.6178
4 0.16425
6 1.2243
9 0.35663
7 1.1666
5 4.5963
4 3.3966
5 0.73493
7 -0.22733
4 3.5909
5 1.2962
5 -0.24603
18 3.7771
6 -0.43534
5 3.7625
4 0.91996
6 2.2232
4 5.5303
13 2.5152
5 0.68121
8 3.1807
4 2.6803
4 2.2512
6 1.2562
7 4.386
4 0.71484
4 0.60656
4 4.136
4 1.9743
3 3.9031
15 1.7715
5 -0.21446
4 2.3034
5 4.1513
5 -0.54122
4 2.5996
4 2.7296
6 2.9993
4 2.2835
5 3.4587
4 3.3859
4 0.19839
5 2.02
8 0.87444
6 3.6015
4 0.86391
3 0.72003
5 3.7474
7 0.73374
4 -0.48608
10 4.521
5 4.0003
15 0.74025
10 3.5926
5 2.5581
9 0.77436
4 4.3953
3 1.6195
5 3.4326
3 1.1901
5 0.18527
4 3.6016
4 -0.59282
4 2.543
8 3.3917
5 1.7411
4 1.6826
4 1.6757
5 1.4232
7 5.7495
4 1.2935
4 1.695
5 -0.89619
4 3.0859
5 3.2147
5 1.4245
5 0.70158
7 1.0474
4 3.109
4 1.8742
6 1.8001
4 0.28692
4 -0.83826
4 3.1242
4 1.5599
5 0.90856
4 1.2173
5 2.7598
37 3.6213
6 3.419
4 2.8545
3 1.7615
4 4.108
4 2.3523
5 2.9282
4 0.97297
4 1.9124
4 2.0333
18 0.65282
6 1.0724
4 3.1207
4 -0.21066
5 -0.21133
5 4.6767
5 2.5457
5 1.0569
4 -0.61616
4 1.5096
7 5.0842
7 1.4193
7 0.94838
4 -0.76303
5 4.1469
5 3.2345
4 0.6749
6 2.3183
10 3.2942
6 0.92103
7 0.30099
8 0.4468
5 5.1959
4 3.657
7 0.19637
4 1.9096
7 5.6455
4 -0.6678
4 0.84436
4 0.38748
4 1.2663
8 0.48353
7 1.4993
4 2.6726
4 0.20981
8 -0.1222
6 -0.91506
4 1.027
8 1.7479
5 2.8701
4 3.152
6 4.399
4 3.589
6 2.8858
4 0.76018
4 -1.2074
4 4.0289
4 -1.091
6 4.3949
6 2.2091
3 0.79948
15 4.1384
3 5.3325
5 2.1215
4 3.6956
4 1.5661
5 0.089682
8 0.23585
5 1.7915
6 1.9424
5 -0.76914
4 1.0984
9 0.22104
6 2.5644
4 2.7977
5 4.3159
8 1.7126
5 0.26748
6 2.6417
4 2.9504
4 -0.052512
9 -0.13741
6 1.8687
6 0.50565
4 2.3892
4 3.0092
4 -0.67285
3 4.7732
8 3.4949
4 1.7867
5 0.46141
4 -0.60719
6 2.0528
5 -0.20358
4 3.6276
6 2.5159
8 0.14219
5 2.2085
5 3.5234
6 1.5153
4 2.9478
4 3.3914
7 2.7149
5 -0.29974
4 1.6731
7 3.7789
4 0.88604
5 1.621
7 4.3174
4 0.98357
4 1.5261
4 1.5304
7 0.26325
9 3.417
4 2.1288
6 1.2476
4 3.8369
4 1.5376
4 1.4388
4 1.8509
5 0.97324
14 2.6074
6 2.1566
7 3.1757
5 2.895
8 0.23229
7 1.9381
5 1.7721
5 -0.76488
4 2.6912
9 0.18824
4 0.063548
10 -0.4548
4 3.7697
4 2.5555
6 0.24439
5 0.18008
4 4.1191
7 1.5176
6 4.8383
4 0.83909
5 3.2173
4 2.8467
3 2.3573
4 1.2958
10 2.952
8 1.4231
5 2.0339
6 -0.50941
16 1.1199
4 2.306
27 3.4665
9 2.6961
5 0.73709
5 4.9308
4 1.8186
4 1.5444
4 4.3104
4 1.1001
5 3.44
4 2.1713
25 1.3914
4 0.50178
15 4.1996
7 3.1938
11 2.809
11 0.42173
4 0.93045
5 0.48822
4 0.18124
4 0.5266
5 4.2815
4 -0.20425
15 2.432
5 -0.042031
4 -0.038823
3 2.0927
6 1.6913
5 -0.17989
4 1.1713
4 2.8251
6 1.6683
4 0.026729
7 3.5977
4 1.3476
5 3.0687
4 4.3107
5 -1.1404
5 -0.22104
4 0.57156
8 3.3522
4 -0.11005
5 1.9075
4 3.2108
3 0.29956
3 1.1703
5 0.35414
4 1.05
3 1.4931
5 2.3833
4 0.76242
4 0.36789
6 2.424
3 1.1607
4 4.627
4 1.591
6 3.2886
5 2.1723
5 -0.34801
4 0.76906
5 1.6678
4 0.75453
4 -0.10137
9 0.7313
4 1.7806
3 0.39317
5 3.6964
9 1.8046
7 2.8293
5 2.6329
4 3.1959
5 4.149
4 1.3654
4 0.27595
5 0.21765
4 3.94
6 0.59105
4 1.6166
10 -0.2785
4 1.1526
4 1.0379
4 2.5675
4 3.2195
6 2.9722
13 3.5976
6 2.6508
5 2.1158
6 2.692
4 2.0706
4 5.8
5 0.78979
5 1.8515
4 1.02
4 -0.42622
4 0.79527
14 2.312
12 4.0305
5 0.77356
7 0.68208
4 1.748
5 2.5127
11 3.112
4 1.0782
6 -0.6337
7 -0.039288
4 4.2708
4 1.0683
11 3.068
7 1.0495
6 1.0996
4 2.7955
51 -0.28881
4 2.1888
5 2.7442
5 2.0902
4 5.0314
4 2.9536
5 0.8009
6 0.46841
5 0.54849
5 0.27955
5 2.6412
4 3.2046
4 1.0156
5 0.12714
4 2.9957
4 1.433
5 -0.059314
5 1.2138
5 -0.76642
5 0.58982
4 -0.24177
5 2.8036
4 2.1497
5 1.5161
8 1.529
8 3.7184
6 2.2436
4 5.7412
18 0.51478
13 3.4003
4 2.8526
13 1.2464
4 1.2364
10 2.6233
10 -0.54383
4 0.80519
5 3.1816
5 0.71937
4 2.7795
4 4.0841
7 3.205
8 3.6956
14 1.7465
4 0.37777
4 4.7229
4 -0.3443
6 1.2083
7 1.1271
5 0.0018685
4 5.3948
5 -1.196
4 1.77
4 1.5751
4 1.8365
4 2.5565
4 0.39531
4 -1.1064
5 1.7589
4 0.26444
4 0.92913
4 3.5141
4 0.30297
8 1.3412
5 1.2075
6 1.53
7 1.0577
8 3.6759
7 0.96503
4 -0.13603
12 3.4588
7 1.2033
6 4.2765
9 1.1456
5 1.2622
4 4.9888
4 1.4481
4 -0.2455
4 2.8496
10 2.9828
4 0.099334
6 2.3933
4 0.2605
7 2.0623
4 2.8079
6 2.6315
6 3.1247
5 3.7491
5 0.078703
4 5.0024
5 3.6715
5 1.5993
4 2.8914
20 -0.32745
10 2.4312
5 5.0406
10 2.3929
10 0.90492
5 1.492
3 -0.28231
6 3.735
5 0.71878
3 2.4921
4 -0.031405
4 0.22761
4 1.3474
6 5.7421
5 1.9518
5 2.483
6 2.1998
4 3.4206
4 3.3233
5 -0.3811
4 -0.59727
9 1.8695
4 -0.081364
6 1.2717
6 2.861
10 2.0476
5 -0.25672
7 2.5616
12 0.22064
7 -0.5112
4 2.2375
4 5.4202
4 1.6998
6 -0.96825
4 1.1805
4 -1.1308
8 1.3713
12 3.0313
5 2.293
4 -0.0022078
4 2.8401
4 1.3707
6 -0.59149
8 3.5577
20 0.70719
5 2.4781
7 0.7726
4 0.62595
6 4.0876
3 -0.32944
3 3.1752
4 3.1044
5 3.8068
4 3.3784
4 0.65511
4 2.0089
4 1.7601
4 0.77674
4 3.6153
5 -0.64778
5 3.9446
12 2.6615
3 2.2775
4 2.2667
4 5.0374
6 1.3518
5 2.8187
5 0.7628
8 3.2134
4 5.1861
4 3.7056
5 0.018692
4 3.8104
9 1.6235
4 3.2302
4 1.4284
4 1.1409
4 -0.41423
6 1.5764
4 1.2551
3 2.2296
8 1.7877
9 0.29619
5 3.2361
4 2.5353
4 1.7639
4 -0.23848
7 2.3644
6 2.6168
4 1.3282
5 3.3139
4 2.081
3 3.9475
9 2.2883
4 -0.37964
4 0.66144
4 1.3495
4 2.103
4 2.2778
4 3.8306
5 -0.070246
3 0.47949
5 4.3824
4 1.4807
4 3.2003
5 2.9609
5 1.6635
5 0.062584
8 3.4085
6 1.9421
5 2.6689
4 1.1107
4 -0.14885
5 0.48406
4 0.28054
5 1.4837
5 4.9074
5 3.7822
4 1.8675
4 0.035737
5 2.1444
6 -0.51907
6 0.62824
7 1.2411
3 1.7362
3 -0.48297
5 5.5926
5 1.5596
4 2.2596
5 2.6242
4 3.3793
4 1.434
6 2.1529
6 4.517
6 -0.046971
4 2.5487
6 2.9619
6 0.95851
11 0.7748
3 -0.64462
4 2.698
16 -0.071957
5 3.689
6 -0.084043
4 3.3745
6 2.9647
6 2.6451
4 1.3356
5 3.1969
4 5.1316
5 2.6844
7 2.0114
5 -0.19122
5 0.37861
6 -0.1127
6 1.2926
4 1.054
4 0.44978
10 0.83927
4 3.3883
4 0.37369
7 2.953
4 2.2201
4 0.1244
4 3.845
5 2.0645
7 3.2929
4 -0.87222
9 1.6686
12 1.3645
5 0.32274
7 1.1145
3 2.3707
4 2.5315
7 2.5628
6 2.3739
9 1.0687
5 -0.90262
14 2.3256
4 2.1429
4 2.2417
7 1.8679
8 3.9812
7 0.8843
4 2.7731
15 1.7377
12 3.214
4 2.3054
5 3.0517
5 2.5695
5 -0.096844
4 -0.97751
4 1.0041
14 2.6298
4 -0.32007
3 -1.2612
4 2.0936
3 2.1792
10 -0.67825
4 4.0328
7 3.8759
8 1.9904
4 1.5222
6 1.2194
4 1.5949
6 1.3071
8 4.4833
4 0.27477
6 2.0692
4 3.6366
4 3.3606
5 0.79784
4 3.4311
9 3.7261
4 3.8063
4 0.51192
4 2.4642
4 1.1591
5 0.80587
4 0.59933
4 2.0416
4 -0.4885
4 0.69948
4 1.5312
4 1.6605
3 0.55714
4 -0.69229
5 2.4262
5 1.2321
4 -1.4568
4 1.2352
4 2.8961
4 3.9894
4 5.5452
4 0.45782
9 4.1999
5 1.9053
4 -0.1977
4 4.8852
7 1.5547
7 1.7406
6 2.7297
4 3.2768
5 -0.34765
4 0.33287
5 0.53655
4 0.53987
4 0.21483
4 2.8763
5 4.6022
4 -0.36139
5 2.4511
4 1.9683
5 0.053675
8 2.7842
4 0.79069
5 3.3642
3 1.7794
9 3.1661
5 -0.096966
4 1.0453
4 1.4605
6 2.8063
4 1.9936
7 2.1493
3 0.99421
5 1.9405
6 0.26743
4 5.0835
5 1.4657
40 3.1094
4 1.8463
4 0.0011656
5 2.3744
4 4.98
15 1.9246
4 0.55557
4 1.5473
6 2.6184
4 1.6033
5 3.5321
4 2.4935
4 2.4354
4 4.8659
5 2.1287
8 1.8832
5 1.7219
4 2.2581
4 1.2787
4 1.107
6 4.8646
4 1.9002
4 1.7374
3 1.0661
4 2.725
6 0.28343
4 -0.004883
4 2.728
6 0.54453
5 2.95
4 1.9916
4 2.6681
5 1.3684
6 2.62
4 0.023002
5 2.4256
5 0.5756
6 3.146
5 4.3239
4 2.812
4 -0.21082


==> figure/back_ups/RBF_1st_D2k/OR_B_C/RBF_1st_D2k_OR_vs_Prediction_value_B.txt <==
0.5498 -1.2648
0.61885 -1.9037
0.70477 -0.12105
0.28313 -1.583
0.65914 -0.63766
0.68356 -1.4892
0.49691 -1.0315
0.26089 -0.69779
0.42877 -1.3967
0.12776 -1.6651
0.51953 -1.4786
0.4925 -1.3069
0.70392 -0.2143
0.28638 -1.5654
0.17843 -2.2363
0.14721 -1.9291
0.21989 -1.6869
0.30703 -1.1364
0.60579 -1.5295
0.47295 -1.1309
0.55713 -1.7496
0.3197 -2.0311
0.70121 -1.1501
0.67065 -0.97648
0.1349 -1.7766
0.70466 -0.62338
0.30119 -1.4277
0.69918 -1.4867
0.38188 -1.65
0.45588 -1.8366
0.66838 -1.7461
0.70412 -0.95732
0.65228 -1.2597
0.1704 -1.995
0.58305 -1.7988
0.16439 -2.4671
0.14069 -1.7043
0.29539 -1.1863
0.20322 -1.8557
0.69895 -1.1749
0.27509 -1.3884
0.59131 -1.6404
0.38726 -1.4216
0.25239 -0.30109
0.14502 -1.054
0.22924 -1.3694
0.18927 -1.8426
0.61549 -1.6566
0.57691 -2.0602
0.20254 -1.7453
0.6072 -1.1813
0.67665 -1.6467
0.53986 -1.387
0.70464 -1.3818
0.2727 -1.0889
0.28151 -1.6079
0.70456 -1.2519
0.37117 -1.2909
0.54897 -1.4146
0.12627 -1.58
0.52296 -1.068
0.69711 -1.114
0.58608 -1.8524
0.69692 -1.8936
0.66265 -1.5373
0.28394 -1.8939
0.23289 -1.7228
0.67583 -1.2314
0.22346 -1.2644
0.69779 -1.9389
0.21216 -0.9012
0.20938 -1.9435
0.34384 -1.2692
0.59205 -1.8117
0.6955 -0.79223
0.63366 -2.2835
0.66929 -1.2706
0.65174 -1.343
0.14556 -1.3225
0.50916 -1.9524
0.32397 -0.97269
0.24104 -1.2466
0.13751 -1.3544
0.65283 -1.5519
0.57846 -2.0532
0.31039 -1.2146
0.70442 -1.2552
0.64786 -1.3613
0.20052 -1.67
0.70482 -1.1884
0.12726 -2.1023
0.15969 -0.54332
0.6916 -0.70076
0.70451 -1.172
0.68892 -0.92124
0.30955 -1.7279
0.63054 -1.2124
0.54402 -1.2881
0.43149 -1.5268
0.52977 -0.67495
0.28071 -1.4429
0.70482 -0.6507
0.28475 -1.4661
0.68861 -1.2716
0.45228 -1.4783
0.61207 -1.495
0.36672 -0.76538
0.70383 -1.5935
0.51349 -0.73919
0.21777 -1.822
0.65863 0.25943
0.70376 -1.5954
0.19254 -1.2188
0.59864 -1.6707
0.16262 -1.7664
0.7047 -0.82925
0.33949 -1.7518
0.14339 -1.1402
0.53568 -0.74787
0.3163 0.36631
0.69714 -1.3531
0.70425 -0.84952
0.63734 -1.6564
0.70087 -1.1418
0.67457 -1.1282
0.13804 -1.4452
0.70178 -1.8724
0.47652 -0.0040004
0.70452 -1.0601
0.37473 -2.1235
0.18157 -1.96
0.1932 -1.5191
0.55225 -1.2437
0.18348 -1.4881
0.17346 -0.64062
0.70391 -2.1655
0.67746 -1.6589
0.31292 -1.16
0.58381 -2.4172
0.69816 -0.8712
0.69621 -1.8546
0.2206 -1.1637
0.44777 -1.1018
0.68022 -0.80947
0.53484 -1.2822
0.5221 -1.6855
0.69505 -1.8334
0.58152 -1.8531
0.44686 -1.7177
0.50829 -1.4
0.70482 -1.9206
0.70279 -1.4523
0.27829 -1.101
0.48985 -2.2477
0.44506 -0.99231
0.14611 -1.4358
0.1985 -1.8064
0.38277 -1.8689
0.23658 -0.99368
0.66314 -1.6155
0.54733 -1.7741
0.6953 -1.2748
0.39535 -1.3428
0.22132 -1.5371
0.16798 -0.75988
0.61276 -1.1931
0.16558 -1.8084
0.59353 -1.1122
0.51176 -0.22335
0.17531 -1.3689
0.58758 -2.0198
0.62282 -2.4612
0.14943 -1.2051
0.34471 -1.7564
0.21565 -1.2416
0.33256 -1.2587
0.50305 -1.4223
0.69857 -0.70337
0.3685 -1.9149
0.67905 -1.3806
0.70103 -1.4081
0.6576 -0.19093
0.13028 -2.5619
0.16499 -1.3157
0.6065 0.045113
0.70477 -1.5353
0.33083 -1.2398
0.2791 -1.6798
0.36495 -1.8002
0.63612 -1.3619
0.17162 -2.2309
0.17718 -2.2252
0.36939 -1.4396
0.51781 -0.8712
0.31376 -2.4333
0.69601 -1.2944
0.7048 -1.4438
0.65708 -0.46103
0.56911 -0.90459
0.56356 -1.6084
0.4792 -1.4076
0.32482 -0.17463
0.31546 -1.2855
0.62672 -1.4177
0.34908 -1.6309
0.61412 -1.7002
0.54485 -0.98046
0.19451 -2.1006
0.58229 -1.5698
0.26167 -1.6473
0.13181 -1.4009
0.7046 -1.6623
0.41701 -2.0946
0.40797 -1.4515
0.25701 -0.07809
0.61616 -1.4024
0.70203 -1.485
0.36584 -1.1502
0.70288 -0.98039
0.39355 -1.5904
0.70368 -0.70038
0.42968 -1.5834
0.46578 -0.73174
0.24782 -1.6418
0.24858 -1.8163
0.39445 -0.96119
0.33688 -1.3439
0.42787 -1.7656
0.67945 -0.96119
0.70022 -1.1965
0.70463 -0.7775
0.55307 -0.60133
0.2307 -1.6137
0.15393 -0.92836
0.70475 -1.0644
0.50393 -1.8005
0.70041 -1.1121
0.60999 -1.4401
0.37562 -0.81626
0.42696 -1.74
0.68098 -0.14675
0.2648 -0.60027
0.69644 -2.0074
0.5407 -1.585
0.44867 -1.0909
0.62217 -1.0754
0.69217 -0.43201
0.70469 -1.2137
0.70074 -0.81326
0.6711 -1.2623
0.27589 -2.1562
0.14393 -1.3839
0.21077 -1.0599
0.40887 -1.7688
0.69326 -1.2702
0.38367 -1.6819
0.17655 -1.6508
0.59719 -0.97312
0.36761 -1.3617
0.4783 -1.6346
0.10886 -1.809
0.26794 -1.5484
0.41339 0.26023
0.57147 -1.5108
0.22779 -1.5658
0.70407 -0.095494
0.11804 -0.72616
0.45859 -0.92049
0.16919 -1.3502
0.7035 -1.9035
0.70192 -1.2586
0.26873 -0.88115
0.21007 -2.4205
0.58532 -1.276
0.5547 -2.2164
0.64386 -1.5952
0.67198 -0.70799
0.7019 -1.1012
0.11111 -1.3947
0.32226 -1.9237
0.62348 -1.1648
0.44144 0.10061
0.35084 -1.7886
0.61952 -1.5719
0.60224 -1.5108
0.26952 -0.48989
0.52637 -0.99238
0.38905 -1.3366
0.58683 -1.9847
0.51089 -2.0057
0.46488 -2.0367
0.15795 -1.7885
0.26323 -1.4682
0.7048 -2.0049
0.70055 -0.99558
0.38009 -1.7699
0.20732 -1.4284
0.7031 -0.79054
0.12977 -2.275
0.47026 -1.7811
0.11338 -1.4769
0.13232 -1.8328
0.42244 -1.4454
0.14016 -1.4171
0.64729 -0.97295
0.6997 -1.2514
0.41068 -2.6042
0.69501 -1.6863
0.42334 -1.1496
0.52124 -0.8712
0.69299 0.42626
0.68765 -1.073
0.16859 -0.89449
0.3214 -1.3652
0.5699 -1.4116
0.64034 -1.2136
0.37741 -0.96117
0.19717 -0.97359
0.6349 -1.3335
0.6086 -0.75401
0.45138 -1.2595
0.70025 -1.1803
0.35435 -1.0813
0.4872 -2.0817
0.35523 -1.0464
0.18668 -1.1245
0.57068 -1.3796
0.67786 -1.6402
0.25546 -1.7931
0.68829 -1.3164
0.70459 -1.2409
0.70482 -0.97446
0.67826 -0.92044
0.32568 -1.119
0.68173 -1.607
0.37206 -1.3799
0.10665 -1.7123
0.23955 -1.7954
0.62018 -1.548
0.70277 -1.6865
0.64673 -1.459
0.69044 -1.9948
0.46847 -1.186
0.70446 -1.2811
0.68531 -1.0069
0.58908 -2.225
0.10931 -2.0492
0.23216 -1.4109
0.53903 -1.6539
0.57381 -0.77922
0.40616 -1.6129
0.43601 -1.5688
0.35347 -1.676
0.38546 -1.393
0.64898 -0.94577
0.62413 -1.3736
0.1854 -1.6331
0.19917 -1.3886
0.17223 -2.0513
0.55143 -1.3694
0.48542 -1.5885
0.48631 -1.2681
0.61069 -1.3139
0.26011 -0.89745
0.13283 -1.1182
0.24254 -1.122
0.1778 -0.64279
0.16027 -1.6464
0.45949 -0.9108
0.49427 -1.0683
0.18604 -1.6692
0.68984 -0.51188
0.18862 -1.1406
0.60153 -1.0822
0.6646 -1.0267
0.52807 -1.3758
0.52892 -1.3588
0.16144 -1.9445
0.19123 -0.68923
0.70058 -1.2021
0.53231 -1.6563
0.15337 -1.1224
0.22274 -1.6982
0.66216 0.49556
0.16618 -1.0288
0.30202 -1.26
0.66116 -1.3622
0.24329 -0.66802
0.70267 -0.88824
0.29292 -1.7571
0.65119 -1.4606
0.60509 -1.2477
0.70231 -0.99051
0.68667 -1.4615
0.24179 -1.3321
0.22634 -2.004
0.69526 1.7546
0.11292 -1.7795
0.69876 -1.17
0.44596 -0.72041
0.66363 -2.0627
0.55062 -0.86665
0.38815 -1.6313
0.15223 -1.3434
0.30369 -1.2704
0.27749 -1.0352
0.40978 -1.8041
0.62085 -1.5036
0.13594 -1.6833
0.23732 -1.602
0.68284 -0.86415
0.31123 -1.2348
0.1698 -1.7162
0.46308 -1.6857
0.26245 -2.0917
0.69014 -1.85
0.60438 -2.0679
0.14776 -1.648
0.22203 -0.85161
0.27111 -1.4004
0.686 -1.4807
0.56832 -1.7762
0.57537 -1.3097
0.69914 -1.1263
0.15911 -1.2986
0.51263 -1.0522
0.32055 -1.0739
0.6982 -1.3672
0.21425 -1.4635
0.33342 -2.0797
0.70359 -2.153
0.25086 -1.5712
0.16738 -1.9085
0.33602 -2.2022
0.39625 -1.7617
0.22418 -1.6303
0.64211 -0.93706
0.70341 -1.391
0.18031 -1.9707
0.31461 -1.0633
0.7009 -1.3728
0.20663 -1.3949
0.6318 -0.99522
0.40346 -2.1503
0.19584 -0.99755
0.69074 -1.0388
0.68247 -1.527
0.54319 -1.0554
0.21285 -1.2314
0.13646 -1.1738
0.68427 -1.3632
0.25624 -1.8765
0.69973 -1.0276
0.69879 -1.1828
0.51522 -1.3895
0.57999 -0.62276
0.46398 -1.6539
0.11523 -1.2672
0.21495 -1.4926
0.17593 -1.3366
0.33775 -1.4588
0.16321 -1.1882
0.18412 -1.7227
0.36052 -1.7912
0.41972 -1.4657
0.65965 -1.1741
0.14123 -1.5915
0.62478 -1.0793
0.12826 -1.1169
0.70299 -1.1925
0.70474 -1.3277
0.29787 -1.4388
0.43239 -1.615
0.62864 -1.5669
0.17968 -1.5445
0.2388 -1.0736
0.64328 -1.1278
0.43963 -1.317
0.66651 -1.128
0.70005 -1.3914
0.67285 -1.983
0.1313 -1.6903
0.15055 -0.54781
0.39805 -0.74823
0.2921 -1.0144
0.11065 -1.7192
0.50042 -1.12
0.10709 -0.25463
0.13438 -1.1806
0.43782 -1.2898
0.32311 -1.2338
0.57769 -1.4303
0.7032 -0.89206
0.70478 -1.7379
0.70437 -1.1155
0.38995 -1.3572
0.5465 -1.4212
0.10753 -1.7821
0.70472 -1.3588
0.11201 -1.6978
0.20595 -1.5492
0.12186 -1.2257
0.12381 -0.98386
0.65655 -1.4561
0.46129 -1.1956
0.49515 -1.1827
0.55388 -1.8611
0.33862 -0.85589
0.7033 -1.5982
0.11247 -1.844
0.36229 -1.9314
0.64501 -1.5664
0.69951 -1.448
0.22997 -1.0339
0.45769 -1.8227
0.51436 -1.7009
0.61751 -1.2461
0.2351 -1.2111
0.62736 -1.495
0.19188 -1.1617
0.704 -1.3145
0.35259 -1.3905
0.70467 -1.3613
0.44325 -0.77383
0.41158 -1.7804
0.69648 -0.12551
0.1638 -1.5568
0.69936 -0.88877
0.3421 -1.9087
0.51695 -1.1655
0.70216 -1.1194
0.69574 -1.6705
0.47205 -1.0729
0.70256 -1.2656
0.70071 -1.2496
0.40526 -1.0076
0.65064 -1.4906
0.70322 -1.1281
0.24934 -1.5039
0.70039 -1.3849
0.70398 0.32732
0.69379 -1.5969
0.28232 -1.2055
0.42063 -1.3644
0.35876 -1.9741
0.69405 -1.4065
0.47563 -1.8156
0.7042 -1.3203
0.56435 -1.3199
0.1391 -1.7201
0.59646 -0.98988
0.70118 -1.231
0.36406 -0.76522
0.13857 -1.2612
0.21146 -1.6984
0.34122 -1.6707
0.69353 -0.64483
0.3317 -1.0528
0.63428 -0.76665
0.6539 -0.97476
0.41611 -2.0659
0.66884 -0.071443
0.21706 -1.05
0.57303 -1.0741
0.13386 -1.3834
0.6821 -1.7568
0.6984 -1.3358
0.7015 -0.75711
0.6986 -1.254
0.2719 -1.7813
0.11757 -2.037
0.23584 -1.9184
0.34035 -1.1665
0.2463 -1.2964
0.67499 -1.5202
0.70008 -1.4563
0.37384 -0.92217
0.39715 -1.1546
0.67154 -1.5701
0.64559 -1.2043
0.61684 -1.5045
0.11477 -1.1164
0.12042 -1.4632
0.46039 -1.7601
0.19784 -2.1391
0.70447 -1.0536
0.36318 -1.2524
0.12235 -1.5944
0.56276 -1.1229
0.2501 -1.1836
0.20526 -1.9232
0.69955 -1.5044
0.70301 -1.2725
0.12332 -1.4267
0.18733 -1.0006
0.29953 -1.865
0.70105 -0.89042
0.10578 -2.027
0.63794 -1.6111
0.45498 -1.4369
0.48453 -1.4766
0.70436 -1.1759
0.63974 -1.2337
0.45408 -1.7051
0.29046 -1.5092
0.47473 -1.1284
0.35171 -1.7432
0.31885 -2.0813
0.68136 -0.42944
0.70426 -1.0696
0.43511 -1.0549
0.56515 -1.2279
0.62151 -0.88845
0.46936 -1.5652
0.39985 -1.4571
0.34297 -1.5947
0.30536 -1.2739
0.70473 -1.5127
0.30787 -2.3593
0.56035 -1.0951
0.39085 -2.356
0.15167 -0.33884
0.15622 -1.3078
0.2249 -2.0134
0.62928 -0.53065
0.10975 -1.4524
0.1171 -1.9035
0.59426 -1.2508
0.11663 -1.1111
0.51608 -0.073471
0.13079 -1.6427
0.12479 -2.0513
0.66016 -0.73967
0.4342 -1.2154
0.35788 -1.168
0.50567 -1.972
0.66975 -1.3613
0.19518 -1.3391
0.1528 -1.5972
0.11569 -1.1773
0.64954 -1.5276
0.65009 -1.0881
0.57459 -1.5266
0.23436 -1.8291
0.18094 -1.9368
0.3783 -1.1989
0.70332 -1.3663
0.4152 -1.9062
0.59792 -0.87111
0.60009 -1.4607
0.64616 -1.9873
0.55794 -1.5922
0.68392 -0.96823
0.53819 -2.0411
0.42515 -1.4158
0.65497 -1.1994
0.6079 -1.3018
0.70479 -1.4128
0.59937 -0.74624
0.15564 -1.8483
0.34996 0.18644
0.25778 -1.2595
0.17469 -1.0932
0.1545 -1.7293
0.18221 -1.4112
0.58457 -1.1595
0.11851 -1.3011
0.17905 -1.3471
0.27031 -1.9371
0.14447 -1.5403
0.4333 -0.7767
0.70349 -0.74752
0.56594 -1.4447
0.65444 -1.7459
0.54568 -1.6805
0.12577 -1.7208
0.63551 -1.2612
0.29128 -1.2257
0.6555 -2.3015
0.20458 -0.84453
0.61481 -0.96191
0.25856 -0.94945
0.28801 -1.6407
0.44234 -1.3998
0.38457 -1.0758
0.6832 -0.98933
0.30452 -1.4329
0.34646 -1.4362
0.68633 -1.0782
0.10797 -2.052
0.12528 -1.4518
0.49074 -1.4725
0.13335 -1.2602
0.12677 -2.0522
0.42425 -1.209
0.69796 -1.783
0.26637 -1.1982
0.41791 -0.70954
0.70229 -1.6754
0.58076 -1.1217
0.70419 -1.4487
0.64444 -1.5846
0.29704 -1.507
0.46757 -1.3358
0.32911 -2.0798
0.25163 -1.765
0.62608 -1.3736
0.55632 -1.3831
0.32825 -0.90806
0.595 -0.05796
0.13963 -2.1577
0.68954 -1.0361
0.24555 -1.6727
0.28719 -1.9119
0.12927 -1.685
0.36141 -1.7007
0.17285 -1.8498
0.12138 -1.4705
0.20119 -1.7366
0.66556 -1.1617
0.69554 -2.0256
0.65337 -1.8596
0.28556 -1.7642
0.66166 -0.96353
0.63914 -2.1233
0.16678 -1.8024
0.11899 -1.0945
0.43058 -1.3181
0.67866 -1.5092
0.49603 -1.3097
0.54153 -0.51909
0.25316 -1.2718
0.16203 -2.0946
0.10842 -1.6698
0.41249 -1.5592
0.18797 -1.8546
0.70136 -1.3287
0.27669 -0.28295
0.70254 -1.4039
0.69987 -1.5143
0.49867 -1.0299
0.46218 -1.4514
0.49339 -0.97811
0.52467 -0.66659
0.70164 -1.3635
0.61818 -1.0174
0.63304 -1.4702
0.68497 -1.5138
0.40075 -2.283
0.48365 -1.8188
0.11946 -0.93644
0.70176 -1.1841
0.66604 -1.2828
0.60367 -1.022
0.26715 -1.0071
0.46667 -1.2186
0.3792 -1.5967
0.15679 -1.3037
0.66745 -2.4569
0.56196 -1.1445
0.33515 -1.8954
0.69272 -1.5804
0.13542 -1.0291
0.70375 -1.082
0.60081 -1.5342
0.70367 -1.5677
0.66066 -0.92952
0.23143 -1.4637
0.61344 -2.0688
0.69754 -1.2658
0.15111 -0.96516
0.1423 -1.398
0.39175 -1.924
0.58833 -2.1762
0.687 -1.5749
0.70455 -1.5472
0.1965 -1.8542
0.25393 0.38871
0.49955 -1.5813
0.30871 -1.0475
0.6702 -0.13037
0.69732 -2.0163
0.13699 -2.1976
0.70481 -1.0653
0.67624 -1.6651
0.69481 0.22276
0.59057 0.27929
0.62543 -0.73402
0.58982 -1.5045
0.35611 -1.3423
0.69837 -1.8934
0.37652 -1.4912
0.70481 -1.2133
0.55955 -1.0965
0.42606 -1.4041
0.37295 -1.2231
0.40255 -1.3087
0.17101 -1.3097
0.22562 -1.4618
0.34558 0.078593
0.69132 -1.0026
0.50218 -0.80573
0.32739 -2.2118
0.53062 -1.4785
0.31715 -1.1551
0.32654 -1.2798
0.43692 -1.048
0.63673 -1.7201
0.69799 -0.70483
0.48897 -1.4581
0.21636 -1.7255
0.27429 -1.1875
0.19057 -1.75
0.70242 -1.4493
0.70162 -0.28842
0.32997 -1.8874
0.31208 -0.72184
0.54815 -0.78826
0.48187 -1.2682
0.70405 -1.0057
0.67329 -1.3483
0.29374 -1.5968
0.24706 -1.5773
0.28964 -1.624
0.67706 -1.5147
0.21918 -1.8884
0.24404 -0.80912
0.12283 -1.6198
0.69775 -1.4213
0.57225 -1.006
0.1102 -1.5891
0.44415 -1.4532
0.22706 -1.2591
0.63117 -1.4399
0.29622 -1.9044
0.26558 -1.744
0.70358 -1.5303
0.45318 -0.91056
0.70205 -1.3894
0.38098 -1.1992
0.18476 -1.6506
0.35964 -2.1095
0.47741 -0.5082
0.22851 -1.5018
0.28882 -1.7876
0.69758 -0.83289
0.53735 -1.533
0.12876 -0.80798
0.68923 -0.86686
0.53652 -1.4717
0.18284 -0.92986
0.67541 -0.9776
0.64152 -1.4691
0.57923 -1.2922
0.30285 -0.29268
0.19984 -1.6825
0.69625 -1.0763
0.14832 -1.2225
0.1209 -1.2029
0.4143 -1.7223
0.18992 -1.5258
0.69666 -1.9188
0.52552 -1.6768
0.21355 -2.143
0.23806 -0.34009
0.14887 -1.8488
0.35699 -1.2934
0.1143 -1.2497
0.68732 -0.54043
0.62991 -2.3439
0.20869 -1.4455
0.16086 -1.8126
0.19385 -1.4837
0.69456 -1.5329
0.11384 -2.2104
0.11994 -1.6213
0.69899 -0.77729
0.318 -1.2854
0.33429 -1.3314
0.48009 -1.4479
0.5048 -1.8947
0.52722 -1.5679
0.11616 -1.7116
0.56116 -0.81373
0.69689 -1.4704
0.68462 -1.3128
0.69597 -1.301
0.1243 -2.4241
0.57614 -0.51218
0.17408 -0.97316
0.14999 -1.8633
0.64842 -0.97724
0.29457 -1.7079
0.63854 -1.3089
0.21847 -1.3544
0.15853 -1.0599
0.60296 -1.7688
0.23363 -1.3032
0.66508 -0.71791
0.53315 -2.1586
0.41882 -2.0884
0.52039 -0.95547
0.14177 -1.2341
0.64269 -1.3957
0.69189 -1.2253
0.70432 -1.924
0.55874 -1.1084
0.39265 -1.3019
0.49779 -1.4463
0.6999 -1.7663
0.50742 -1.3768
0.68797 -1.1677
0.7034 -1.4364
0.65603 -1.3939
0.70133 -1.2496
0.59573 -1.0548
0.34733 0.029888
0.47116 -1.1547
0.6967 -0.44169
0.69103 -0.62622
0.67242 -1.1884
0.69736 -1.7071
0.68566 -2.1259
0.63242 -1.5961
0.14666 -1.5873
0.42153 -1.2065
0.56674 -1.1876
0.53399 -1.833
0.20187 -1.4169
0.2039 -2.0257
0.27349 -1.1818
0.50654 -0.90173
0.34821 -1.4062
0.52381 -1.8242
0.39895 -1.6935
0.51867 -1.0362
0.53146 -1.2723
0.70442 -1.202
0.48098 -1.3955
0.66792 -1.3914
0.48808 -1.4169
0.6093 -0.7185
0.49162 -1.9739
0.15737 -1.483
0.70244 -1.3398
0.45678 -1.3715
0.69933 -1.1541
0.14284 -1.7508
0.40707 -1.7651
0.66698 -2.5141
0.70482 -0.036479
0.24029 -1.3996
0.51002 -0.90607
0.208 -2.1978
0.70265 -1.7409
0.30619 -1.6956
0.24479 -0.93426
0.69245 -0.63667
0.45047 -1.1654
0.10621 -2.1807
0.59279 -1.0157
0.67983 -0.59906
0.37028 -1.4904
0.628 -1.3299
0.11156 -1.2203
0.5013 -1.4894
0.67372 -1.1587
0.25933 -1.0923
0.6943 -1.5418
0.44054 -2.0674
0.70431 -1.1721
0.70311 -1.402
0.55551 -1.6261
0.40436 -1.9321
0.15507 -1.0148
0.43873 -0.88154
0.61138 -1.3399
0.70218 -1.2607
0.64093 -1.8789
0.30036 -1.1472
0.7029 -2.1564
0.6806 -1.9584
0.70148 -1.7182
0.70384 -1.3732
0.25469 -1.0206
0.56753 -1.2406
0.65811 -1.1849
0.2799 -1.0032
0.47384 -1.012
0.70413 -1.9054
0.54236 -1.2761
0.44957 -0.97686
0.2987 -1.6242
0.67414 -0.66607
0.38636 -1.8724
0.48276 -1.9128
0.26401 -1.7748
0.40165 -1.4313
0.66412 -1.5825
0.69578 -2.4488


==> figure/back_ups/RBF_1st_D2k/OR_B_C/RBF_1st_D2k_OR_vs_Prediction_value_C.txt <==
41.171 2.7514
59.806 -0.91473
125.71 1.8999
8.2333 0.97273
76.171 -0.60859
91.303 0.45307
30.887 -1.0586
7.4304 -0.62511
20.779 0.12623
13.081 -0.45409
34.977 5.7176
30.138 4.0604
119.73 0.93814
8.3785 -0.48662
8.116 0.62178
10.573 -0.68189
6.9405 -1.1291
9.4587 2.5858
55.627 1.2743
26.981 -1.7824
42.816 0.49604
10.25 -0.21018
112 -0.48997
82.473 -0.0079154
12.055 0.30992
131.15 1.3112
9.1262 1.4631
108.24 -0.48031
15.448 4.5663
24.44 0.75828
81.138 -0.80674
134.97 0.56155
72.872 0.10184
8.5947 0.12134
49.178 0.097998
9.0177 0.49937
11.315 -0.62646
8.8171 -1.3613
7.1783 0.44219
149.32 -0.22353
7.9037 0.17443
51.414 -0.47329
15.998 -0.40061
7.2171 -1.2158
10.812 -1.3566
6.9262 -1.4163
7.6115 -0.23279
58.69 1.5555
47.588 -1.3868
7.1941 -0.36135
56.059 -0.36031
86.276 1.5685
39.038 0.79124
124.03 0.15344
7.8141 2.9543
8.1636 0.56781
123.37 2.8296
14.401 1.4734
40.991 -0.23966
13.313 0.38432
35.635 1.8387
152.65 2.2315
49.985 5.0653
104.85 2.6537
77.981 1.1785
8.2689 -0.54579
6.9422 -0.93739
85.727 -0.87665
6.9254 0.13189
106.07 0.75747
7.0154 -0.54899
7.0569 -0.55307
12.013 0.22477
51.62 -1.1582
155.27 3.6282
65.095 1.5463
81.671 0.12336
72.622 3.0659
10.752 -0.62708
33.049 0.40866
10.537 0.13378
7.0192 -1.6341
11.711 -0.87994
73.123 1.4018
47.983 0.13745
9.6591 -0.39407
133.23 -1.0927
70.882 1.2613
7.2446 -1.4954
128.08 -0.55307
13.158 -0.039863
9.3905 0.083753
98.54 2.0531
132.53 0.4678
95.9 -1.32
9.6083 0.34593
63.924 -0.19687
39.919 0.31749
21.126 -0.69373
36.973 1.3691
8.1294 0.079984
128.42 1.9378
8.305 1.9657
95.609 0.13872
23.927 4.5609
57.585 0.61014
13.985 0.26021
136.37 -0.19111
33.844 0.26997
6.9552 1.2693
75.915 4.7768
119.08 1.8496
7.4893 -1.0015
53.497 -0.57703
9.1539 -0.46764
124.7 0.22539
11.671 2.791
10.997 0.22601
38.169 0.011806
10.028 -0.58802
105.15 1.3617
134.27 2.3938
66.516 -0.053723
145.3 -0.38044
84.907 3.446
11.644 -1.2715
113.27 -1.2574
27.538 -1.4643
123.03 2.4235
14.742 -0.64352
7.9533 1.2953
7.4663 -0.93083
41.715 0.025928
7.8614 -0.0054088
8.4011 0.0058701
136.02 1.0873
86.827 -0.45961
9.8145 -0.97093
49.379 0.90663
150.8 0.071385
154.15 2.0623
6.9365 -0.45479
23.297 -1.6646
88.77 -0.64309
37.997 -0.62502
35.47 4.2777
102.42 -0.054243
48.778 2.0278
23.172 0.40924
32.892 1.0868
127.06 2.9976
115.83 4.3861
8.0298 0.71256
29.694 -0.219
22.924 0.98195
10.692 0.73043
7.2993 -0.50747
15.539 1.8114
6.97 -1.0012
78.242 -1.6935
40.632 -0.91384
102.72 1.9909
16.854 0.14686
6.933 -0.59295
8.7582 0.61904
57.805 0.34191
8.9293 0.82336
52.034 4.5286
33.525 6.8997
8.2906 -0.54714
50.391 1.9897
61.162 -0.26331
10.341 -0.88991
12.083 -1.1948
6.9742 -1.3074
11.148 -0.85712
31.957 0.038514
150.06 0.61806
14.15 2.5515
87.934 0.11745
144.93 1.1134
75.403 -0.52429
12.704 0.14116
8.9733 -0.25052
55.843 0.7096
129.78 2.2046
11.022 2.1857
8.0626 0.5736
13.822 1.261
66.041 1.0041
8.5158 1.046
8.1844 0.41392
14.233 0.31512
34.651 3.0227
9.8672 -0.54901
103.63 0.21314
126.38 1.0267
75.148 0.97734
45.644 -0.52066
44.311 3.0692
27.96 -1.9888
10.596 0.30243
9.9741 0.7459
62.534 -0.15519
12.439 1.0913
58.247 3.1169
40.096 -0.24712
7.4217 -0.74329
48.978 2.1117
7.4526 0.48593
12.483 0.41847
123.7 -0.61973
19.326 -1.1889
18.262 0.81918
7.3263 -0.67793
58.912 1.1322
142.41 -1.1517
13.903 -0.79281
139.9 -0.0075805
16.66 -1.504
118.75 1.4778
20.894 0.26646
25.89 -0.41928
7.1251 0.29162
7.1392 -0.95072
16.757 0.59161
11.471 -0.61652
20.664 0.77874
88.212 0.042708
146.75 -0.46265
131.5 -0.25116
41.898 0.89036
6.9312 0.93025
9.8992 -1.0201
125.37 1.6214
32.111 5.2637
110.42 -0.22501
56.928 -0.54781
14.829 2.0142
20.55 0.19381
89.329 0.8541
7.5464 0.17205
153.77 0.2214
39.213 0.92728
23.422 -0.79326
60.935 -0.20834
99.132 -0.82648
130.81 -1.1894
111.05 3.4772
82.742 -1.163
7.9345 0.29164
10.935 -0.31064
7.0352 0.29341
18.366 0.5505
100.32 0.40624
15.629 -0.66717
8.2193 0.45377
53.077 0.31206
14.067 0.12558
27.819 -0.43069
16.526 -0.66102
7.6477 0.65984
18.894 3.5134
46.222 0.23941
6.9232 -0.13898
120.39 -1.1247
14.708 -1.4067
24.83 0.80765
8.6755 0.36032
118.1 2.7077
113.59 0.87586
7.6743 -0.60464
7.0458 -0.99626
49.782 -1.1619
42.264 0.44598
69.166 0.82029
83.28 3.953
142.77 0.74181
16.054 0.24256
10.421 2.7037
61.389 0.99429
22.434 -0.39748
12.585 -0.66525
60.031 1.9618
54.556 1.642
7.7013 0.42125
36.3 -0.68479
16.184 0.071817
50.188 -1.2695
33.366 -0.10524
25.756 6.4116
9.5381 0.41738
7.4985 -1.3778
129.1 1.9937
146.02 0.62363
15.269 -0.79598
7.0931 0.82923
139.19 -0.52078
12.778 -1.1507
26.568 5.5192
15.593 0.83809
12.411 -0.97116
19.986 -0.054761
11.38 -1.0312
70.636 1.7973
147.85 2.567
18.576 -1.9981
156.03 0.27279
20.098 0.51719
35.305 -1.1176
100.02 5.128
94.739 0.0486
8.7166 0.0037066
10.363 0.083091
45.836 0.0039183
67.714 3.2077
15.003 4.3978
7.3382 1.1464
65.567 0.77721
56.493 -1.0747
23.8 -0.17838
110.11 -0.38424
12.883 1.0193
29.254 -1.5391
12.959 0.031661
7.7178 -0.592
46.029 0.20074
87.103 3.5582
7.288 1.6699
95.319 4.9721
131.84 3.1375
127.4 0.50835
87.38 0.34296
10.656 -1.2955
89.891 5.189
14.486 1.8584
17.01 -1.4466
7.0009 0.54568
60.256 -1.048
140.26 1.8716
70.39 -0.12508
97.362 0.25655
26.296 -0.33648
132.88 -0.19039
92.726 -0.46754
50.799 0.38394
16.431 -1.2125
6.938 -0.93739
38.863 1.843
46.805 -0.80177
18.055 0.44561
21.713 0.37901
12.808 -0.96927
15.813 -0.46298
71.377 -1.1258
61.617 0.83656
7.7738 0.60904
7.2806 0.039098
8.4771 -0.78955
41.534 -0.18076
28.963 4.5476
29.108 0.55658
57.147 3.1384
7.4086 0.50632
12.339 -1.3223
7.0394 0.95593
8.15 -0.19542
9.3422 0.64819
24.961 0.37992
30.436 -0.077275
7.7456 1.55
96.776 1.3851
7.6373 -0.28921
54.343 -1.1602
79.026 1.5088
36.636 0.41131
36.804 -0.25063
9.2471 0.014747
7.5367 -1.029
110.74 1.8524
37.483 4.5079
9.9527 0.71205
6.9275 0.59157
77.721 1.3727
8.8858 -1.343
9.1723 0.79364
77.203 2.6133
7.0502 -1.3395
115.51 5.7958
8.6918 3.2636
72.372 0.82663
55.412 3.1386
114.55 0.67018
93.874 -0.63672
7.029 0.64315
6.922 0.24026
155.65 3.5802
15.684 -0.6955
149.69 0.28933
23.048 -0.62807
78.502 -1.3211
41.352 -0.48127
16.091 0.55074
10.061 -1.276
9.2659 1.8867
7.9976 2.0198
18.471 1.0155
60.482 -0.5171
11.916 -1.747
6.977 0.054078
90.736 6.9112
9.7105 -0.45968
8.6349 1.0085
25.489 0.082115
7.4753 -0.081354
97.069 0.28933
55.198 2.2247
10.514 0.094568
6.93 1.8825
7.7567 -0.50549
93.299 4.4019
45.452 2.0557
47.196 0.24443
148.95 2.2064
9.4392 1.0082
33.684 0.44036
10.306 -0.99756
106.69 0.96191
6.9892 -0.21728
11.212 0.29846
118.42 0.54276
7.1845 0.29755
8.8003 0.56082
11.406 -0.071296
16.951 0.93199
6.9239 2.1572
68.438 1.4572
117.77 1.0175
8.017 -0.213
9.9204 -0.4261
111.37 0.97074
7.1061 -0.92415
64.391 -0.41387
17.748 -0.12127
7.379 -0.70012
97.656 1.143
90.454 -0.22564
39.741 -1.1679
7.0062 -1.1012
11.847 -1.2747
91.871 2.1862
7.3069 1.6265
109.17 1.8145
107.62 -1.4947
34.165 0.38543
48.38 -0.22228
25.622 2.723
15.233 -0.99425
6.9815 -0.82488
8.2547 -0.55151
11.537 3.0009
9.1081 0.51156
7.8317 -1.296
13.422 1.3837
19.654 1.4013
76.429 0.053008
11.25 -0.8069
61.846 -0.099389
13.004 -0.35118
139.55 1.5475
130.12 -0.048416
8.9467 0.03239
21.242 2.748
63.227 -0.12692
8.0495 -0.11713
6.9925 -1.1575
68.923 -1.0123
22.192 -0.061063
80.078 -0.14453
147.12 4.19
83.821 2.7746
12.556 0.081462
10.227 -0.47662
17.148 -0.78557
8.651 -1.9894
16.147 -0.77978
31.495 -0.31944
16.912 -1.3097
12.125 -0.025741
21.952 -0.14392
10.479 -0.78015
47.786 -0.56741
138.84 -0.1724
129.44 1.1223
122.04 -0.15342
16.279 0.74801
40.453 -0.80424
16.815 -0.80064
130.47 1.4945
15.868 -1.1778
7.1196 0.19055
14.034 -1.3199
13.709 -1.6757
74.893 -1.3861
25.224 3.9127
30.586 -1.0545
42.08 0.10327
11.604 0.90119
138.48 0.61339
15.776 -0.030596
13.581 -1.8856
69.654 0.26208
148.22 1.2072
6.9284 -1.1761
24.7 1.5755
34.005 -0.158
59.358 1.598
6.9574 -1.0991
62.765 3.1394
7.5127 0.43422
120.06 3.6656
12.733 -0.23164
124.37 1.6435
22.678 2.2935
18.682 -1.0967
104.24 0.95705
9.0627 0.57628
108.55 2.4788
11.875 1.382
34.489 -0.97297
142.05 2.7847
154.9 0.4837
26.843 0.3247
115.19 4.5597
145.66 1.0811
17.953 1.6504
72.123 0.67475
117.12 2.4981
7.1538 0.28933
146.39 1.1602
135.67 2.9226
100.92 -1.2467
8.1982 -0.12105
19.764 -0.4593
13.266 -1.028
101.22 -0.50076
27.398 -0.79349
121.05 3.4382
44.5 -0.067311
11.511 0.50923
52.867 -0.20737
144.57 -0.53773
13.741 2.0511
11.577 0.45043
7.0251 -1.633
11.806 -0.41198
100.62 -0.57005
11.085 -0.21533
65.331 1.2196
73.627 0.30139
19.217 0.58786
81.404 0.17851
6.961 0.16128
46.61 -0.64906
12.196 0.33639
90.172 1.5241
107 2.1495
112.63 -0.82614
107.31 4.0183
7.7852 -0.37951
14.795 -1.5572
6.9635 -1.514
11.738 6.1817
7.0982 0.50728
85.18 -0.29349
109.8 -1.3527
14.656 -0.29658
17.049 0.17245
83.011 3.7147
69.899 -0.42538
59.135 -0.7655
15.323 -0.66412
14.283 0.52805
25.092 0.46709
7.3185 0.51891
122.7 2.9954
13.661 -0.92292
13.952 -0.84166
44.123 0.70348
7.1689 0.66101
7.1335 1.2931
108.86 0.98788
116.48 -1.3399
13.79 -0.88571
7.6905 -0.47831
9.0355 0.98009
111.68 -1.2658
17.207 -0.82282
66.755 1.447
24.311 -0.81537
28.818 2.9863
133.57 1.8838
67.473 3.3017
24.183 -0.92714
8.5707 3.4751
27.258 -0.25309
12.659 0.93111
10.194 0.87463
89.61 -0.031124
121.38 5.0169
21.595 -0.78255
44.689 1.8716
60.708 1.3698
26.432 0.17657
17.346 -0.69837
11.944 2.0042
9.3613 -1.4805
125.04 -0.46052
9.5081 0.81188
43.56 0.99025
16.373 0.47612
10.116 -0.60494
9.69 1.0431
6.9228 0.74807
63.459 -0.35047
16.336 -1.285
14.881 -0.72581
52.242 -0.30229
14.969 -0.67346
34.327 -1.4732
12.63 1.1919
13.549 -0.30796
76.686 0.92756
21.477 1.4362
13.188 -0.63379
32.422 -1.7161
81.938 1.9019
7.4001 0.52932
10.007 0.34613
15.145 -0.37632
71.625 3.0553
71.874 -0.22556
47 -0.55854
6.9519 1.7294
7.9849 0.12123
15.091 -0.14938
117.45 2.3453
19.109 -1.2631
53.287 1.4687
53.919 -0.66336
70.144 1.0748
43.002 4.8967
91.586 -0.34348
38.689 -1.4929
20.323 2.2881
74.132 1.833
56.276 0.086173
126.05 2.4153
53.708 4.2453
9.7416 -0.69429
12.512 1.0666
7.3462 2.4534
8.3269 1.1874
9.8462 -0.70241
7.9222 0.43158
49.581 1.1448
14.622 -1.409
8.0825 0.29732
7.7288 -0.99794
10.873 1.188
21.359 -0.28816
137.78 0.43962
44.879 1.3478
73.879 1.1727
40.274 0.31188
13.391 -0.038764
65.803 -1.0388
8.6106 -0.91956
74.385 -0.28853
7.148 0.95332
58.468 6.3721
7.3665 -1.0204
8.454 0.30048
22.556 0.65566
15.721 0.67216
91.019 -0.71787
9.3134 0.088706
12.224 3.585
93.586 -1.2366
16.718 -0.68225
13.47 -1.3527
29.841 -0.38478
12.267 -0.55143
13.235 -0.16077
20.21 0.89323
151.17 5.1487
7.5961 0.22906
19.434 -0.78677
141.69 -0.65623
48.579 1.6413
134.62 4.938
69.41 1.7806
8.9031 1.9478
26.16 -0.45467
10.898 1.7154
7.2006 -0.83455
62.304 -0.25837
42.632 3.7716
10.837 -0.50326
52.45 2.7026
11.445 -0.94119
96.483 0.52385
7.0855 1.6515
8.416 -1.174
12.853 -1.1359
13.501 -1.3382
8.4388 0.36913
14.117 -0.095019
7.2273 -0.1196
79.551 2.2739
103.03 1.7381
73.375 -0.65144
8.3415 -1.4364
77.462 1.5687
67.233 0.47105
8.8428 -0.51158
14.537 -0.94931
21.01 4.7843
87.657 1.2923
30.736 1.83
39.389 0.97776
7.2341 1.141
9.2003 -0.94045
16.622 -0.58679
18.788 -0.47677
7.6637 -0.66827
112.32 0.24957
7.9658 1.4477
140.97 4.1188
147.48 2.4312
31.19 1.0195
25.356 -1.4307
30.287 -0.17164
35.966 1.6533
112.95 -0.82708
59.582 -0.59141
64.86 -0.92888
92.441 -0.024116
17.446 2.7232
28.674 -0.23465
14.452 0.12885
143.13 -0.34564
79.814 0.070479
54.983 0.28933
7.6217 0.18391
26.025 2.1654
15.18 -1.3568
9.6389 -1.081
80.607 1.2024
43.935 4.3637
11.34 0.25272
99.725 -0.4696
11.985 0.2422
136.72 3.1632
54.131 1.0848
137.07 -1.0404
76.944 4.4999
6.9343 -0.77751
58.026 2.6182
151.91 1.7956
10.171 -0.94298
11.123 -1.4724
16.468 -0.25106
50.595 -0.83998
94.162 3.9412
132.19 2.9702
7.3584 -0.43615
7.2516 -0.35104
31.343 0.079709
9.558 1.2461
82.205 0.049676
152.28 0.22929
11.779 -1.0026
126.72 -0.92208
86.001 1.1147
102.12 2.3761
51.209 -0.47697
62.075 -1.3304
51.004 -0.14287
13.035 0.037929
150.43 -0.19018
14.916 0.44312
128.76 1.1091
43.373 -0.023594
20.436 0.081462
14.571 1.4155
17.647 -0.41705
8.555 -1.6555
6.9222 1.6805
12.153 2.0831
98.245 -0.55307
31.802 3.0676
10.776 2.3336
37.143 0.67267
10.083 -1.3663
10.715 0.72506
21.832 5.1092
66.278 0.64841
106.38 0.24088
29.547 1.1716
6.9674 2.9717
7.8733 -0.093464
7.5611 -1.2182
141.33 5.2341
143.49 0.61783
10.96 1.2439
9.7622 0.51386
40.811 -0.69063
28.387 -0.12059
135.32 -1.3843
84.092 1.2807
8.7331 1.443
7.1114 -0.10014
8.5313 2.508
86.551 -0.39258
6.9449 0.20469
7.0615 -0.11767
13.871 -0.42849
151.54 1.3196
46.416 0.94323
16.241 -1.3722
22.801 -1.0207
6.9223 -1.1342
64.157 -1.1093
8.8598 0.12291
7.571 -1.2358
137.42 2.4621
24.055 0.29867
113.91 1.6135
15.358 -1.318
7.8025 -0.67179
13.344 -1.5399
27.678 -1.0107
6.9244 0.12402
8.4924 -0.77674
105.77 1.5517
38.515 -1.3239
12.929 0.23348
96.192 -1.0898
38.342 0.90176
7.8916 0.051006
85.453 0.42866
68.196 -0.86915
48.181 -1.1619
9.2188 0.71514
7.2624 -1.2466
103.94 2.2219
10.456 -0.95342
14.2 -0.0012528
19.002 0.3134
7.5861 1.1875
153.4 4.5379
36.133 0.34737
6.9975 -0.55013
6.9845 0.28559
10.398 -0.68322
13.111 3.8226
15.412 -1.2118
94.45 2.1956
63.691 -0.20306
7.0685 0.6455
9.2944 -1.7453
7.4437 0.26457
101.82 3.1875
15.503 -0.49549
14.367 -1.5804
107.93 1.3705
10.138 0.59542
11.276 0.17663
28.102 0.559
32.266 -0.1373
36.468 2.8601
15.056 -1.028
43.747 -1.2294
153.03 0.28933
92.155 -1.3056
154.52 0.423
13.629 -0.31271
47.392 -0.12411
8.3638 -0.76498
10.284 -0.96516
71.129 0.3707
8.7749 0.75837
66.994 0.79711
6.9498 -0.071257
9.4884 0.14657
54.77 -1.3696
6.9468 -1.086
79.288 0.9252
37.654 -0.81389
19.544 -0.13324
35.141 0.93089
11.186 0.081462
68.68 -0.034451
98.836 3.3017
121.71 1.1367
43.187 -0.38195
16.564 -1.0249
31.039 2.0999
109.48 -0.22082
32.735 -0.12911
95.029 1.1472
138.13 -1.6345
74.639 -0.16605
144.21 -0.91194
52.658 -0.88227
12.295 0.34296
26.705 3.8243
104.54 -0.45819
97.95 6.4802
83.55 3.8834
105.46 -0.070534
93.012 -0.86311
64.625 0.60221
10.632 0.50393
19.875 0.40996
45.07 3.4828
37.825 -0.88679
7.2105 0.49254
7.1629 -0.82005
7.8435 -0.55455
32.578 0.21031
12.367 -1.2194
35.8 0.24664
17.247 -0.56623
34.814 -0.028142
37.313 -0.60559
122.37 4.1121
28.244 2.5115
80.872 3.8639
29.4 2.0839
56.71 0.20187
29.989 -0.051116
9.5883 0.99519
114.87 0.98051
24.57 5.7053
148.58 1.3773
11.06 -0.60019
18.159 2.2525
80.342 0.12173
127.74 -1.394
7.0098 0.90827
33.207 -1.1915
7.0806 -0.83221
140.62 -1.5224
9.4098 -1.0638
7.0732 0.25554
99.428 0.3098
23.674 2.0916
17.109 -0.41609
51.827 0.49817
88.491 0.20715
14.317 4.4028
62.996 2.8933
15.961 -0.22061
31.649 4.3573
84.363 1.7376
7.3873 -1.2234
101.52 1.2878
22.313 -0.015772
133.92 1.5338
116.8 -0.71201
42.447 -0.8672
17.85 0.37995
9.7937 0.056699
22.072 1.4166
57.366 0.93768
114.23 1.6317
67.954 -0.38536
9.0806 1.2993
116.15 0.6706
89.05 0.20092
143.85 5.8457
119.4 -0.99217
7.2696 -1.0154
45.261 0.16564
75.659 0.19639
8.0958 1.2631
27.119 -0.62806
120.72 -0.42674
39.565 0.36268
23.548 0.39309
8.9909 -0.40433
84.635 -1.0227
15.905 -1.4747
28.531 2.8516
7.5222 0.8419
17.546 2.7739
78.764 3.0938
103.33 0.15473


==> figure/back_ups/RBF_1st_D2k/Order_A_D/RBF_1st_D2k_Order_vs_Prediction_value_A.txt <==
2 -0.92411
2 -0.91914
2 -1.6978
2 -1.2115
3 -0.83737
2 -1.2175
2 -1.0604
2 -1.0895
3 -1.6524
2 -1.4356
2 -1.6873
6 1.0284
7 1.5078
3 0.18496
3 -1.2137
2 -1.2701
3 1.2736
2 -1.1036
2 -0.83022
4 -0.65894
2 -1.0621
2 -1.4716
4 -1.1776
2 -0.81887
2 -1.3077
2 -1.9509
4 -1.3596
2 -1.2685
3 -1.1611
2 -0.9803
2 -0.64545
2 -1.4249
2 -1.9893
2 -1.3833
2 -0.36664
3 -1.6001
2 -0.882
2 -1.1899
3 -1.1836
2 -1.5279
2 -1.116
2 -1.1636
2 -1.8105
2 -1.25
2 -0.8208
2 -1.3413
3 -1.4945
2 -0.97799
2 -1.268
6 -0.29802
2 -1.9479
2 -1.7872
4 -0.33081
3 -1.2881
2 -1.0624
2 -0.98449
3 -1.1636
2 -1.1646
2 -0.89823
2 -1.0624
2 -2.1567
2 -1.8307
2 -0.85277
2 -1.6689
2 -1.2777
2 -1.1123
3 -0.86373
4 -0.42444
2 -1.5833
2 -0.91042
3 0.25976
3 -0.13395
3 -1.4875
3 -1.2135
3 -0.35682
2 -1.2213
2 -1.0624
2 -1.1185
2 -0.78386
2 -0.72394
2 -1.409
2 -0.73305
2 -1.0301
3 -1.3581
2 -1.284
2 -0.73921
2 -1.0288
2 -1.3576
4 -0.6019
2 -0.85842
3 -0.22643
4 -1.2453
2 -0.9712
3 -0.91441
3 -0.59984
3 -1.1542
2 -1.4633
2 -1.6199
8 1.5131
2 -1.5004
2 -1.0897
2 -1.0233
2 -1.0153
3 -1.3004
2 -1.4519
3 -0.88441
3 -1.5076
3 -0.9357
2 -1.6283
3 -1.068
2 -1.1247
4 -0.42844
2 -0.72544
2 -1.0772
3 -1.0647
2 -1.691
5 -0.94764
2 -1.3062
2 -1.6433
2 -1.232
2 -1.4531
2 -1.0855
3 -0.43042
2 -1.0314
4 -0.80669
2 -0.70744
2 -0.36664
3 -1.2709
2 -0.92184
2 -1.1613
2 -1.2119
2 -1.5141
2 -1.2777
2 -1.1801
3 -0.44417
2 -1.045
2 -0.991
5 -0.79205
3 -1.6073
2 -0.94858
2 -1.2444
2 -1.0934
2 -1.5904
3 -1.1326
3 -0.89785
3 0.77321
7 0.33396
2 -1.387
2 -1.0973
4 -0.9703
2 -1.3142
4 -0.4944
2 -1.3961
3 -0.45452
3 -0.75719
6 1.3168
2 -1.5725
2 -1.5606
2 -0.96788
2 -0.94083
3 -0.3318
2 -0.78829
4 -0.6234
2 -1.8346
2 -1.1421
2 -1.043
3 -0.65173
2 -1.1561
3 -1.1093
4 -0.19624
2 -1.2292
3 0.38612
3 -1.2678
3 -0.56897
2 -1.5899
7 -0.26508
2 -1.6828
2 -1.4888
3 -0.9331
2 -1.8652
2 -1.2306
3 -0.93578
2 -1.25
3 -1.1936
2 -1.3236
2 -1.3498
3 -0.51072
3 -1.0058
3 -0.80904
2 -0.9142
2 -0.48387
2 -1.2661
2 -1.76
7 1.4753
2 -0.67985
3 -0.65264
2 -1.2457
2 -1.2467
2 -1.0454
2 -1.5565
2 -1.1663
2 -1.771
3 -0.89827
2 -1.2302
2 -1.2779
2 -1.3853
2 -1.5778
2 -1.0646
2 -1.0141
2 -1.4439
2 -0.81753
2 -0.72909
2 -1.5621
2 -1.1123
2 -1.6858
7 -0.70655
2 -0.7962
2 -1.1659
3 -1.0203
5 0.050492
2 -1.0206
2 -1.3951
2 -1.6249
3 -1.0732
2 -1.0013
3 -0.44971
2 -1.1075
2 -1.0916
2 -1.1286
2 -0.91191
2 -1.1973
3 0.83848
2 -0.010557
2 -1.7223
2 -1.5812
2 -1.7215
2 -1.7014
3 -0.80981
2 -0.83905
2 -1.6794
3 -0.61788
5 0.058593
2 -1.1741
3 -1.1329
3 -1.0136
2 -1.2706
2 -1.7539
2 -1.2342
2 -1.5893
3 -1.2546
2 -1.1327
2 -1.2116
2 -0.91466
3 -0.48046
7 -0.56125
2 -1.3633
2 -0.88689
4 -0.94849
3 -1.19
2 -0.91007
2 -1.2035
3 -1.3651
3 -0.80217
2 -1.4666
4 -0.91962
2 -1.3972
3 -0.722
2 -1.6112
2 -1.6177
2 -1.3886
3 -1.2114
2 -0.79892
4 -0.11841
2 -0.67772
2 -1.3965
2 -0.63048
2 -1.1044
3 -1.2463
2 -1.4142
2 -1.0038
2 -1.55
2 -0.63129
2 -0.96557
2 -0.8728
3 -0.31668
2 -1.0607
2 -0.91007
2 -1.1301
2 -1.4739
2 -0.84561
2 -1.1203
3 -1.0768
3 -0.40804
3 -1.1674
2 -1.5197
4 -0.8627
2 -1.3271
3 -1.3926
2 -0.44283
2 -1.3711
2 -1.3085
2 -0.82949
2 -0.77694
3 -1.5118
3 -1.7257
2 -1.2951
3 -1.1978
2 -1.3497
5 -1.3758
2 -1.2493
2 -1.2658
3 -1.6688
4 -0.72283
2 -0.59308
2 -1.3085
2 -1.2291
4 -0.7147
2 -1.1518
4 -0.060296
2 -0.91007
3 -1.7465
2 -1.4873
5 -0.60514
4 -1.1587
4 -0.82006
2 -0.97562
2 -1.2867
3 -0.45553
2 -1.1996
3 -0.21764
2 -1.1373
3 -1.3769
3 -1.3411
4 -1.3019
4 -0.98091
3 -1.2197
2 -1.0901
3 -1.1252
2 -1.0966
2 -1.089
3 -0.48136
4 -1.422
5 -1.0285
4 -0.73972
3 -0.63158
5 -0.11348
2 -1.157
3 -1.004
5 -1.1899
2 -1.2535
2 -1.0741
2 -1.2346
3 -1.326
2 -1.3492
4 -0.29551
2 -1.2826
2 -1.0219
2 -1.0735
2 -1.427
2 -1.1251
2 -1.1154
2 -1.635
2 -1.1601
2 -1.2825
2 -1.1211
3 -0.97662
2 -0.66951
2 -1.0424
2 -1.6732
2 -0.52117
4 -0.25399
2 -1.7113
5 -0.65062
2 -0.65488
2 -1.7512
2 -1.8081
2 -0.6108
3 -1.622
2 -0.92291
2 -1.493
2 0.070849
2 -0.39722
3 -0.89527
5 -0.68402
2 -1.4601
2 -1.3529
10 3.0186
2 -1.9164
2 -1.2331
2 -1.153
2 -1.8095
3 -0.67826
2 -0.86226
3 -0.86708
2 -1.3686
2 -1.5289
3 -1.5966
2 -1.0279
4 -0.6049
2 -0.74987
4 -0.49164
3 -1.2605
2 -1.1068
3 -0.87775
3 -0.47041
2 -0.92591
3 -1.0375
2 -1.054
3 -1.782
2 -1.6642
2 -1.3164
3 -1.0089
5 -0.52683
2 -1.4429
2 -1.2548
3 -0.61064
9 2.7541
2 -1.235
3 -0.868
2 -1.0067
2 -1.2009
2 -1.924
2 -0.87121
2 -0.97036
3 -0.44068
2 -1.0766
3 -1.6574
2 -0.72274
2 -0.95064
2 -1.1016
2 -1.436
3 -0.57088
2 -0.76629
2 -0.94249
2 -0.83589
3 -1.1538
2 -1.3266
2 -1.4509
2 -1.1332
2 -2.0066
2 -1.614
2 -1.997
3 -1.034
3 -0.66507
2 -1.17
2 -0.45414
2 -0.96982
2 -0.70486
2 -1.4716
2 -1.0792
2 -1.3939
3 -1.173
2 -1.62
2 -1.1434
2 -1.3724
3 -0.80908
2 -1.1483
2 -1.268
3 -1.2796
2 -1.1864
3 -0.87625
4 -0.74733
8 2.6106
2 -1.1075
2 -0.40158
3 -1.2202
4 -1.0409
2 -1.262
2 -0.90833
8 2.0201
2 -1.1379
3 -1.0771
2 -1.2767
2 -1.0647
7 -0.28686
7 -0.52215
2 -1.52
3 -1.1621
2 -0.65673
3 -0.80907
2 -1.4607
2 -1.3618
3 -1.5155
2 -1.7244
3 -1.4962
3 -1.2286
2 -1.5114
2 -1.1126
2 -1.5373
2 -0.86995
3 -1.2662
3 -1.032
2 -0.23452
2 -1.2206
3 -0.77115
3 -1.1613
2 -1.3093
2 -0.97766
3 -1.6351
3 -0.87703
2 -0.98823
2 -1.1654
2 -0.71005
11 2.8642
3 -0.8599
2 -1.2072
2 -1.1992
3 -0.79886
3 -1.6562
2 -0.77522
2 -0.67802
2 -1.1016
4 -0.84945
3 -1.1323
2 -1.6528
2 -1.4599
2 -0.92429
2 -0.78893
2 -1.2794
2 -1.1646
2 -1.0096
4 -0.083071
2 -1.5753
3 -1.332
3 -1.2305
2 -1.2786
4 -0.57593
2 -1.1233
3 -1.1861
3 -1.1223
3 -0.83234
2 -1.2443
2 -1.7508
2 -0.84374
3 -0.87703
3 -1.2977
3 -0.71563
2 -1.4516
3 -0.6541
3 -1.0904
2 -1.3878
2 -1.6462
3 -1.0184
2 -1.3937
2 -0.83508
2 -1.2093
2 -1.2736
2 -1.0649
2 -0.82574
2 -1.6085
9 2.5228
2 -1.2901
2 -1.4716
4 -0.77741
2 -1.0305
2 -1.4543
3 -0.99044
2 -1.9961
2 -1.6644
2 -1.0729
2 -1.2495
2 -0.89777
2 -0.74199
2 -1.4386
3 -0.88954
2 -1.5337
3 -0.72293
2 -1.1076
2 -2.0886
2 -1.0422
3 -0.74142
2 -1.0211
2 -1.2144
2 -1.1016
3 -1.3246
2 -1.4548
2 0.049726
2 -1.9921
3 -0.88765
3 -0.42801
2 -0.96096
3 -0.8474
3 -1.2011
3 -0.4889
2 -1.1434
2 -1.1805
2 -0.86586
2 -1.0864
2 -1.1364
2 -0.86413
3 -1.0156
2 -1.2786
2 -0.93355
2 -0.77981
2 -1.3001
4 0.24011
3 -0.94331
3 -0.89022
2 -0.88105
4 -1.0722
2 -1.2135
2 -1.0753
2 -1.467
2 -1.1472
4 -0.93651
2 -1.1738
2 -0.5137
5 -0.4236
2 -1.3845
3 -0.50859
4 -1.4755
3 -0.041375
3 -1.0995
2 -1.4688
2 -0.76498
2 -1.7485
2 -0.71013
2 -1.4909
3 -1.2
2 -1.7061
2 -0.45646
2 -0.95022
2 -1.3959
2 -1.0509
2 -1.3454
4 -1.0061
3 -1.2068
2 -1.0125
2 -1.2527
2 -1.0634
2 -0.52726
2 -1.0657
2 -0.96294
2 -1.5017
2 -0.89675
3 -1.327
3 -0.781
2 -1.2353
2 -1.1312
3 -0.41561
3 -1.0089
4 -0.76575
2 -1.0427
2 -1.1178
3 -0.49331
6 -1.1707
3 -0.29773
2 -1.2577
3 -0.40982
2 -1.0168
2 -0.99896
2 -1.6509
2 -0.9315
2 -1.3131
2 -1.3887
2 -1.1064
2 -1.6541
3 -0.89148
2 -1.1616
3 -0.58781
2 -1.9893
4 -0.74659
2 -0.89384
2 -0.69425
4 -1.3327
2 -1.5383
2 -1.1064
2 -1.8119
3 -1.16
14 3.9117
3 -0.82349
2 -1.0541
2 -1.8391
3 -0.44695
2 -0.97321
2 -1.5774
2 -1.1064
2 -1.0222
3 -1.4442
2 -0.75976
2 -0.95143
3 -1.361
2 -1.1064
5 0.5893
3 -1.4869
3 -1.1796
2 -1.1004
2 -1.1683
4 -1.2008
3 -1.086
3 -1.0107
3 -0.35766
2 -1.5171
2 -1.1165
2 -1.3678
3 -0.79268
2 -0.92357
2 -1.1951
2 -1.6004
2 -1.1064
2 -1.0816
2 -2.0059
2 -1.5098
2 -0.50822
2 -1.7783
2 -1.1064
2 -1.4749
4 -0.43371
3 -1.5693
3 -0.83927
2 -1.3604
3 -1.1369
2 -1.3038
3 -0.96017
2 -1.1048
2 -1.2667
2 -1.0207
2 -1.5583
2 -1.7009
3 -1.179
3 -0.71902
2 -1.1282
3 -0.88066
3 -1.0003
4 -1.0112
3 -0.81565
2 -0.91606
2 -1.3747
4 -0.43026
2 -1.0366
2 -1.6569
2 -0.58842
2 -1.719
2 -0.92332
3 -1.5607
2 -1.4519
2 -0.98515
2 -1.6167
2 -1.1414
3 -1.3106
3 -0.50516
2 -1.6821
2 -1.4384
2 -1.0837
2 -1.6004
2 -1.4973
2 -1.2252
2 -1.6452
2 -0.99576
2 -0.76436
2 -1.4386
2 -1.2503
2 -0.83926
4 -0.69936
3 -1.2444
2 -1.1673
3 -0.39132
3 -1.3785
2 -0.89232
3 -1.3427
2 -1.2485
3 -1.3351
5 -0.59172
3 -1.0319
6 0.75059
2 -1.3011
3 -0.71306
2 -1.3509
5 -0.66443
2 -0.78116
2 -0.9454
3 -0.86477
2 -0.96252
2 -1.1064
2 -0.92696
2 -1.5009
2 -2.1074
2 -1.1064
2 -1.6637
2 -1.2122
3 -0.69482
3 -1.1435
4 -0.14634
2 -0.94541
2 -1.3589
2 -0.55441
2 -1.998
2 -1.3195
2 -1.0977
2 -1.9966
2 -1.3547
2 -1.1181
2 -1.395
2 -0.99932
4 -0.97335
2 -1.3015
2 -1.3576
2 -2.0464
5 -1.1677
2 -1.2029
3 -0.40751
3 -1.1068
2 -1.6238
2 -1.7504
3 -1.3082
3 -0.98886
2 -1.1117
4 0.13748
2 -1.3537
6 -1.2898
2 -1.2286
2 -1.3452
3 -0.75574
2 -1.0536
2 -0.92373
2 -1.3712
2 -0.90108
2 -1.0719
2 -1.2461
4 -0.91877
3 -0.68595
2 -0.60945
2 -0.3877
2 -1.2351
2 -1.2079
2 -0.96899
4 -0.68872
2 -1.2113
3 -0.44934
2 -1.9184
3 -0.98768
3 -0.5807
2 -1.1575
2 -0.97702
4 -0.47577
2 -1.4363
2 -1.0214
3 -1.5181
2 -1.173
2 -0.94872
2 -0.98526
2 -1.3035
3 -0.8583
2 -0.86602
2 -1.277
4 -1.2001
4 -0.74408
3 -0.64669
3 -1.2035
2 -1.5778
2 -1.3613
3 -1.1538
2 -1.1857
3 -0.61407
2 -0.93331
3 -1.102
2 -1.0175
2 -1.3879
3 -1.3271
2 -0.87805
3 -1.2839
2 -1.4085
2 -1.3537
4 -0.64796
2 -1.2806
2 -1.0945
2 -1.2865
3 -1.4275
2 -1.0226
3 -1.091
3 -0.97821
4 -1.0415
3 -0.8122
2 -1.3085
3 -1.4223
2 -1.287
3 -1.2557
2 -1.2773
3 -0.82132
4 -0.69638
2 -0.87877
2 -1.3711
2 -1.2808
3 -1.1118
3 -0.94185
3 -0.77068
3 -0.98928
2 -0.87327
2 -1.4791
3 -1.0847
3 -0.84963
4 -1.1448
3 -0.88145
2 -0.89807
3 -1.6103
3 -1.0732
2 -1.5038
2 -1.7059
2 -0.70743
2 -1.5737
2 -1.574
2 -1.3811
2 -1.0701
2 -1.2652
2 -1.1529
3 -0.2475
3 -0.63151
2 -1.5889
3 -1.2043
2 -1.6775
2 -1.15
2 -1.6262
2 -0.67309
4 -0.51947
2 -1.175
2 -1.4391
2 -0.87221
3 -0.22188
2 -1.6594
2 -1.1318
2 -0.97299
4 -0.74606
3 -0.71713
2 -1.5162
2 -0.78163
2 0.13337
4 -0.53367
2 -1.3682
3 -1.451
6 -0.42491
2 -1.4521
2 -1.1809
2 -1.4633
2 -1.6424
3 -0.88633
2 -1.7629
3 -0.52633
2 -0.2585
3 -1.0284
3 -1.2572
4 -0.2746
3 -0.45221
2 -1.3896
2 -1.0292
2 -0.90128
3 -1.1532
4 -0.33792
3 -0.81533
2 -0.84673
2 -1.1464
2 -1.1774
3 -0.59464
2 -1.552
2 -0.91055
2 -1.1474
3 -0.53238
3 -1.0763
2 -1.5298
3 -0.25589
4 -0.59086
2 -0.75826
2 -1.4854
3 -1.044
2 -1.1249
2 -1.2356
2 -1.5613
3 -1.0119
2 -1.1113
2 -0.87775
3 -0.68259
2 -1.2603
2 -1.0919
2 -0.83109
2 -0.93389
2 -1.297
4 0.26031
3 -0.86505
2 -1.2291
2 -1.0945
4 -0.5189
4 0.025518
3 -0.83014
2 -1.4846
2 -1.2423
2 -1.1648
4 -1.1539
4 -1.3036
2 -1.1382
2 -1.6198
2 -1.4282
2 -0.94764
2 -1.3085
2 -0.59653
2 -1.1644
2 -1.1381
2 -0.9088
4 -1.1302
4 -0.87175
4 -1.3895
2 -1.157


==> figure/back_ups/RBF_1st_D2k/Order_A_D/RBF_1st_D2k_Order_vs_Prediction_value_D.txt <==
5 2.7951
3 0.53135
7 2.2575
22 4.9024
5 0.56961
4 0.87556
6 2.1028
7 1.4376
14 4.3431
8 2.656
5 1.2339
5 0.52928
3 0.69514
3 -0.18778
74 6.025
2 -0.9999
5 1.6386
3 0.023633
8 1.6985
6 2.291
5 1.4783
3 -0.82046
3 0.67629
5 1.1936
7 3.5294
3 0.062601
4 1.45
8 1.5173
4 -0.27333
9 3.3994
5 0.70791
11 3.5762
12 2.9828
5 1.8139
11 3.4117
3 0.45266
3 0.013369
9 2.4849
4 0.54066
13 4.2633
15 4.6419
2 -0.75058
5 2.6709
4 0.86409
5 1.0858
6 2.9599
20 5.1658
6 1.701
5 1.7511
5 2.3763
6 1.9749
5 0.6646
26 5.469
6 1.9948
8 2.7455
6 1.9458
6 1.7508
7 3.1364
9 2.9562
4 0.21237
2 -0.80797
5 1.4194
7 1.7889
3 0.24505
7 2.2078
5 1.6208
4 1.5953
3 0.72832
19 4.9827
27 5.2179
5 0.96294
2 -1.2957
17 4.2656
6 1.5158
6 1.5385
6 2.3222
15 4.6433
5 0.62552
10 3.5497
4 0.57439
8 2.8884
4 0.38687
4 0.88547
4 1.3226
3 -0.19268
6 1.6934
9 3.4983
9 3.37
5 1.0596
7 2.1686
19 5.104
4 0.97623
3 -1.3001
5 1.0552
4 0.55233
24 5.4304
12 4.1841
9 2.0293
10 3.0312
4 1.0079
4 0.64547
5 0.70869
6 1.3884
7 1.3512
9 2.4652
8 1.9999
7 2.6951
10 1.0788
4 0.19128
7 2.2815
8 2.4009
3 -0.063215
20 4.9296
4 0.6545
4 -0.35274
6 1.3084
3 -0.19348
13 3.7109
5 1.2774
8 2.3251
7 2.144
5 1.4193
5 0.7493
11 3.9581
9 2.5489
17 4.6246
3 0.82286
5 1.7416
3 -0.15481
5 1.1608
4 -0.038514
9 2.1956
7 2.3959
8 1.7345
7 3.1035
7 2.1927
5 -0.093264
3 -0.2775
4 0.52649
4 2.2454
3 0.50663
14 4.1016
3 -0.060981
3 0.58045
7 2.1092
4 0.68937
6 1.7106
5 1.6691
14 3.6258
6 1.6318
5 1.7922
5 1.1431
5 1.0018
8 2.4212
18 4.6912
10 3.3318
21 5.237
6 1.1592
18 4.5797
5 -0.21959
6 1.3267
3 -0.88924
12 4.4442
5 1.6928
3 0.29883
6 1.392
4 -0.29651
6 1.6889
9 2.4083
4 2.5024
8 2.5406
10 3.213
5 2.677
4 0.42885
5 1.1575
5 1.0274
5 1.6189
8 2.5671
6 1.4222
8 1.9702
3 0.6997
5 1.305
3 -0.51356
6 3.0396
5 0.92016
6 2.4461
4 0.23021
10 2.8002
9 3.5376
3 -0.43354
4 1.5819
5 1.6716
12 4.1929
6 1.2396
10 3.5571
7 2.2607
4 0.58155
18 4.7182
2 0.21137
5 1.6988
5 0.84346
7 1.9311
7 2.9499
8 2.4705
4 1.1562
5 1.507
8 2.4612
3 -0.53496
8 2.5137
8 3.4066
8 1.6009
10 3.5336
4 -0.27067
5 0.52645
38 5.6911
22 5.2492
11 2.6549
6 -0.13803
9 2.2981
5 1.2105
4 0.16902
8 2.7949
3 0.93726
25 5.0971
30 5.4807
7 1.6229
4 1.1841
7 2.4219
7 2.4618
6 1.4701
4 0.43746
60 5.7943
12 4.2565
5 1.9564
3 -0.25965
5 1.267
3 0.50355
5 0.43576
8 2.1947
4 0.35298
16 3.9615
36 5.7093
8 2.3796
8 1.7534
4 0.19638
9 2.7255
7 1.6058
5 1.9315
7 1.6178
3 0.16425
8 1.2243
3 0.35663
6 1.1666
15 4.5963
9 3.3966
3 0.73493
3 -0.22733
10 3.5909
7 1.2962
4 -0.24603
13 3.7771
2 -0.43534
11 3.7625
3 0.91996
8 2.2232
32 5.5303
7 2.5152
5 0.68121
9 3.1807
10 2.6803
8 2.2512
4 1.2562
19 4.386
6 0.71484
4 0.60656
15 4.136
7 1.9743
12 3.9031
5 1.7715
4 -0.21446
7 2.3034
15 4.1513
2 -0.54122
12 2.5996
7 2.7296
9 2.9993
5 2.2835
12 3.4587
11 3.3859
3 0.19839
6 2.02
3 0.87444
10 3.6015
4 0.86391
3 0.72003
12 3.7474
3 0.73374
4 -0.48608
17 4.521
12 4.0003
4 0.74025
10 3.5926
6 2.5581
5 0.77436
18 4.3953
8 1.6195
8 3.4326
8 1.1901
4 0.18527
12 3.6016
3 -0.59282
8 2.543
8 3.3917
7 1.7411
8 1.6826
6 1.6757
6 1.4232
52 5.7495
7 1.2935
7 1.695
3 -0.89619
7 3.0859
14 3.2147
6 1.4245
5 0.70158
6 1.0474
8 3.109
5 1.8742
6 1.8001
4 0.28692
3 -0.83826
7 3.1242
5 1.5599
5 0.90856
4 1.2173
9 2.7598
9 3.6213
6 3.419
7 2.8545
7 1.7615
11 4.108
6 2.3523
8 2.9282
5 0.97297
7 1.9124
6 2.0333
4 0.65282
5 1.0724
10 3.1207
3 -0.21066
2 -0.21133
18 4.6767
6 2.5457
7 1.0569
3 -0.61616
5 1.5096
20 5.0842
5 1.4193
3 0.94838
2 -0.76303
15 4.1469
9 3.2345
5 0.6749
12 2.3183
9 3.2942
5 0.92103
3 0.30099
5 0.4468
27 5.1959
10 3.657
4 0.19637
5 1.9096
28 5.6455
3 -0.6678
4 0.84436
4 0.38748
6 1.2663
8 0.48353
6 1.4993
8 2.6726
4 0.20981
3 -0.1222
2 -0.91506
4 1.027
7 1.7479
8 2.8701
8 3.152
9 4.399
12 3.589
8 2.8858
3 0.76018
2 -1.2074
12 4.0289
2 -1.091
17 4.3949
6 2.2091
4 0.79948
15 4.1384
25 5.3325
7 2.1215
9 3.6956
6 1.5661
3 0.089682
5 0.23585
4 1.7915
8 1.9424
2 -0.76914
5 1.0984
4 0.22104
5 2.5644
7 2.7977
16 4.3159
8 1.7126
3 0.26748
6 2.6417
9 2.9504
4 -0.052512
3 -0.13741
4 1.8687
6 0.50565
8 2.3892
9 3.0092
3 -0.67285
19 4.7732
10 3.4949
6 1.7867
4 0.46141
2 -0.60719
7 2.0528
3 -0.20358
10 3.6276
6 2.5159
3 0.14219
6 2.2085
13 3.5234
6 1.5153
10 2.9478
12 3.3914
7 2.7149
4 -0.29974
5 1.6731
11 3.7789
4 0.88604
5 1.621
15 4.3174
5 0.98357
4 1.5261
5 1.5304
4 0.26325
11 3.417
4 2.1288
5 1.2476
12 3.8369
6 1.5376
4 1.4388
6 1.8509
5 0.97324
7 2.6074
5 2.1566
9 3.1757
8 2.895
5 0.23229
7 1.9381
6 1.7721
3 -0.76488
7 2.6912
4 0.18824
4 0.063548
2 -0.4548
12 3.7697
8 2.5555
4 0.24439
4 0.18008
14 4.1191
6 1.5176
14 4.8383
3 0.83909
10 3.2173
10 2.8467
6 2.3573
5 1.2958
6 2.952
6 1.4231
8 2.0339
2 -0.50941
5 1.1199
6 2.306
9 3.4665
8 2.6961
6 0.73709
19 4.9308
8 1.8186
4 1.5444
17 4.3104
4 1.1001
12 3.44
8 2.1713
5 1.3914
4 0.50178
15 4.1996
12 3.1938
10 2.809
3 0.42173
5 0.93045
3 0.48822
4 0.18124
6 0.5266
18 4.2815
3 -0.20425
7 2.432
3 -0.042031
3 -0.038823
8 2.0927
7 1.6913
3 -0.17989
6 1.1713
10 2.8251
7 1.6683
4 0.026729
13 3.5977
4 1.3476
9 3.0687
12 4.3107
2 -1.1404
5 -0.22104
3 0.57156
9 3.3522
3 -0.11005
7 1.9075
10 3.2108
4 0.29956
4 1.1703
3 0.35414
5 1.05
6 1.4931
10 2.3833
4 0.76242
4 0.36789
6 2.424
4 1.1607
19 4.627
7 1.591
9 3.2886
5 2.1723
3 -0.34801
4 0.76906
6 1.6678
6 0.75453
3 -0.10137
5 0.7313
8 1.7806
3 0.39317
11 3.6964
6 1.8046
11 2.8293
8 2.6329
13 3.1959
16 4.149
6 1.3654
5 0.27595
4 0.21765
12 3.94
3 0.59105
4 1.6166
4 -0.2785
5 1.1526
3 1.0379
6 2.5675
6 3.2195
11 2.9722
7 3.5976
6 2.6508
9 2.1158
8 2.692
8 2.0706
47 5.8
6 0.78979
8 1.8515
4 1.02
3 -0.42622
8 0.79527
6 2.312
13 4.0305
3 0.77356
6 0.68208
7 1.748
5 2.5127
8 3.112
4 1.0782
3 -0.6337
4 -0.039288
14 4.2708
5 1.0683
4 3.068
6 1.0495
5 1.0996
10 2.7955
3 -0.28881
7 2.1888
4 2.7442
9 2.0902
17 5.0314
10 2.9536
5 0.8009
4 0.46841
5 0.54849
5 0.27955
11 2.6412
5 3.2046
5 1.0156
3 0.12714
12 2.9957
5 1.433
4 -0.059314
7 1.2138
3 -0.76642
3 0.58982
2 -0.24177
11 2.8036
7 2.1497
6 1.5161
5 1.529
14 3.7184
9 2.2436
75 5.7412
5 0.51478
8 3.4003
8 2.8526
5 1.2464
4 1.2364
11 2.6233
2 -0.54383
4 0.80519
8 3.1816
5 0.71937
5 2.7795
13 4.0841
10 3.205
14 3.6956
7 1.7465
4 0.37777
20 4.7229
3 -0.3443
4 1.2083
5 1.1271
4 0.0018685
31 5.3948
3 -1.196
5 1.77
9 1.5751
7 1.8365
8 2.5565
5 0.39531
2 -1.1064
4 1.7589
3 0.26444
5 0.92913
9 3.5141
4 0.30297
7 1.3412
6 1.2075
7 1.53
3 1.0577
10 3.6759
6 0.96503
3 -0.13603
9 3.4588
5 1.2033
15 4.2765
5 1.1456
6 1.2622
16 4.9888
4 1.4481
3 -0.2455
10 2.8496
10 2.9828
4 0.099334
6 2.3933
2 0.2605
3 2.0623
6 2.8079
8 2.6315
8 3.1247
12 3.7491
5 0.078703
19 5.0024
11 3.6715
6 1.5993
8 2.8914
3 -0.32745
8 2.4312
23 5.0406
4 2.3929
3 0.90492
5 1.492
2 -0.28231
10 3.735
4 0.71878
7 2.4921
3 -0.031405
4 0.22761
7 1.3474
68 5.7421
8 1.9518
7 2.483
3 2.1998
10 3.4206
14 3.3233
3 -0.3811
4 -0.59727
8 1.8695
3 -0.081364
6 1.2717
7 2.861
7 2.0476
3 -0.25672
6 2.5616
4 0.22064
3 -0.5112
5 2.2375
28 5.4202
6 1.6998
3 -0.96825
5 1.1805
3 -1.1308
5 1.3713
9 3.0313
9 2.293
4 -0.0022078
7 2.8401
10 1.3707
3 -0.59149
11 3.5577
3 0.70719
9 2.4781
5 0.7726
5 0.62595
14 4.0876
2 -0.32944
12 3.1752
11 3.1044
12 3.8068
11 3.3784
4 0.65511
6 2.0089
6 1.7601
3 0.77674
13 3.6153
4 -0.64778
8 3.9446
7 2.6615
8 2.2775
11 2.2667
25 5.0374
6 1.3518
9 2.8187
6 0.7628
9 3.2134
25 5.1861
17 3.7056
3 0.018692
12 3.8104
6 1.6235
11 3.2302
4 1.4284
6 1.1409
3 -0.41423
6 1.5764
6 1.2551
7 2.2296
5 1.7877
4 0.29619
8 3.2361
8 2.5353
3 1.7639
3 -0.23848
6 2.3644
8 2.6168
5 1.3282
12 3.3139
9 2.081
5 3.9475
6 2.2883
3 -0.37964
6 0.66144
8 1.3495
7 2.103
9 2.2778
9 3.8306
4 -0.070246
3 0.47949
14 4.3824
5 1.4807
11 3.2003
6 2.9609
6 1.6635
3 0.062584
10 3.4085
4 1.9421
5 2.6689
3 1.1107
3 -0.14885
3 0.48406
4 0.28054
7 1.4837
20 4.9074
14 3.7822
4 1.8675
5 0.035737
6 2.1444
3 -0.51907
3 0.62824
7 1.2411
6 1.7362
3 -0.48297
52 5.5926
4 1.5596
8 2.2596
9 2.6242
10 3.3793
7 1.434
7 2.1529
16 4.517
3 -0.046971
9 2.5487
10 2.9619
5 0.95851
3 0.7748
3 -0.64462
7 2.698
3 -0.071957
11 3.689
2 -0.084043
10 3.3745
10 2.9647
10 2.6451
7 1.3356
9 3.1969
27 5.1316
8 2.6844
8 2.0114
4 -0.19122
3 0.37861
3 -0.1127
6 1.2926
4 1.054
5 0.44978
3 0.83927
10 3.3883
6 0.37369
7 2.953
6 2.2201
4 0.1244
16 3.845
8 2.0645
10 3.2929
2 -0.87222
5 1.6686
5 1.3645
5 0.32274
5 1.1145
8 2.3707
9 2.5315
8 2.5628
7 2.3739
4 1.0687
3 -0.90262
8 2.3256
8 2.1429
7 2.2417
5 1.8679
13 3.9812
4 0.8843
7 2.7731
5 1.7377
9 3.214
7 2.3054
8 3.0517
6 2.5695
3 -0.096844
2 -0.97751
4 1.0041
7 2.6298
4 -0.32007
2 -1.2612
6 2.0936
5 2.1792
3 -0.67825
11 4.0328
12 3.8759
5 1.9904
5 1.5222
3 1.2194
7 1.5949
7 1.3071
18 4.4833
4 0.27477
6 2.0692
17 3.6366
11 3.3606
5 0.79784
11 3.4311
16 3.7261
11 3.8063
8 0.51192
6 2.4642
5 1.1591
5 0.80587
4 0.59933
5 2.0416
3 -0.4885
6 0.69948
4 1.5312
7 1.6605
3 0.55714
3 -0.69229
6 2.4262
4 1.2321
2 -1.4568
5 1.2352
8 2.8961
14 3.9894
42 5.5452
4 0.45782
18 4.1999
8 1.9053
3 -0.1977
21 4.8852
4 1.5547
7 1.7406
7 2.7297
15 3.2768
4 -0.34765
3 0.33287
3 0.53655
4 0.53987
4 0.21483
8 2.8763
15 4.6022
5 -0.36139
8 2.4511
4 1.9683
5 0.053675
7 2.7842
3 0.79069
9 3.3642
7 1.7794
4 3.1661
3 -0.096966
5 1.0453
4 1.4605
7 2.8063
5 1.9936
6 2.1493
6 0.99421
7 1.9405
5 0.26743
25 5.0835
7 1.4657
9 3.1094
7 1.8463
3 0.0011656
8 2.3744
25 4.98
7 1.9246
4 0.55557
6 1.5473
6 2.6184
4 1.6033
12 3.5321
7 2.4935
9 2.4354
23 4.8659
7 2.1287
5 1.8832
5 1.7219
7 2.2581
4 1.2787
3 1.107
20 4.8646
7 1.9002
6 1.7374
6 1.0661
6 2.725
3 0.28343
6 -0.004883
12 2.728
5 0.54453
8 2.95
8 1.9916
8 2.6681
5 1.3684
8 2.62
3 0.023002
6 2.4256
3 0.5756
9 3.146
13 4.3239
8 2.812
3 -0.21082


==> figure/back_ups/RBF_1st_D2k/Order_B_C/RBF_1st_D2k_Order_vs_Prediction_value_B.txt <==
2 -1.2648
2 -1.9037
4 -0.12105
2 -1.583
2 -0.63766
3 -1.4892
2 -1.0315
4 -0.69779
2 -1.3967
2 -1.6651
2 -1.4786
2 -1.3069
4 -0.2143
3 -1.5654
2 -2.2363
3 -1.9291
2 -1.6869
2 -1.1364
2 -1.5295
2 -1.1309
2 -1.7496
3 -2.0311
2 -1.1501
3 -0.97648
2 -1.7766
5 -0.62338
2 -1.4277
2 -1.4867
2 -1.65
2 -1.8366
3 -1.7461
2 -0.95732
2 -1.2597
2 -1.995
2 -1.7988
2 -2.4671
2 -1.7043
3 -1.1863
3 -1.8557
2 -1.1749
3 -1.3884
2 -1.6404
3 -1.4216
5 -0.30109
4 -1.054
2 -1.3694
2 -1.8426
2 -1.6566
2 -2.0602
2 -1.7453
2 -1.1813
2 -1.6467
2 -1.387
2 -1.3818
2 -1.0889
3 -1.6079
2 -1.2519
2 -1.2909
2 -1.4146
2 -1.58
2 -1.068
2 -1.114
2 -1.8524
2 -1.8936
2 -1.5373
2 -1.8939
2 -1.7228
2 -1.2314
3 -1.2644
2 -1.9389
2 -0.9012
2 -1.9435
2 -1.2692
2 -1.8117
4 -0.79223
2 -2.2835
2 -1.2706
2 -1.343
3 -1.3225
3 -1.9524
3 -0.97269
4 -1.2466
2 -1.3544
2 -1.5519
2 -2.0532
2 -1.2146
2 -1.2552
2 -1.3613
2 -1.67
3 -1.1884
2 -2.1023
3 -0.54332
2 -0.70076
2 -1.172
2 -0.92124
2 -1.7279
2 -1.2124
2 -1.2881
2 -1.5268
2 -0.67495
2 -1.4429
3 -0.6507
3 -1.4661
2 -1.2716
2 -1.4783
2 -1.495
2 -0.76538
2 -1.5935
2 -0.73919
2 -1.822
2 0.25943
2 -1.5954
3 -1.2188
2 -1.6707
2 -1.7664
2 -0.82925
3 -1.7518
5 -1.1402
3 -0.74787
4 0.36631
2 -1.3531
2 -0.84952
2 -1.6564
2 -1.1418
2 -1.1282
2 -1.4452
3 -1.8724
3 -0.0040004
3 -1.0601
2 -2.1235
2 -1.96
2 -1.5191
2 -1.2437
2 -1.4881
4 -0.64062
2 -2.1655
2 -1.6589
2 -1.16
2 -2.4172
3 -0.8712
2 -1.8546
2 -1.1637
2 -1.1018
3 -0.80947
2 -1.2822
3 -1.6855
2 -1.8334
2 -1.8531
2 -1.7177
2 -1.4
2 -1.9206
2 -1.4523
2 -1.101
2 -2.2477
2 -0.99231
2 -1.4358
2 -1.8064
2 -1.8689
4 -0.99368
2 -1.6155
2 -1.7741
2 -1.2748
2 -1.3428
2 -1.5371
2 -0.75988
2 -1.1931
2 -1.8084
2 -1.1122
2 -0.22335
4 -1.3689
2 -2.0198
2 -2.4612
3 -1.2051
2 -1.7564
2 -1.2416
2 -1.2587
2 -1.4223
3 -0.70337
2 -1.9149
3 -1.3806
4 -1.4081
3 -0.19093
2 -2.5619
3 -1.3157
3 0.045113
2 -1.5353
2 -1.2398
2 -1.6798
2 -1.8002
2 -1.3619
2 -2.2309
2 -2.2252
3 -1.4396
3 -0.8712
2 -2.4333
3 -1.2944
2 -1.4438
4 -0.46103
2 -0.90459
2 -1.6084
3 -1.4076
7 -0.17463
2 -1.2855
2 -1.4177
2 -1.6309
2 -1.7002
2 -0.98046
2 -2.1006
3 -1.5698
2 -1.6473
2 -1.4009
2 -1.6623
2 -2.0946
2 -1.4515
4 -0.07809
2 -1.4024
2 -1.485
2 -1.1502
2 -0.98039
2 -1.5904
3 -0.70038
3 -1.5834
3 -0.73174
2 -1.6418
2 -1.8163
2 -0.96119
2 -1.3439
2 -1.7656
3 -0.96119
2 -1.1965
2 -0.7775
2 -0.60133
2 -1.6137
4 -0.92836
2 -1.0644
2 -1.8005
3 -1.1121
2 -1.4401
3 -0.81626
2 -1.74
3 -0.14675
3 -0.60027
2 -2.0074
2 -1.585
2 -1.0909
2 -1.0754
4 -0.43201
3 -1.2137
3 -0.81326
2 -1.2623
2 -2.1562
2 -1.3839
2 -1.0599
2 -1.7688
2 -1.2702
2 -1.6819
2 -1.6508
3 -0.97312
2 -1.3617
2 -1.6346
2 -1.809
3 -1.5484
3 0.26023
2 -1.5108
2 -1.5658
2 -0.095494
4 -0.72616
2 -0.92049
3 -1.3502
2 -1.9035
2 -1.2586
2 -0.88115
2 -2.4205
2 -1.276
2 -2.2164
2 -1.5952
3 -0.70799
2 -1.1012
2 -1.3947
3 -1.9237
2 -1.1648
4 0.10061
2 -1.7886
2 -1.5719
2 -1.5108
2 -0.48989
3 -0.99238
2 -1.3366
2 -1.9847
2 -2.0057
2 -2.0367
2 -1.7885
2 -1.4682
2 -2.0049
2 -0.99558
3 -1.7699
2 -1.4284
2 -0.79054
2 -2.275
2 -1.7811
2 -1.4769
2 -1.8328
2 -1.4454
2 -1.4171
3 -0.97295
2 -1.2514
2 -2.6042
2 -1.6863
2 -1.1496
3 -0.8712
3 0.42626
2 -1.073
2 -0.89449
3 -1.3652
2 -1.4116
2 -1.2136
2 -0.96117
3 -0.97359
2 -1.3335
4 -0.75401
3 -1.2595
2 -1.1803
2 -1.0813
2 -2.0817
2 -1.0464
3 -1.1245
2 -1.3796
2 -1.6402
3 -1.7931
2 -1.3164
3 -1.2409
2 -0.97446
2 -0.92044
3 -1.119
2 -1.607
3 -1.3799
2 -1.7123
2 -1.7954
2 -1.548
2 -1.6865
2 -1.459
2 -1.9948
3 -1.186
2 -1.2811
4 -1.0069
2 -2.225
2 -2.0492
2 -1.4109
2 -1.6539
3 -0.77922
2 -1.6129
3 -1.5688
2 -1.676
2 -1.393
2 -0.94577
2 -1.3736
2 -1.6331
2 -1.3886
2 -2.0513
2 -1.3694
2 -1.5885
2 -1.2681
2 -1.3139
3 -0.89745
2 -1.1182
2 -1.122
4 -0.64279
2 -1.6464
3 -0.9108
2 -1.0683
2 -1.6692
3 -0.51188
3 -1.1406
4 -1.0822
2 -1.0267
2 -1.3758
2 -1.3588
4 -1.9445
4 -0.68923
2 -1.2021
3 -1.6563
3 -1.1224
3 -1.6982
3 0.49556
2 -1.0288
3 -1.26
2 -1.3622
3 -0.66802
2 -0.88824
2 -1.7571
2 -1.4606
3 -1.2477
2 -0.99051
2 -1.4615
2 -1.3321
2 -2.004
4 1.7546
2 -1.7795
2 -1.17
3 -0.72041
2 -2.0627
2 -0.86665
2 -1.6313
3 -1.3434
3 -1.2704
4 -1.0352
2 -1.8041
2 -1.5036
3 -1.6833
2 -1.602
4 -0.86415
2 -1.2348
2 -1.7162
2 -1.6857
2 -2.0917
2 -1.85
2 -2.0679
2 -1.648
2 -0.85161
2 -1.4004
2 -1.4807
2 -1.7762
2 -1.3097
2 -1.1263
3 -1.2986
2 -1.0522
2 -1.0739
2 -1.3672
2 -1.4635
2 -2.0797
2 -2.153
2 -1.5712
2 -1.9085
2 -2.2022
2 -1.7617
2 -1.6303
2 -0.93706
2 -1.391
2 -1.9707
3 -1.0633
2 -1.3728
2 -1.3949
3 -0.99522
2 -2.1503
3 -0.99755
2 -1.0388
3 -1.527
2 -1.0554
4 -1.2314
2 -1.1738
2 -1.3632
2 -1.8765
2 -1.0276
2 -1.1828
2 -1.3895
3 -0.62276
2 -1.6539
2 -1.2672
2 -1.4926
2 -1.3366
2 -1.4588
3 -1.1882
2 -1.7227
2 -1.7912
2 -1.4657
2 -1.1741
2 -1.5915
2 -1.0793
2 -1.1169
2 -1.1925
2 -1.3277
2 -1.4388
3 -1.615
2 -1.5669
2 -1.5445
2 -1.0736
3 -1.1278
2 -1.317
2 -1.128
2 -1.3914
2 -1.983
2 -1.6903
3 -0.54781
2 -0.74823
2 -1.0144
3 -1.7192
2 -1.12
3 -0.25463
3 -1.1806
3 -1.2898
3 -1.2338
2 -1.4303
2 -0.89206
2 -1.7379
3 -1.1155
3 -1.3572
2 -1.4212
2 -1.7821
2 -1.3588
2 -1.6978
3 -1.5492
2 -1.2257
4 -0.98386
2 -1.4561
2 -1.1956
2 -1.1827
2 -1.8611
3 -0.85589
2 -1.5982
2 -1.844
2 -1.9314
2 -1.5664
2 -1.448
4 -1.0339
2 -1.8227
2 -1.7009
2 -1.2461
2 -1.2111
2 -1.495
3 -1.1617
2 -1.3145
2 -1.3905
2 -1.3613
4 -0.77383
2 -1.7804
3 -0.12551
2 -1.5568
2 -0.88877
2 -1.9087
3 -1.1655
2 -1.1194
2 -1.6705
2 -1.0729
2 -1.2656
2 -1.2496
3 -1.0076
2 -1.4906
2 -1.1281
2 -1.5039
3 -1.3849
6 0.32732
2 -1.5969
2 -1.2055
2 -1.3644
2 -1.9741
2 -1.4065
2 -1.8156
3 -1.3203
2 -1.3199
3 -1.7201
2 -0.98988
2 -1.231
2 -0.76522
3 -1.2612
3 -1.6984
2 -1.6707
3 -0.64483
3 -1.0528
3 -0.76665
4 -0.97476
2 -2.0659
3 -0.071443
3 -1.05
3 -1.0741
2 -1.3834
3 -1.7568
2 -1.3358
2 -0.75711
2 -1.254
2 -1.7813
2 -2.037
2 -1.9184
2 -1.1665
3 -1.2964
2 -1.5202
2 -1.4563
2 -0.92217
2 -1.1546
3 -1.5701
2 -1.2043
2 -1.5045
2 -1.1164
2 -1.4632
2 -1.7601
2 -2.1391
2 -1.0536
2 -1.2524
2 -1.5944
2 -1.1229
2 -1.1836
2 -1.9232
2 -1.5044
2 -1.2725
3 -1.4267
2 -1.0006
2 -1.865
3 -0.89042
2 -2.027
3 -1.6111
3 -1.4369
2 -1.4766
2 -1.1759
2 -1.2337
2 -1.7051
4 -1.5092
2 -1.1284
2 -1.7432
2 -2.0813
2 -0.42944
2 -1.0696
2 -1.0549
2 -1.2279
2 -0.88845
3 -1.5652
2 -1.4571
2 -1.5947
3 -1.2739
2 -1.5127
2 -2.3593
2 -1.0951
2 -2.356
4 -0.33884
2 -1.3078
2 -2.0134
2 -0.53065
2 -1.4524
2 -1.9035
2 -1.2508
2 -1.1111
5 -0.073471
3 -1.6427
2 -2.0513
2 -0.73967
3 -1.2154
2 -1.168
2 -1.972
2 -1.3613
3 -1.3391
2 -1.5972
2 -1.1773
2 -1.5276
2 -1.0881
2 -1.5266
2 -1.8291
3 -1.9368
2 -1.1989
2 -1.3663
2 -1.9062
2 -0.87111
2 -1.4607
2 -1.9873
2 -1.5922
2 -0.96823
2 -2.0411
2 -1.4158
3 -1.1994
2 -1.3018
2 -1.4128
2 -0.74624
2 -1.8483
4 0.18644
3 -1.2595
2 -1.0932
2 -1.7293
2 -1.4112
2 -1.1595
2 -1.3011
3 -1.3471
2 -1.9371
2 -1.5403
4 -0.7767
4 -0.74752
2 -1.4447
2 -1.7459
3 -1.6805
2 -1.7208
2 -1.2612
2 -1.2257
2 -2.3015
2 -0.84453
3 -0.96191
2 -0.94945
2 -1.6407
2 -1.3998
2 -1.0758
2 -0.98933
3 -1.4329
2 -1.4362
4 -1.0782
2 -2.052
2 -1.4518
2 -1.4725
2 -1.2602
2 -2.0522
2 -1.209
2 -1.783
2 -1.1982
2 -0.70954
3 -1.6754
2 -1.1217
2 -1.4487
2 -1.5846
2 -1.507
5 -1.3358
2 -2.0798
2 -1.765
2 -1.3736
2 -1.3831
3 -0.90806
2 -0.05796
2 -2.1577
2 -1.0361
2 -1.6727
2 -1.9119
4 -1.685
2 -1.7007
3 -1.8498
2 -1.4705
2 -1.7366
3 -1.1617
2 -2.0256
2 -1.8596
2 -1.7642
3 -0.96353
2 -2.1233
2 -1.8024
2 -1.0945
2 -1.3181
2 -1.5092
2 -1.3097
3 -0.51909
2 -1.2718
2 -2.0946
3 -1.6698
2 -1.5592
3 -1.8546
3 -1.3287
5 -0.28295
2 -1.4039
2 -1.5143
3 -1.0299
3 -1.4514
2 -0.97811
4 -0.66659
2 -1.3635
2 -1.0174
2 -1.4702
3 -1.5138
2 -2.283
3 -1.8188
4 -0.93644
2 -1.1841
2 -1.2828
4 -1.022
2 -1.0071
2 -1.2186
2 -1.5967
2 -1.3037
2 -2.4569
2 -1.1445
2 -1.8954
2 -1.5804
3 -1.0291
5 -1.082
2 -1.5342
3 -1.5677
5 -0.92952
4 -1.4637
2 -2.0688
2 -1.2658
3 -0.96516
2 -1.398
3 -1.924
2 -2.1762
2 -1.5749
2 -1.5472
2 -1.8542
4 0.38871
2 -1.5813
2 -1.0475
3 -0.13037
2 -2.0163
2 -2.1976
2 -1.0653
2 -1.6651
2 0.22276
2 0.27929
3 -0.73402
2 -1.5045
2 -1.3423
2 -1.8934
3 -1.4912
2 -1.2133
2 -1.0965
2 -1.4041
2 -1.2231
2 -1.3087
2 -1.3097
2 -1.4618
7 0.078593
2 -1.0026
2 -0.80573
2 -2.2118
2 -1.4785
2 -1.1551
2 -1.2798
2 -1.048
2 -1.7201
3 -0.70483
2 -1.4581
2 -1.7255
2 -1.1875
2 -1.75
2 -1.4493
2 -0.28842
2 -1.8874
3 -0.72184
3 -0.78826
2 -1.2682
2 -1.0057
2 -1.3483
3 -1.5968
2 -1.5773
2 -1.624
2 -1.5147
2 -1.8884
2 -0.80912
2 -1.6198
2 -1.4213
3 -1.006
3 -1.5891
3 -1.4532
2 -1.2591
2 -1.4399
2 -1.9044
2 -1.744
3 -1.5303
4 -0.91056
3 -1.3894
4 -1.1992
2 -1.6506
2 -2.1095
2 -0.5082
3 -1.5018
2 -1.7876
3 -0.83289
2 -1.533
4 -0.80798
2 -0.86686
2 -1.4717
2 -0.92986
3 -0.9776
2 -1.4691
2 -1.2922
3 -0.29268
2 -1.6825
2 -1.0763
3 -1.2225
2 -1.2029
2 -1.7223
2 -1.5258
2 -1.9188
2 -1.6768
2 -2.143
3 -0.34009
2 -1.8488
2 -1.2934
2 -1.2497
3 -0.54043
2 -2.3439
4 -1.4455
2 -1.8126
2 -1.4837
2 -1.5329
2 -2.2104
2 -1.6213
2 -0.77729
2 -1.2854
3 -1.3314
2 -1.4479
2 -1.8947
2 -1.5679
2 -1.7116
3 -0.81373
2 -1.4704
2 -1.3128
2 -1.301
2 -2.4241
2 -0.51218
2 -0.97316
2 -1.8633
2 -0.97724
2 -1.7079
2 -1.3089
2 -1.3544
2 -1.0599
2 -1.7688
2 -1.3032
4 -0.71791
2 -2.1586
2 -2.0884
2 -0.95547
2 -1.2341
2 -1.3957
2 -1.2253
2 -1.924
2 -1.1084
3 -1.3019
3 -1.4463
2 -1.7663
2 -1.3768
2 -1.1677
4 -1.4364
3 -1.3939
2 -1.2496
2 -1.0548
2 0.029888
4 -1.1547
3 -0.44169
3 -0.62622
2 -1.1884
2 -1.7071
2 -2.1259
2 -1.5961
2 -1.5873
2 -1.2065
3 -1.1876
2 -1.833
2 -1.4169
2 -2.0257
3 -1.1818
2 -0.90173
2 -1.4062
2 -1.8242
2 -1.6935
2 -1.0362
2 -1.2723
2 -1.202
2 -1.3955
2 -1.3914
2 -1.4169
2 -0.7185
2 -1.9739
2 -1.483
2 -1.3398
2 -1.3715
2 -1.1541
2 -1.7508
2 -1.7651
2 -2.5141
2 -0.036479
3 -1.3996
4 -0.90607
2 -2.1978
3 -1.7409
2 -1.6956
2 -0.93426
2 -0.63667
3 -1.1654
2 -2.1807
2 -1.0157
4 -0.59906
3 -1.4904
3 -1.3299
3 -1.2203
2 -1.4894
2 -1.1587
3 -1.0923
2 -1.5418
2 -2.0674
2 -1.1721
4 -1.402
2 -1.6261
2 -1.9321
3 -1.0148
2 -0.88154
2 -1.3399
2 -1.2607
2 -1.8789
2 -1.1472
2 -2.1564
2 -1.9584
2 -1.7182
2 -1.3732
2 -1.0206
4 -1.2406
2 -1.1849
2 -1.0032
2 -1.012
2 -1.9054
2 -1.2761
2 -0.97686
2 -1.6242
2 -0.66607
2 -1.8724
2 -1.9128
3 -1.7748
2 -1.4313
3 -1.5825
2 -2.4488


==> figure/back_ups/RBF_1st_D2k/Order_B_C/RBF_1st_D2k_Order_vs_Prediction_value_C.txt <==
4 2.7514
4 -0.91473
5 1.8999
3 0.97273
3 -0.60859
4 0.45307
2 -1.0586
2 -0.62511
2 0.12623
2 -0.45409
20 5.7176
11 4.0604
3 0.93814
2 -0.48662
2 0.62178
2 -0.68189
2 -1.1291
9 2.5858
5 1.2743
2 -1.7824
2 0.49604
6 -0.21018
2 -0.48997
3 -0.0079154
3 0.30992
5 1.3112
3 1.4631
3 -0.48031
11 4.5663
5 0.75828
3 -0.80674
4 0.56155
3 0.10184
2 0.12134
4 0.097998
3 0.49937
3 -0.62646
2 -1.3613
3 0.44219
4 -0.22353
2 0.17443
2 -0.47329
4 -0.40061
2 -1.2158
2 -1.3566
2 -1.4163
2 -0.23279
5 1.5555
2 -1.3868
2 -0.36135
4 -0.36031
4 1.5685
3 0.79124
4 0.15344
8 2.9543
3 0.56781
8 2.8296
5 1.4734
3 -0.23966
2 0.38432
7 1.8387
7 2.2315
12 5.0653
8 2.6537
4 1.1785
4 -0.54579
2 -0.93739
3 -0.87665
2 0.13189
6 0.75747
2 -0.54899
2 -0.55307
4 0.22477
2 -1.1582
8 3.6282
5 1.5463
4 0.12336
6 3.0659
3 -0.62708
2 0.40866
2 0.13378
2 -1.6341
2 -0.87994
4 1.4018
2 0.13745
2 -0.39407
2 -1.0927
4 1.2613
2 -1.4954
2 -0.55307
2 -0.039863
2 0.083753
5 2.0531
4 0.4678
2 -1.32
2 0.34593
4 -0.19687
2 0.31749
2 -0.69373
3 1.3691
2 0.079984
6 1.9378
5 1.9657
3 0.13872
9 4.5609
5 0.61014
3 0.26021
3 -0.19111
3 0.26997
3 1.2693
16 4.7768
6 1.8496
3 -1.0015
4 -0.57703
2 -0.46764
3 0.22539
3 2.791
2 0.22601
4 0.011806
2 -0.58802
6 1.3617
7 2.3938
3 -0.053723
4 -0.38044
8 3.446
2 -1.2715
2 -1.2574
2 -1.4643
7 2.4235
2 -0.64352
3 1.2953
2 -0.93083
2 0.025928
2 -0.0054088
2 0.0058701
3 1.0873
2 -0.45961
2 -0.97093
3 0.90663
3 0.071385
3 2.0623
2 -0.45479
2 -1.6646
2 -0.64309
2 -0.62502
12 4.2777
2 -0.054243
6 2.0278
5 0.40924
4 1.0868
8 2.9976
16 4.3861
3 0.71256
3 -0.219
4 0.98195
2 0.73043
2 -0.50747
4 1.8114
2 -1.0012
2 -1.6935
3 -0.91384
3 1.9909
2 0.14686
4 -0.59295
2 0.61904
2 0.34191
3 0.82336
6 4.5286
42 6.8997
2 -0.54714
6 1.9897
3 -0.26331
2 -0.88991
2 -1.1948
2 -1.3074
3 -0.85712
3 0.038514
2 0.61806
4 2.5515
3 0.11745
3 1.1134
3 -0.52429
2 0.14116
2 -0.25052
5 0.7096
7 2.2046
5 2.1857
3 0.5736
3 1.261
3 1.0041
2 1.046
2 0.41392
2 0.31512
8 3.0227
3 -0.54901
4 0.21314
3 1.0267
3 0.97734
3 -0.52066
7 3.0692
2 -1.9888
2 0.30243
3 0.7459
4 -0.15519
3 1.0913
10 3.1169
3 -0.24712
2 -0.74329
5 2.1117
3 0.48593
2 0.41847
3 -0.61973
2 -1.1889
6 0.81918
3 -0.67793
5 1.1322
3 -1.1517
2 -0.79281
4 -0.0075805
2 -1.504
4 1.4778
2 0.26646
3 -0.41928
2 0.29162
2 -0.95072
2 0.59161
2 -0.61652
5 0.77874
6 0.042708
4 -0.46265
3 -0.25116
3 0.89036
3 0.93025
2 -1.0201
3 1.6214
20 5.2637
3 -0.22501
3 -0.54781
6 2.0142
3 0.19381
4 0.8541
2 0.17205
4 0.2214
3 0.92728
2 -0.79326
4 -0.20834
2 -0.82648
3 -1.1894
5 3.4772
2 -1.163
2 0.29164
2 -0.31064
2 0.29341
2 0.5505
4 0.40624
5 -0.66717
2 0.45377
4 0.31206
2 0.12558
3 -0.43069
2 -0.66102
3 0.65984
4 3.5134
5 0.23941
2 -0.13898
2 -1.1247
2 -1.4067
2 0.80765
4 0.36032
8 2.7077
4 0.87586
2 -0.60464
2 -0.99626
2 -1.1619
2 0.44598
5 0.82029
5 3.953
5 0.74181
2 0.24256
7 2.7037
5 0.99429
4 -0.39748
3 -0.66525
4 1.9618
5 1.642
2 0.42125
3 -0.68479
3 0.071817
2 -1.2695
3 -0.10524
23 6.4116
2 0.41738
2 -1.3778
7 1.9937
4 0.62363
2 -0.79598
3 0.82923
4 -0.52078
3 -1.1507
18 5.5192
2 0.83809
2 -0.97116
4 -0.054761
2 -1.0312
8 1.7973
4 2.567
2 -1.9981
2 0.27279
2 0.51719
2 -1.1176
11 5.128
4 0.0486
2 0.0037066
2 0.083091
4 0.0039183
4 3.2077
12 4.3978
3 1.1464
3 0.77721
2 -1.0747
2 -0.17838
3 -0.38424
4 1.0193
2 -1.5391
3 0.031661
2 -0.592
4 0.20074
10 3.5582
5 1.6699
11 4.9721
9 3.1375
2 0.50835
4 0.34296
2 -1.2955
18 5.189
4 1.8584
2 -1.4466
3 0.54568
2 -1.048
5 1.8716
3 -0.12508
2 0.25655
3 -0.33648
3 -0.19039
3 -0.46754
3 0.38394
2 -1.2125
2 -0.93739
3 1.843
2 -0.80177
4 0.44561
3 0.37901
2 -0.96927
3 -0.46298
2 -1.1258
7 0.83656
3 0.60904
3 0.039098
2 -0.78955
2 -0.18076
14 4.5476
3 0.55658
9 3.1384
2 0.50632
3 -1.3223
2 0.95593
2 -0.19542
3 0.64819
2 0.37992
3 -0.077275
3 1.55
4 1.3851
3 -0.28921
2 -1.1602
3 1.5088
5 0.41131
3 -0.25063
2 0.014747
2 -1.029
4 1.8524
12 4.5079
3 0.71205
3 0.59157
5 1.3727
3 -1.343
3 0.79364
6 2.6133
2 -1.3395
21 5.7958
8 3.2636
5 0.82663
9 3.1386
3 0.67018
3 -0.63672
2 0.64315
2 0.24026
8 3.5802
2 -0.6955
2 0.28933
2 -0.62807
2 -1.3211
2 -0.48127
3 0.55074
2 -1.276
3 1.8867
6 2.0198
2 1.0155
3 -0.5171
2 -1.747
2 0.054078
38 6.9112
4 -0.45968
3 1.0085
4 0.082115
2 -0.081354
2 0.28933
7 2.2247
2 0.094568
4 1.8825
2 -0.50549
11 4.4019
5 2.0557
3 0.24443
4 2.2064
3 1.0082
3 0.44036
2 -0.99756
5 0.96191
2 -0.21728
2 0.29846
4 0.54276
3 0.29755
3 0.56082
2 -0.071296
3 0.93199
3 2.1572
7 1.4572
3 1.0175
2 -0.213
2 -0.4261
3 0.97074
2 -0.92415
5 -0.41387
2 -0.12127
3 -0.70012
6 1.143
3 -0.22564
3 -1.1679
2 -1.1012
2 -1.2747
6 2.1862
6 1.6265
4 1.8145
2 -1.4947
2 0.38543
3 -0.22228
8 2.723
2 -0.99425
2 -0.82488
2 -0.55151
3 3.0009
2 0.51156
2 -1.296
6 1.3837
5 1.4013
6 0.053008
3 -0.8069
5 -0.099389
3 -0.35118
4 1.5475
3 -0.048416
2 0.03239
5 2.748
5 -0.12692
3 -0.11713
2 -1.1575
2 -1.0123
3 -0.061063
4 -0.14453
9 4.19
9 2.7746
2 0.081462
2 -0.47662
2 -0.78557
2 -1.9894
2 -0.77978
2 -0.31944
2 -1.3097
2 -0.025741
3 -0.14392
2 -0.78015
4 -0.56741
3 -0.1724
4 1.1223
2 -0.15342
3 0.74801
2 -0.80424
2 -0.80064
6 1.4945
2 -1.1778
3 0.19055
2 -1.3199
3 -1.6757
2 -1.3861
9 3.9127
2 -1.0545
2 0.10327
2 0.90119
2 0.61339
2 -0.030596
2 -1.8856
4 0.26208
4 1.2072
2 -1.1761
4 1.5755
2 -0.158
4 1.598
3 -1.0991
8 3.1394
2 0.43422
10 3.6656
4 -0.23164
3 1.6435
4 2.2935
2 -1.0967
4 0.95705
2 0.57628
6 2.4788
5 1.382
2 -0.97297
8 2.7847
2 0.4837
4 0.3247
9 4.5597
3 1.0811
4 1.6504
6 0.67475
7 2.4981
2 0.28933
5 1.1602
10 2.9226
2 -1.2467
4 -0.12105
3 -0.4593
2 -1.028
3 -0.50076
3 -0.79349
11 3.4382
3 -0.067311
2 0.50923
2 -0.20737
3 -0.53773
4 2.0511
2 0.45043
2 -1.633
3 -0.41198
3 -0.57005
2 -0.21533
4 1.2196
3 0.30139
3 0.58786
4 0.17851
6 0.16128
3 -0.64906
2 0.33639
6 1.5241
6 2.1495
2 -0.82614
14 4.0183
2 -0.37951
2 -1.5572
2 -1.514
19 6.1817
2 0.50728
3 -0.29349
2 -1.3527
3 -0.29658
3 0.17245
12 3.7147
3 -0.42538
3 -0.7655
2 -0.66412
2 0.52805
2 0.46709
2 0.51891
8 2.9954
3 -0.92292
2 -0.84166
3 0.70348
3 0.66101
3 1.2931
4 0.98788
2 -1.3399
2 -0.88571
2 -0.47831
2 0.98009
2 -1.2658
2 -0.82282
5 1.447
2 -0.81537
5 2.9863
5 1.8838
6 3.3017
2 -0.92714
10 3.4751
3 -0.25309
3 0.93111
3 0.87463
2 -0.031124
15 5.0169
2 -0.78255
5 1.8716
4 1.3698
3 0.17657
2 -0.69837
6 2.0042
2 -1.4805
4 -0.46052
3 0.81188
6 0.99025
3 0.47612
2 -0.60494
2 1.0431
2 0.74807
4 -0.35047
2 -1.285
2 -0.72581
2 -0.30229
3 -0.67346
2 -1.4732
3 1.1919
2 -0.30796
3 0.92756
3 1.4362
2 -0.63379
2 -1.7161
6 1.9019
3 0.52932
2 0.34613
2 -0.37632
8 3.0553
3 -0.22556
3 -0.55854
3 1.7294
3 0.12123
3 -0.14938
3 2.3453
2 -1.2631
6 1.4687
3 -0.66336
3 1.0748
13 4.8967
3 -0.34348
2 -1.4929
7 2.2881
3 1.833
2 0.086173
7 2.4153
7 4.2453
2 -0.69429
3 1.0666
8 2.4534
3 1.1874
2 -0.70241
3 0.43158
5 1.1448
2 -1.409
2 0.29732
3 -0.99794
2 1.188
3 -0.28816
2 0.43962
3 1.3478
3 1.1727
4 0.31188
2 -0.038764
3 -1.0388
3 -0.91956
5 -0.28853
4 0.95332
22 6.3721
2 -1.0204
2 0.30048
6 0.65566
5 0.67216
2 -0.71787
3 0.088706
10 3.585
3 -1.2366
3 -0.68225
2 -1.3527
3 -0.38478
2 -0.55143
2 -0.16077
3 0.89323
16 5.1487
3 0.22906
3 -0.78677
3 -0.65623
4 1.6413
13 4.938
4 1.7806
6 1.9478
3 -0.45467
3 1.7154
2 -0.83455
4 -0.25837
11 3.7716
3 -0.50326
5 2.7026
2 -0.94119
3 0.52385
3 1.6515
2 -1.174
2 -1.1359
3 -1.3382
2 0.36913
3 -0.095019
3 -0.1196
3 2.2739
4 1.7381
3 -0.65144
2 -1.4364
3 1.5687
5 0.47105
2 -0.51158
2 -0.94931
13 4.7843
5 1.2923
7 1.83
3 0.97776
3 1.141
2 -0.94045
2 -0.58679
3 -0.47677
2 -0.66827
4 0.24957
9 1.4477
5 4.1188
5 2.4312
3 1.0195
2 -1.4307
4 -0.17164
3 1.6533
2 -0.82708
3 -0.59141
2 -0.92888
3 -0.024116
7 2.7232
3 -0.23465
2 0.12885
3 -0.34564
3 0.070479
2 0.28933
2 0.18391
3 2.1654
2 -1.3568
3 -1.081
3 1.2024
12 4.3637
2 0.25272
3 -0.4696
2 0.2422
8 3.1632
5 1.0848
2 -1.0404
9 4.4999
2 -0.77751
7 2.6182
6 1.7956
2 -0.94298
2 -1.4724
2 -0.25106
3 -0.83998
8 3.9412
6 2.9702
3 -0.43615
2 -0.35104
3 0.079709
3 1.2461
3 0.049676
3 0.22929
2 -1.0026
3 -0.92208
3 1.1147
8 2.3761
3 -0.47697
2 -1.3304
4 -0.14287
3 0.037929
3 -0.19018
3 0.44312
2 1.1091
4 -0.023594
2 0.081462
6 1.4155
4 -0.41705
2 -1.6555
2 1.6805
7 2.0831
2 -0.55307
12 3.0676
3 2.3336
3 0.67267
2 -1.3663
2 0.72506
16 5.1092
3 0.64841
4 0.24088
4 1.1716
7 2.9717
2 -0.093464
2 -1.2182
19 5.2341
2 0.61783
3 1.2439
3 0.51386
3 -0.69063
4 -0.12059
2 -1.3843
3 1.2807
3 1.443
4 -0.10014
3 2.508
3 -0.39258
2 0.20469
2 -0.11767
2 -0.42849
4 1.3196
3 0.94323
2 -1.3722
2 -1.0207
2 -1.1342
3 -1.1093
4 0.12291
2 -1.2358
7 2.4621
3 0.29867
3 1.6135
2 -1.318
2 -0.67179
2 -1.5399
4 -1.0107
3 0.12402
3 -0.77674
4 1.5517
3 -1.3239
2 0.23348
2 -1.0898
3 0.90176
3 0.051006
4 0.42866
4 -0.86915
2 -1.1619
2 0.71514
2 -1.2466
7 2.2219
2 -0.95342
2 -0.0012528
2 0.3134
3 1.1875
11 4.5379
4 0.34737
2 -0.55013
2 0.28559
2 -0.68322
6 3.8226
2 -1.2118
7 2.1956
3 -0.20306
2 0.6455
2 -1.7453
2 0.26457
5 3.1875
3 -0.49549
2 -1.5804
4 1.3705
3 0.59542
2 0.17663
5 0.559
2 -0.1373
8 2.8601
2 -1.028
2 -1.2294
2 0.28933
2 -1.3056
5 0.423
2 -0.31271
2 -0.12411
2 -0.76498
3 -0.96516
6 0.3707
2 0.75837
3 0.79711
3 -0.071257
2 0.14657
4 -1.3696
2 -1.086
3 0.9252
2 -0.81389
3 -0.13324
3 0.93089
2 0.081462
3 -0.034451
7 3.3017
3 1.1367
3 -0.38195
3 -1.0249
6 2.0999
4 -0.22082
3 -0.12911
5 1.1472
2 -1.6345
3 -0.16605
3 -0.91194
2 -0.88227
6 0.34296
10 3.8243
3 -0.45819
32 6.4802
9 3.8834
3 -0.070534
2 -0.86311
3 0.60221
2 0.50393
2 0.40996
8 3.4828
2 -0.88679
3 0.49254
2 -0.82005
2 -0.55455
4 0.21031
2 -1.2194
3 0.24664
2 -0.56623
3 -0.028142
3 -0.60559
11 4.1121
7 2.5115
9 3.8639
4 2.0839
2 0.20187
3 -0.051116
3 0.99519
3 0.98051
19 5.7053
6 1.3773
2 -0.60019
6 2.2525
4 0.12173
2 -1.394
3 0.90827
2 -1.1915
2 -0.83221
3 -1.5224
2 -1.0638
2 0.25554
2 0.3098
4 2.0916
2 -0.41609
4 0.49817
2 0.20715
13 4.4028
10 2.8933
2 -0.22061
7 4.3573
3 1.7376
2 -1.2234
5 1.2878
4 -0.015772
5 1.5338
3 -0.71201
2 -0.8672
2 0.37995
2 0.056699
4 1.4166
6 0.93768
3 1.6317
3 -0.38536
3 1.2993
3 0.6706
3 0.20092
17 5.8457
2 -0.99217
3 -1.0154
5 0.16564
4 0.19639
3 1.2631
4 -0.62806
3 -0.42674
3 0.36268
3 0.39309
2 -0.40433
2 -1.0227
3 -1.4747
5 2.8516
3 0.8419
6 2.7739
6 3.0938
4 0.15473


==> figure/back_ups/RBF_1st_D4k/Freq_A_D_all/RBF_1st_D4k_Freq_vs_Prediction_value_A.txt <==
58 0.049271
70 -0.39417
75 -0.68825
33 -0.17344
49 -1.3735
39 -0.99842
41 -0.93792
62 0.079707
50 -0.52624
244 -0.37727
76 -0.6894
40 -0.24034
68 0.38535
40 -0.89478
35 -0.37183
58 -0.89483
76 -0.71983
41 -0.92958
39 -1.1254
101 -1.1656
40 -0.68307
88 -0.63386
109 -0.5866
58 -0.1068
70 0.31928
40 -0.034866
105 -0.82281
32 -0.36574
83 -0.86853
40 -0.14511
36 -0.59758
156 -0.94829
95 -0.37443
32 -0.05216
34 0.023221
163 -0.82974
60 0.10209
40 -1.027
37 -0.087533
103 -0.75126
70 -0.83629
68 -0.98523
36 -0.62718
99 -1.6093
36 -0.76299
124 0.10771
37 -0.87805
39 0.016148
39 -0.57167
42 -0.87085
96 -0.87205
198 -0.2284
34 -1.1257
37 0.028796
89 -0.79703
43 -0.89371
35 -0.40753
35 -0.80103
55 -0.3262
41 -0.96772
46 -1.0544
39 -0.8947
43 -0.19073
38 -0.16624
38 -0.83329
40 -0.80333
60 -0.1674
40 -0.89159
67 -0.91325
32 0.29836
46 -0.89292
33 -0.54418
38 -0.81273
46 -0.064877
64 -0.9063
35 0.12614
35 0.964
42 -0.91458
34 -0.45033
44 -1.0679
140 0.08419
39 0.2156
37 -0.8767
65 -0.89248
267 -1.5011
36 -0.031604
127 -0.83116
87 -0.31454
53 -0.016831
34 0.035107
37 -0.74923
87 -0.90516
54 -0.20533
33 -0.66679
38 -0.93796
33 -1.1625
76 -0.32704
197 -1.3802
48 -0.73775
33 -0.031206
47 -0.88586
83 -0.20409
41 -1.1607
68 -0.63908
56 -0.60131
32 -0.75686
42 0.71387
52 -0.86386
102 -0.898
33 -0.88752
33 -0.35725
32 -0.92354
49 -0.26669
63 -0.69466
47 -0.90231
150 0.35559
33 -1.0265
178 0.48351
59 -0.714
77 -0.91952
33 -1.0357
33 -0.49052
102 0.0022718
55 -0.5791
36 -0.92512
74 -0.77885
36 -0.05626
33 -0.74307
65 0.1605
35 -0.55545
46 0.013523
39 0.094123
71 -0.71486
35 -0.04735
59 0.29584
47 -0.099389
101 -0.52295
38 -0.92732
39 0.21147
48 -0.26648
32 -0.73256
33 -0.9129
42 0.33055
72 -0.69324
80 -0.73645
57 -0.44973
34 0.034348
54 -0.78732
84 -0.45659
41 -0.90858
127 -0.3207
109 0.047309
42 -0.92314
130 -0.29264
54 0.042071
41 -0.80937
37 -0.95375
66 -0.59859
57 -1.0264
33 0.040892
49 -0.68615
163 -0.093352
35 0.14571
40 -0.67835
97 -0.70908
39 -1.6222
34 -0.86306
57 -0.062731
63 -0.5558
35 -0.9371
48 -0.71732
80 -1.0126
106 -1.0318
77 -0.82219
48 0.10911
39 -0.93235
44 -1.0307
79 -1.0747
34 0.80665
40 0.81726
61 -0.75943
124 -1.3637
90 -0.59201
38 0.2327
43 -0.075477
84 -0.86121
44 -0.42752
79 -0.49522
53 -0.87048
67 -1.0933
68 -1.2208
55 -1.5742
33 -0.89009
38 -0.22358
38 -0.41258
43 -0.62742
370 -1.4339
38 -0.79085
43 -0.85713
32 -0.65059
43 -0.24854
81 -0.99589
38 -0.22748
68 -0.83521
93 -1.0257
46 0.67631
40 -0.86077
34 0.091357
64 -0.81103
77 -0.68956
35 -0.49703
63 -0.94234
38 -0.11238
70 -0.92371
35 -0.37434
36 -0.90853
33 -0.55609
88 -0.57268
52 -0.73671
41 0.82948
36 0.51223
292 -1.2164
76 -1.0555
52 0.017582
115 -0.97487
34 -0.75353
82 -0.7792
43 -0.73657
72 -0.33121
34 0.32079
108 -0.3039
44 -0.36639
226 -1.2834
55 -0.97142
46 -1.056
57 -0.85332
49 0.063565
67 -0.2018
35 0.091263
47 -0.42004
45 -0.25651
58 -0.93883
49 -0.21116
86 -0.39381
41 -0.26937
34 0.062336
64 -0.80949
44 -0.7094
141 -0.96218
35 -0.84714
33 -0.71218
41 -1.0577
56 -0.56309
87 -0.59763
55 -0.86743
37 0.10474
36 0.071563
49 -1.8373
37 -0.90523
69 -0.83367
92 -1.2256
55 0.024586
39 -0.63606
48 0.81449
64 -0.71622
46 -0.13202
40 0.38743
51 -0.97074
33 -0.78678
50 -0.39613
51 -1.0391
40 -1.0868
37 -0.5957
43 -0.15685
83 -1.4859
50 0.040829
67 -0.36331
34 -0.60771
58 -0.055965
39 -1.0565
32 0.16973
133 -1.4618
60 -1.109
38 -1.0401
34 -0.84743
39 -0.99496
58 -0.60818
66 -0.87998
36 -0.70864
55 -0.33648
43 -0.54305
70 -0.90238
196 -0.40543
84 -1.0444
112 0.32067
34 -0.94563
38 -0.90961
45 0.072714
49 -0.82482
74 -0.6731
61 -0.077642
37 -0.78269
57 -0.80139
34 -0.86583
33 -0.37948
53 -0.1045
35 -0.056922
36 -0.76728
32 -0.076615
40 -0.74613
48 -0.95665
42 -0.22547
33 -0.094527
43 -0.46286
84 -0.95179
38 -0.81923
70 0.025183
33 -0.25262
391 -0.38635
33 0.20439
39 0.56479
119 -1.3494
59 -1.1416
91 -1.0604
34 -0.17754
33 -0.54683
44 -0.93037
130 -0.91324
45 -0.75007
44 -1.1369
170 0.61101
84 0.32187
47 -0.62096
53 -0.79072
37 -0.17675
61 -0.8872
39 0.55021
138 -1.5393
57 0.012063
88 -0.43099
33 -0.16671
67 -0.60217
154 -0.95922
38 -0.75846
53 -0.070695
35 -0.95163
91 -0.9901
42 0.48788
35 -0.78187
103 -0.70866
105 -0.20203
50 -0.12252
53 -1.2388
90 -0.99052
37 -0.89587
35 -0.25507
54 -0.13768
39 -0.85435
62 -1.1286
70 0.09297
83 -0.84813
39 -0.11937
48 0.64518
32 -1.0962
64 -1.0816
48 -0.20568
110 -0.9193
43 0.26362
81 -1.2271
35 -1.078
44 -0.8347
39 0.25079
32 -1.192
54 -1.0197
38 0.047895
43 0.065355
40 -0.58311
37 -0.79493
39 -0.7496
239 -1.1478
38 -0.87636
41 -0.50735
38 -0.56991
72 -0.020859
35 -0.0017265
90 -0.029025
113 -0.73617
50 -0.85399
58 -0.041853
87 0.17815
54 -0.89363
41 -0.96825
37 -0.80615
66 -0.99662
117 -0.056496
36 -1.4544
36 -0.95658
40 -0.9827
33 -0.54237
223 -0.98187
37 -0.4614
64 -0.82128
34 -0.90149
38 -0.61267
44 -0.23659
46 -0.15834
33 -0.77234
69 -1.503
61 -0.044468
56 -0.76387
41 0.10892
36 -0.87605
44 -0.17171
35 -0.90427
33 0.63916
33 0.83336
32 -0.59816
44 -0.87486
37 -0.027303
62 -0.34964
51 -0.97889
98 -0.77697
108 -0.91593
171 -1.1201
415 -1.1587
53 -1.3909
58 -0.69913
34 -0.56413
40 -0.59668
37 -0.53943
297 -1.0693
43 -0.58974
104 -0.97121
90 -0.5083
37 -0.81385
63 -1.1162
38 0.93228
37 -1.0569
36 -0.98098
91 -0.31829
42 -0.626
65 -0.63926
188 -1.0756
34 -1.1
47 -0.60862
43 -0.89408
58 -0.90571
108 -0.91802
52 -0.69885
48 0.28442
69 -0.93667
71 -0.68621
54 0.16735
85 -1.5728
154 0.043922
56 -0.80592
47 -0.14033
47 -1.1084
41 -0.98327
55 -0.96872
36 -0.69449
59 -0.64983
34 -0.86894
55 -0.73208
181 0.40482
68 -0.72635
62 -1.0657
108 0.60543
40 -0.69347
126 -0.52686
41 -1.1846
92 -0.040042
47 -0.804
59 -0.23898
74 -0.035725
42 -0.82669
53 0.51013
73 -0.2245
40 0.76093
44 -0.91062
45 -0.64637
68 0.0052843
60 -0.046853
35 -0.70301
37 0.039869
41 -0.85712
60 -0.039654
45 -0.87895
40 -0.27408
42 -0.80142
58 -0.55328
49 0.4602
74 0.23483
66 -0.80356
40 -0.65185
64 -0.85134
88 0.15899
45 -0.75354
43 -0.99695
77 -1.113
93 -0.39358
64 -1.1629
70 -0.85788
35 -0.82858
37 0.45439
50 -0.067381
40 -0.087412
292 -1.1855
47 -0.59547
44 -0.18629
34 -0.79177
76 -1.1141
53 -0.68945
34 -0.72956
33 -0.83282
45 -0.09179
61 -1.0738
53 -0.048955
109 -0.9938
36 -0.72962
34 -0.33307
36 -1.1984
46 -1.0074
64 -0.94875
95 -0.72316
39 -0.92791
32 -0.90868
41 -0.12413
108 -1.0155
34 -0.87003
65 -0.21197
68 -0.7051
106 -1.1187
37 -0.65651
45 -1.0502
48 -0.78749
38 0.48127
44 -1.1092
61 -0.096199
41 -1.0547
64 -0.77868
207 -1.305
49 -0.74898
54 -0.12177
94 -0.22697
45 -0.90288
36 0.0061078
34 -0.81773
52 0.32762
33 -1.0617
38 -0.74783
32 -0.6793
53 -0.62154
41 -0.92822
36 0.80668
39 -0.93469
43 -0.89372
58 -0.99761
58 -1.0812
39 -1.037
41 -1.1411
41 0.038621
42 0.3232
35 -0.93837
58 -0.77408
91 -0.52331
58 0.83231
73 -0.83337
45 -0.8413
33 -0.97358
156 -0.084813
34 0.091886
49 -0.60425
44 -0.81496
42 -1.1278
63 -0.78369
33 0.03369
35 -0.027986
37 -0.43388
47 0.0333
39 -0.8384
59 -0.80288
190 -1.0351
38 -0.094991
32 -0.72763
113 -0.31491
108 -1.0178
41 -0.99494
38 -1.2961
41 -0.057006
137 -1.1538
35 -0.95037
73 -0.8115
40 -0.7892
36 -0.072854
82 -0.44856
77 -0.80067
41 0.016594
51 -0.51681
34 0.12797
33 -0.93814
39 -0.047329
85 -0.74177
33 -0.79886
43 -0.56028
54 -0.017458
81 -0.7003
42 -0.70185
34 0.59669
53 -0.48718
56 -0.81141
36 -0.15961
32 -0.79864
142 -0.23382
39 -0.63895
52 -0.1737
41 -0.85059
56 -0.43521
35 0.15345
34 0.75973
44 -0.42618
52 0.73405
39 -0.85139
61 0.43516
32 -0.77818
54 -0.91555
47 -0.3287
102 0.14754
100 -0.96703
34 -0.73057
46 -0.74427
84 -0.49853
43 0.018345
48 -1.2787
42 -0.66996
98 -1.2032
77 0.11817
59 -0.84987
33 -0.96558
34 -0.76132
49 -0.42007
37 -0.73367
117 -0.39031
60 -1.2184
34 -0.18618
32 -0.36957
171 -0.91173
97 -1.4452
87 -1.3315
56 -0.79441
116 -0.99484
156 -1.2829
42 -0.69077
83 -0.26132
46 -0.333
34 0.49862
78 -0.98825
204 -1.2293
45 -1.0799
37 -0.92244
46 -1.5648
51 -0.63206
135 -1.0188
36 -0.76624
50 -0.71989
33 -0.89147
64 0.025031
37 -0.78064
41 0.30996
60 -0.98683
70 -0.37514
40 -0.27222
44 -0.99418
33 -0.1814
85 -0.17563
48 -0.71114
33 0.56014
156 -0.90098
36 -0.61679
121 -1.0251
91 -0.11808
40 -0.47542
44 -0.13617
89 -0.71957
58 -0.88453
47 -1.1415
78 -0.29768
38 -0.89136
56 -0.093803
35 -0.82142
41 -0.85986
70 0.13238
34 0.1044
66 -0.90271
42 0.33156
50 -1.1462
34 -0.19198
49 -0.79201
69 -0.085569
37 0.14114
59 -0.80527
35 -0.91953
55 -0.44394
33 0.086811
70 -0.21897
38 -0.67728
38 -0.83352
62 -0.58187
35 -0.85217
43 -0.71157
32 -0.45058
184 -0.96264
33 -0.64756
42 0.16638
38 -0.83459
130 0.70045
40 -1.0478
39 -0.7371
73 -0.38376
37 -0.6547
46 -0.8369
34 -0.83229
33 -0.96887
34 0.10211
42 -0.78822
34 -0.6661
33 -0.98152
38 -0.845
35 -0.86622
42 -0.60294
41 -1.1109
43 -0.71101
45 0.16575
34 -0.58537
68 -1.0256
49 -1.0045
42 -0.74581
40 -0.82245
38 -0.80247
34 0.17873
52 -0.96987
309 -0.41402
61 -0.026583
43 -1.0762
33 -0.65904
38 -0.73662
42 -0.74908
49 0.68433
40 -0.76163
40 -0.62278
401 -0.52341
37 -0.032828
38 -0.056012
38 0.82756
76 -0.80607
36 -0.8248
82 -0.94553
84 -1.0636
51 -0.86469
43 -0.79418
38 0.90709
34 -0.78726
35 -0.20276
50 0.37954
60 -0.93794
33 -0.42073
33 -0.59737
40 -0.65206
63 -0.70804
307 -0.2909
81 -1.6149
41 -0.22566
77 -0.89432
46 -0.68191
67 -0.30999
40 -1.0972
42 -1.0933
39 -1.072
73 0.16472
52 0.16204
32 -0.79916
132 -0.32554
67 -0.58837
36 -1.2317
114 -0.4367
58 0.25963
53 0.089174
64 -0.88758
34 -0.95694
33 -0.049371
47 -0.79952
67 -0.95764
36 -0.88774
99 -0.8235
119 -0.99753
50 0.14292
37 0.052998
36 -0.99434
55 -1.0582
39 -0.75641
36 0.24356
257 -0.91197
55 -0.68901
32 -0.73994
40 -0.026461
41 -0.84098
76 -1.1523
71 0.26208
43 -0.86951
104 0.092961
33 -0.74551
40 -0.65903
166 -1.0012
52 -0.65583
44 -0.86822
41 -0.42848
38 -0.17336
34 -1.0304
103 -0.92045
52 0.049094
67 -0.23692
39 -0.75185
63 -0.10029
45 -0.76402
70 -0.72235
47 -0.86977
35 -0.97897
45 -0.56164
63 -0.54896
35 0.83321
67 0.054574
36 -0.70127
47 -1.0111
95 -0.94693
98 -0.46768
33 0.075974
96 -0.92944
52 -0.15156
171 0.1715
52 -0.86394
32 -0.33497
34 0.031609
43 -1.2233
46 -1.0559
45 -1.2131
44 -1.0465
45 -0.63296
40 -0.88077
48 -0.92312
91 -0.28653
45 -0.18722
50 -0.98669
33 0.033355
55 -0.63874
79 -0.87749
45 -1.0075
37 -0.0009202
222 -0.50457
83 -0.7623
36 -0.50062
50 -0.93251
46 0.048818
40 0.45067
82 -0.25452
63 -1.253
38 -0.24591
52 -0.85282
128 -1.1761
77 -1.2218
85 -0.89365
201 -0.29981
47 -0.83674
36 0.22992
89 -1.6409
54 -1.0223
40 0.11079
93 -0.23993
81 -0.013313
32 -0.58045
69 0.027807
46 -0.11304
42 -1.1446
40 -0.23184
55 -0.65082
62 -0.47126
87 -0.60747
52 0.19888
35 -0.94785
42 -0.11958
55 -0.79026
42 -0.1999
42 -0.61746
56 -0.23505
177 -0.85421
42 -0.85268
34 -0.82175
45 -0.26625
79 -0.17108
57 -1.2645
37 -0.20899
55 0.03202
41 -0.71602
40 -0.15265
33 -0.55547
60 -0.85922
129 -0.94917
227 -0.39759
37 -0.77631
43 0.21139
43 -1.1633
44 -0.47341
102 -0.43797
42 -1.1073
52 0.15912
33 -0.75699
53 -0.90297
62 -0.7706
65 -1.3887
175 -1.1154
170 -1.1532
54 -0.11843
77 -0.53038
57 -0.20454
37 -0.65405
38 -1.1783
159 -1.1148
34 0.35568
42 -0.078133
35 -0.11381
46 -0.91917
60 -1.0574
62 -0.72585
93 -0.7621
41 -0.72527
76 -0.91589
48 -0.67443
185 -0.41665
177 -1.2058
86 -0.64573
48 -0.54527
58 -0.64275
51 -0.51957
143 -0.39547
35 -0.14433
40 -1.1315
40 -0.29469
33 -0.8621
33 -0.49214
55 -0.73566
103 -0.9023
36 -0.12719
32 -0.11773
272 -0.81133
46 -0.82388
34 -0.4994
32 -0.88181
50 -0.87453
33 -0.46294
59 -0.059349
37 -0.78604
114 -0.93881
33 0.3539
37 -0.91435
35 -0.043335
38 -0.024028
58 -0.12344
36 -0.88436
48 -1.0573
130 -0.3211
32 0.11207
42 -0.75968
36 0.036592
40 -0.67033
70 -1.0364
56 0.79994
161 -0.59842
43 0.22048
34 -0.88879
51 0.15999
49 -0.89273
49 -0.33521
32 -0.59818
35 -0.57376
50 -0.89548
139 -0.69718
35 -0.9972
51 -1.3296
38 -0.99367
153 -1.0378
137 -0.85351
49 -0.092649
34 -0.80939
320 -0.37012
35 -0.70801
140 -0.90746
80 -1.3503
34 0.11303
32 -0.78333
46 -0.69681
66 -0.69023


==> figure/back_ups/RBF_1st_D4k/Freq_A_D_all/RBF_1st_D4k_Freq_vs_Prediction_value_D.txt <==
6 0.89278
5 0.89631
5 0.8291
4 0.82401
4 0.28648
4 0.80204
4 0.83456
5 0.85411
4 0.65436
9 0.83255
5 0.83941
5 0.60971
4 0.83067
4 0.89334
5 0.89636
7 -0.83781
5 0.50287
7 0.83077
4 0.59141
4 0.83136
4 0.65352
5 0.80479
4 0.8268
5 0.82793
6 0.854
6 0.83137
8 0.8062
4 0.82092
4 0.82987
4 0.81996
4 0.83126
6 1.0132
4 0.55025
4 0.20255
7 1.1212
13 0.84326
5 0.83746
4 0.48883
7 0.80397
8 0.80794
5 0.82579
7 0.84118
6 0.83139
16 0.7783
5 0.18167
4 0.83575
5 0.8391
4 0.79839
4 0.7906
5 0.83137
4 0.83057
3 0.80694
4 0.77016
4 0.83319
5 0.68349
5 0.35732
4 0.83137
6 0.83148
8 0.89446
5 0.7203
4 0.83101
4 0.78784
5 0.83138
6 0.24766
4 0.83135
4 0.82801
4 0.83605
4 0.83146
4 1.1055
12 0.84339
4 -0.64613
7 0.88644
6 0.83138
5 0.94188
5 0.83134
4 -0.60624
7 0.83032
4 0.84415
4 0.54291
5 0.74263
4 0.83137
4 0.83137
5 0.83151
5 0.83135
4 0.74901
7 0.88449
5 0.84356
5 0.81617
4 0.67809
6 0.48004
5 0.1576
18 0.83131
5 0.86372
4 0.088974
4 0.66066
4 0.84764
4 0.60353
4 0.83121
5 0.83744
5 0.77895
5 0.81705
7 0.83128
4 0.81668
4 0.82714
8 0.95196
6 0.83137
15 0.83138
4 0.6913
8 0.83125
5 0.8314
20 0.38838
8 0.82494
5 0.81749
7 0.89369
6 0.19911
6 0.81385
8 0.79077
4 0.69843
3 0.8181
8 0.62978
12 0.83465
4 0.82487
4 0.88102
9 0.85413
7 0.83167
6 0.90806
15 0.65009
5 0.71258
5 0.83708
6 0.77449
3 0.19716
9 0.79676
5 0.72855
5 0.85558
4 0.83137
3 0.84957
6 0.91435
5 0.83326
8 0.84656
4 0.83753
7 0.89376
5 0.82864
4 0.84758
5 0.83446
5 0.92827
4 0.15769
7 0.84708
5 0.82899
6 0.83108
3 0.78801
4 0.83074
10 0.8246
4 0.89162
5 0.83108
4 0.81296
4 0.1537
3 0.97138
10 0.93013
6 0.89258
4 0.83106
4 0.76978
6 0.83061
6 0.83181
4 0.79049
4 0.78842
4 0.737
4 0.8279
4 0.42179
5 0.83156
5 0.8295
5 0.83137
4 0.85431
4 0.83177
10 0.53436
3 0.67732
4 0.83171
3 1.0966
5 0.79058
6 0.56234
6 0.83756
4 0.83336
5 0.48453
7 1.4505
4 0.7627
4 0.78551
4 0.83658
5 0.86189
4 0.83054
7 0.64956
7 0.83258
4 0.8342
6 0.73143
6 1.4259
4 0.80551
5 0.47016
4 0.57855
11 0.93443
6 0.82913
4 0.57509
4 0.60783
4 0.82302
5 0.82264
6 0.81338
4 0.71383
5 0.80379
4 0.8289
4 0.76515
9 0.72421
4 0.6061
5 0.32796
4 0.80322
14 0.83723
5 0.82533
3 0.77221
4 0.82402
10 0.08685
8 0.72497
6 0.82953
5 0.89066
3 0.28834
4 0.59625
5 0.83003
6 0.82349
4 0.8253
6 0.8289
5 0.82925
8 0.8306
4 0.95849
7 0.83562
4 0.49598
5 0.79294
6 0.82889
5 0.72442
7 0.81721
4 0.82889
6 0.8116
8 0.79823
4 0.80253
4 0.82253
7 0.46501
5 0.85358
5 0.76567
8 0.24803
4 0.83042
3 0.81128
4 -0.33418
4 0.83504
4 0.050712
4 0.82661
5 0.88934
6 0.70241
5 0.82895
4 0.85803
3 0.82358
5 0.83714
5 0.95786
9 0.82883
4 0.63762
4 -0.6676
4 0.82901
9 0.72858
4 0.64846
6 0.8934
8 0.83349
4 0.29965
10 0.82975
4 0.74854
4 0.77832
6 0.82792
5 0.82866
4 0.75183
9 0.24115
15 0.86028
5 0.82881
4 0.81255
6 0.8289
5 0.92966
5 0.76883
4 0.83145
4 0.8289
5 0.8289
3 0.85616
5 0.8289
4 0.8289
4 0.8289
20 0.89303
5 0.70184
6 0.64213
5 0.28795
3 0.82889
5 0.78291
5 0.82934
5 0.69931
4 0.78427
3 -0.2434
4 0.23638
4 0.43421
5 0.62059
4 0.80907
4 0.82262
5 0.85029
6 0.24286
4 0.92865
6 0.93014
4 0.86798
6 0.80096
4 0.54051
4 0.82915
9 1.1782
6 0.74084
4 0.54857
6 0.7312
7 0.52741
4 0.82888
5 0.82891
5 0.82886
9 0.87581
5 0.82908
4 0.82875
5 0.82889
6 0.95331
6 0.82183
4 0.7691
7 1.1285
4 0.85631
4 0.71856
6 0.20801
5 0.83732
4 0.14906
5 0.49399
5 0.76714
6 0.80602
4 0.81164
4 0.79118
4 0.71975
4 0.80651
4 0.8024
7 0.77395
5 0.28303
6 0.95629
4 0.82886
4 0.81902
5 0.86955
6 0.79128
5 0.82888
4 -0.73561
7 0.31942
5 0.8289
4 0.69046
4 0.58072
5 0.69047
5 0.59457
4 0.97066
4 0.81477
14 0.82913
3 0.82898
5 0.79755
4 0.89221
3 0.89026
4 0.80379
5 0.1853
7 0.73996
7 0.82901
6 0.82144
4 0.78391
5 0.11566
4 0.82932
5 0.83079
6 0.83347
6 0.89596
5 0.32199
4 0.8283
13 0.82973
4 0.71507
3 0.8289
9 0.59265
5 1.0388
4 0.8274
4 0.85207
4 0.85533
5 0.79961
5 0.71906
3 0.81765
4 0.82853
5 0.81259
6 0.83466
8 0.82183
6 0.83576
5 0.83378
7 0.83453
5 0.76701
4 0.61301
4 0.80309
4 -0.10488
9 0.50673
4 0.85241
4 0.83254
4 0.64404
5 0.45635
10 0.83453
5 0.86474
7 0.83453
3 0.78903
15 0.83847
4 0.83462
4 0.83013
4 0.8347
5 0.83556
6 0.8433
6 0.80935
4 0.61217
5 0.88872
4 -0.6644
7 0.8457
6 -0.17201
9 0.89919
12 0.9417
12 0.89374
5 0.83555
4 0.78089
7 0.29399
4 0.83456
6 0.84011
6 0.83926
7 0.73447
4 0.83377
4 0.86114
9 0.37879
4 0.83446
4 0.61581
4 0.73774
10 -0.53913
4 0.83453
4 0.60637
10 0.83427
6 0.83453
4 0.10435
4 0.55324
3 0.83447
4 0.82193
3 -0.80956
5 0.81467
11 0.90512
5 0.17506
4 0.83435
8 0.50026
5 0.61453
4 0.82668
4 0.64517
5 0.96199
4 0.5567
4 0.82775
4 0.64556
4 0.84489
7 0.83453
4 0.72919
5 1.1303
3 0.83296
4 0.91091
4 0.32267
4 -0.47235
6 0.83454
5 0.81771
4 0.8163
6 0.82722
5 0.83448
4 0.84999
4 0.61083
4 0.57825
4 0.83221
4 0.89543
4 0.83452
4 0.83415
7 0.83453
4 0.83453
4 0.82871
3 0.75725
6 0.86646
4 0.55339
4 0.83448
4 0.75362
7 0.79594
7 0.83453
4 0.83453
4 0.87703
7 0.85625
5 0.83539
8 0.969
40 0.9786
3 0.86027
4 0.83417
4 0.55355
4 0.81751
5 0.73363
18 0.8107
4 0.84927
5 0.26537
4 0.7722
5 0.81195
4 0.83
4 0.67074
5 0.83453
4 0.83469
6 0.80359
4 0.87992
6 0.61436
11 0.83758
4 0.75108
14 0.83752
4 0.83452
4 0.94227
4 0.86065
5 0.75046
4 0.70174
4 0.27614
5 0.8953
6 0.80528
7 0.83256
5 0.55927
8 0.19984
11 1.1101
4 0.93264
5 0.83541
4 0.70577
3 0.82229
7 0.89538
4 0.11672
4 0.83452
7 0.83114
14 0.86737
6 0.74368
7 0.84577
4 0.94218
7 0.78571
27 0.83584
5 0.83453
5 0.83605
4 0.83454
4 0.83067
5 0.83305
5 0.82265
5 0.89525
6 0.83344
5 0.50667
5 0.83453
6 0.11663
9 0.6851
4 0.72461
6 0.87937
4 0.82132
5 0.81131
5 0.89601
4 0.62713
4 0.31579
5 0.75475
4 0.72601
10 0.83418
4 0.89557
4 0.6912
6 1.0582
3 0.83473
4 0.78407
4 0.85692
4 0.83453
4 0.83139
5 0.82367
4 0.16151
3 0.82685
8 0.83455
4 0.5627
4 0.83501
4 0.83453
6 0.74004
4 0.81812
4 0.82043
7 0.73827
4 0.83201
5 0.83249
3 0.82272
5 0.56102
6 0.12488
4 0.832
4 0.90774
5 -0.42495
4 0.90584
7 0.86323
4 0.52559
7 0.82469
4 0.26623
4 0.83191
4 0.82413
5 0.69739
6 0.8337
4 0.83315
8 0.30597
4 0.83311
6 0.89779
5 0.83328
4 0.77968
6 0.073124
4 0.57807
5 0.83733
4 0.28962
4 0.58958
4 0.82426
6 0.87576
10 -0.53503
8 0.83323
4 0.82885
4 0.80311
8 0.83327
7 0.8241
4 0.75124
4 0.74011
4 -0.67309
8 0.79136
4 0.83329
5 0.83504
5 0.67009
5 0.82615
4 0.88808
4 0.83329
6 0.83236
6 0.84097
4 -0.61564
6 -0.15359
5 0.828
5 0.89577
7 0.84407
4 0.83334
5 0.89232
4 0.85513
7 0.83296
6 0.82546
5 0.83328
6 0.8265
4 0.82157
4 0.83234
4 0.83497
4 0.83329
5 0.27925
5 0.45304
4 0.35004
4 0.83831
4 0.80607
9 0.83328
8 0.8333
5 0.31358
9 0.90686
4 0.80196
6 0.83123
4 0.83303
4 0.82509
4 0.83365
4 0.64668
5 0.676
7 0.79606
5 0.78757
3 0.63483
6 0.83034
4 0.59724
4 0.042942
10 0.82603
18 0.78759
4 0.86514
3 0.82678
4 0.84725
8 0.8378
4 0.96722
4 0.83313
12 0.69137
4 0.85119
9 0.83487
4 0.736
5 0.48746
4 0.8334
4 0.94163
4 0.79321
4 0.83365
4 1.192
5 0.5922
6 0.8334
5 0.82992
4 0.83333
4 0.84991
4 0.59441
4 0.83329
4 0.83329
4 0.80142
5 0.18229
4 0.70513
6 0.83331
5 0.24737
4 0.74733
5 0.28508
5 0.8323
10 0.97357
4 0.82972
5 0.78617
5 0.83889
4 0.8334
4 0.89511
4 0.83261
5 0.88014
7 0.80887
5 0.794
5 0.023415
4 0.75515
3 0.3639
6 0.8213
4 0.8333
4 0.83072
3 1.0084
6 0.84108
4 0.83338
4 0.83406
4 0.83329
6 0.85559
4 0.29559
5 0.22294
4 0.83925
4 0.81797
3 0.80492
5 0.83171
4 0.77865
5 0.83102
6 -0.3998
4 -0.12899
4 0.83131
4 0.81636
8 0.83398
4 0.81911
4 0.77222
6 0.82833
4 0.75546
4 0.83245
8 0.69107
8 0.83921
12 0.83398
9 0.83328
4 0.82811
5 -0.45294
5 0.56361
6 0.83328
4 0.70515
6 0.83493
5 0.83459
4 0.83275
4 0.93208
6 0.81549
5 0.83745
7 0.83329
6 0.85584
4 0.83329
11 0.84268
4 0.83243
16 0.22486
7 0.86374
5 0.83539
5 0.81689
15 0.83326
4 0.83348
10 0.54938
4 0.52205
8 0.83272
8 0.74428
10 0.87107
4 0.81421
10 0.85586
7 0.79325
4 0.22423
5 0.83326
4 0.8948
7 0.59622
8 0.8959
4 0.60863
6 0.58618
4 0.82142
6 0.82097
3 0.31822
6 0.90034
4 0.81452
3 0.89432
4 0.8222
4 1.0738
4 0.83634
4 0.85569
4 0.81346
4 0.80545
7 0.83329
3 -0.46247
3 0.97366
6 0.83329
4 0.44669
4 0.8473
3 0.83275
6 0.83329
4 0.81336
4 0.82356
10 0.83358
9 0.8658
5 0.8966
6 0.84049
8 0.88308
4 0.83294
5 0.21885
8 0.8416
5 0.856
4 0.82074
6 0.85068
51 0.45154
4 0.826
4 0.90478
3 0.85189
4 0.82175
5 0.83455
4 0.89748
4 -0.34469
4 0.61301
6 0.844
6 0.8552
4 0.83313
13 0.72873
9 0.79343
5 0.83312
9 0.84148
7 0.7725
8 0.83322
4 0.57097
5 0.84912
10 1.2114
4 0.97127
5 0.82192
4 0.8818
4 0.80661
4 0.85812
6 0.82747
6 0.83074
4 0.81513
4 0.82908
5 0.46989
6 0.62915
5 0.31784
9 0.82675
5 0.84736
4 0.81717
4 0.31429
4 0.52622
4 0.83092
4 0.15657
4 0.23096
3 1.1362
4 0.83202
4 0.83433
4 0.96246
15 0.9149
8 0.8381
8 0.38953
4 0.84454
4 0.7697
4 0.83102
4 0.82988
7 0.83385
4 0.82451
4 0.82823
8 0.8575
4 0.85621
5 0.83316
9 0.83343
5 0.83347
4 0.91171
5 0.25697
4 0.83341
4 0.89468
5 0.89438
6 0.83321
4 0.80563
4 0.81795
6 0.83378
15 0.89654
4 0.81494
3 0.83289
9 0.69806
12 0.89471
5 0.78195
4 0.72868
4 0.83305
6 0.80034
4 0.88398
7 0.77633
4 0.89412
7 0.83459
5 0.8332
6 0.82907
7 0.82858
25 0.78679
5 0.70526
4 0.63626
4 0.46253
7 0.83321
4 0.83308
4 0.83186
4 0.65754
4 0.83657
4 0.81645
6 0.85713
5 0.8337
4 0.8401
9 -0.54952
4 0.81962
4 0.83318
4 0.84344
4 0.83321
5 0.74432
4 0.15896
5 0.83321
4 0.72694
4 0.56688
4 0.16829
4 0.845
4 0.8186
5 0.74332
5 0.83764
9 0.83321
14 0.84216
5 0.80512
4 0.83627
4 0.7492
4 0.79801
4 0.79623
4 0.82545
5 0.88554
4 0.85176
5 0.83322
4 0.36192
8 0.73275
5 0.8343
4 0.97356
5 0.75793
7 0.83286
9 0.53211
4 0.83477
5 0.41587
4 0.82961
5 0.77887
5 0.92696
7 0.88472
4 0.97286
10 0.83277
5 0.58942
6 0.83485
5 0.88802
10 0.044999
9 0.82952
4 0.89457
4 0.72885
10 0.82558
9 0.43673
6 0.78945
7 0.82874
4 0.89505
5 0.8137
6 0.83321
5 0.83398
4 0.5842
4 0.83243
4 0.83302
4 0.15883
7 0.19592
4 0.29449
5 0.7513
5 0.83622
4 0.79934
4 0.12337
6 0.8558
3 0.81793
4 0.27853
7 0.80623
4 0.72216
5 -0.58444
5 0.83364
4 0.82811
5 0.76243
3 0.77869
37 0.89485
4 0.83588
13 0.8458
5 0.84152
4 0.82127
4 0.86668
6 0.83227
4 -0.12056
4 0.81431
5 0.94526
4 0.70191
4 0.89481
4 0.93307
4 0.8415
5 0.82801
4 0.81462


==> figure/back_ups/RBF_1st_D4k/OR_B_C_all/RBF_1st_D4k_OR_vs_Prediction_value_B.txt <==
0.66265 -0.50389
0.15055 -0.033612
0.68667 -1.0528
0.30202 -0.28318
0.19385 -0.93293
0.6943 -0.74039
0.12876 0.107
0.61818 -0.86635
0.11477 -0.56207
0.67541 -0.12764
0.1932 -0.98337
0.68923 -0.17328
0.50742 -1.0068
0.6646 -0.79708
0.26167 -0.9973
0.33602 -1.284
0.70041 -0.075589
0.14887 -1.4499
0.70436 -0.76234
0.51522 -1.0087
0.34996 0.70317
0.69526 0.92554
0.6555 -1.2971
0.47652 0.46425
0.16439 -1.5497
0.70473 -1.1318
0.21847 -0.9663
0.69505 -0.86504
0.58532 -0.88318
0.2719 -0.77076
0.55225 -0.56534
0.58833 -1.2229
0.47384 -0.58995
0.1143 -0.70615
0.69272 -0.8018
0.45949 -0.21201
0.29953 -1.5804
0.35876 -1.239
0.68173 -0.97542
0.47205 -0.79292
0.69758 0.29532
0.24329 -0.091916
0.66556 0.35272
0.60081 -0.9279
0.25701 -0.067993
0.55551 -1.0389
0.18284 -0.67605
0.21077 -0.7181
0.7031 -0.73432
0.22203 -0.79189
0.52381 -1.5577
0.10975 -0.93269
0.65863 0.63769
0.68633 -0.0031175
0.28151 -0.075503
0.46039 -1.0043
0.58683 -1.2259
0.3783 -0.88857
0.22418 -1.0308
0.69987 -0.78071
0.20458 -0.80593
0.28394 -1.1893
0.53231 -0.80467
0.45047 -0.20469
0.26323 -0.74806
0.7048 -1.0193
0.70384 -0.71998
0.61549 -0.81934
0.13028 -1.12
0.14393 -1.1748
0.70267 -0.52575
0.69648 0.14516
0.56356 -0.19638
0.29787 -1.0229
0.6539 0.035186
0.44686 -0.94205
0.69132 -0.80628
0.69732 -1.0403
0.3792 -0.80177
0.28882 -1.1913
0.7009 -0.90144
0.68247 -0.47873
0.18668 -0.069283
0.7048 -1.4649
0.24254 -0.84053
0.67786 -0.65354
0.70375 -0.087923
0.21636 -0.95483
0.12726 -1.5019
0.52124 -0.13993
0.59937 -0.44948
0.15622 -0.94455
0.41791 -0.69382
0.42063 -0.98822
0.17408 -0.63764
0.24934 -0.80227
0.59353 -0.96625
0.16027 -0.99944
0.50042 -0.81197
0.45138 -0.23431
0.63117 -0.94727
0.19451 -1.7091
0.6576 0.12742
0.60579 -0.80334
0.56035 -0.5967
0.65283 -0.98113
0.70482 0.57383
0.61138 -0.79028
0.17905 -0.58174
0.1391 -0.64581
0.7029 -1.0799
0.53735 -1.0598
0.17531 -0.28164
0.27589 -1.2692
0.6072 -0.75087
0.34297 -1.0217
0.54236 -0.67069
0.15111 -0.18497
0.51089 -1.1729
0.1171 -1.7921
0.32997 -1.4675
0.55062 -0.75433
0.62018 -0.8495
0.11899 -0.62512
0.36761 -0.97055
0.11523 -0.73634
0.58305 -1.1486
0.19984 -0.98769
0.66016 -0.66683
0.44415 -0.5578
0.44777 -0.78157
0.50305 -0.44064
0.11338 -1.1158
0.34122 -2.1284
0.61684 -0.95887
0.27429 -0.7862
0.54733 -1.1293
0.5699 -0.78385
0.15337 -0.2189
0.15737 -0.8782
0.42968 -0.89254
0.65708 0.13419
0.11247 -1.4785
0.2727 -0.52608
0.64786 -0.77009
0.70426 -0.77944
0.56515 -0.89643
0.1704 -1.1036
0.53146 -0.60322
0.61276 -0.76708
0.65228 -0.94
0.51867 -0.66933
0.14177 -0.48639
0.42787 -1.1687
0.57068 -0.82378
0.19584 -0.046031
0.22851 -0.73802
0.26011 -0.49579
0.19254 -0.13275
0.52722 -1.0095
0.59205 -1.3651
0.59573 -0.74289
0.41158 -1.311
0.21565 -0.91544
0.13335 -0.84348
0.63304 -0.97364
0.58908 -1.5876
0.64501 -1.3708
0.52039 -0.3433
0.6953 -0.82647
0.67285 -0.95558
0.6984 -0.86815
0.24782 -1.1713
0.704 -0.9961
0.15507 -0.51496
0.50654 -0.80606
0.31292 -0.96038
0.37741 -0.63731
0.30036 -0.59784
0.31885 -1.627
0.11851 -1.1125
0.44054 -1.0902
0.13386 -0.66815
0.69799 -0.24967
0.70367 -0.56267
0.40978 -1.658
0.35964 -1.7153
0.17469 -0.45871
0.47563 -0.99581
0.70148 -1.0372
0.33083 -0.86133
0.70341 -0.662
0.70425 -0.57847
0.1209 -0.7692
0.57691 -0.59572
0.44596 -0.084816
0.4143 -0.61482
0.66363 -1.9101
0.28556 -1.014
0.18031 -1.8144
0.38995 -0.039757
0.49867 -0.32342
0.40887 -1.0214
0.16203 -2.0426
0.64328 -0.26812
0.44957 -0.22669
0.58982 -0.88206
0.6832 -0.69599
0.34646 -0.95875
0.38905 -0.63869
0.69775 -0.58295
0.50829 -0.81702
0.29374 -1.4016
0.24404 -0.56942
0.65444 -1.1889
0.12332 -0.6071
0.10797 -2.4289
0.70419 -0.69851
0.7046 -0.87139
0.68356 -0.23398
0.42515 -0.80342
0.50218 -0.79572
0.32311 -1.0145
0.24104 -0.40616
0.68984 0.065304
0.58457 -0.61458
0.49603 -0.55997
0.25239 0.23872
0.42244 -0.42425
0.69326 -0.20755
0.34733 0.6743
0.15393 -0.32382
0.59719 0.055408
0.53819 -1.5678
0.4152 -1.3196
0.33429 -0.5338
0.41701 -0.87691
0.70178 -0.24054
0.18157 -1.3545
0.63551 -0.8204
0.56674 -0.43315
0.67414 -0.63202
0.43239 -0.68734
0.62085 -1.0656
0.40165 -0.93725
0.66116 -0.84121
0.55388 -0.84432
0.2921 -0.64495
0.70205 -0.24263
0.70074 0.087402
0.63854 -0.95109
0.70482 0.16745
0.6967 -0.1344
0.48985 -1.2873
0.4872 -1.2896
0.69895 -0.61148
0.67457 -0.28214
0.22274 -1.1158
0.28313 -0.84686
0.52637 -0.11827
0.6821 -0.069135
0.62151 -0.60762
0.16618 -0.86458
0.11201 -1.3858
0.65174 -0.93793
0.51176 0.57601
0.64842 -0.64513
0.49955 -0.94835
0.64616 -1.4084
0.21777 -0.93156
0.43782 -0.25154
0.56276 -0.80827
0.43963 -0.65185
0.64898 -0.85121
0.36229 -1.3635
0.22706 -0.96777
0.35347 -0.9719
0.70288 -0.89871
0.16558 -0.82741
0.70008 -0.88325
0.25624 -1.5667
0.45859 -0.75916
0.68022 -0.081861
0.28638 -1.2114
0.40075 -1.0146
0.11065 -0.46342
0.39715 -0.57063
0.57225 -0.27992
0.45678 -0.66284
0.70277 -0.95148
0.70467 -0.73305
0.56832 -1.0402
0.18862 -0.16419
0.70216 -0.82059
0.70299 -0.77095
0.21146 -0.63765
0.40346 -1.0663
0.41882 -0.8919
0.60224 -0.71707
0.13594 -0.15824
0.38367 -0.75835
0.17285 -0.88849
0.23584 -1.5308
0.1349 -0.94609
0.69914 -0.77669
0.33688 -0.80935
0.65603 -0.61747
0.52807 -0.89106
0.45228 -0.88743
0.67372 -0.61561
0.18733 -0.87209
0.55632 -0.77893
0.70477 -0.97253
0.29457 -1.3286
0.63242 -1.0364
0.14069 -0.88728
0.14832 0.071886
0.24555 -1.6311
0.17101 -0.5563
0.64444 -0.95656
0.70256 -0.89817
0.6065 0.24199
0.2987 -0.87568
0.65009 -0.70235
0.18476 -1.0899
0.70405 -0.6193
0.23658 -0.38739
0.39625 -0.69588
0.45408 -0.98516
0.56594 -1.188
0.27031 -1.1253
0.3317 -0.17743
0.38636 -1.0223
0.64211 -0.70454
0.58076 -0.78281
0.64034 -0.50112
0.70481 -0.42919
0.53568 -0.23249
0.69501 -0.9812
0.39265 -0.48087
0.11804 -0.52227
0.13283 -0.83628
0.52296 -0.71692
0.16738 -1.1172
0.35611 -0.99054
0.52467 0.027636
0.12235 -1.1056
0.39175 -0.42908
0.51436 -0.98886
0.70431 -0.72628
0.48276 -1.1965
0.54568 -0.47681
0.55143 -0.76998
0.58229 -0.45861
0.27509 -0.24526
0.63974 -0.8936
0.35523 -0.83088
0.48631 -0.97423
0.12577 -1.109
0.14666 -0.97018
0.31039 -0.66842
0.28232 -0.86638
0.10665 -1.0455
0.66508 0.13696
0.70133 -0.90212
0.6982 -1.0053
0.25469 -0.64311
0.11111 -1.1783
0.68392 -0.8962
0.22779 -0.84429
0.65811 -0.78977
0.46398 -0.84956
0.70349 -0.36884
0.70055 -0.57159
0.49074 -0.87638
0.12283 -1.1717
0.22924 -0.91638
0.66838 -0.47194
0.37117 -0.91789
0.42606 -1.088
0.63612 -0.56918
0.39535 -1.4555
0.61751 -0.90717
0.46308 -0.98374
0.24706 -0.87244
0.46218 -0.36635
0.67198 -0.032716
0.37206 -0.50132
0.5013 -0.7754
0.70472 -0.66288
0.69973 -1.0117
0.59279 -0.86486
0.2039 -1.8617
0.70359 -1.0003
0.41249 -1.1148
0.70192 -0.52852
0.20869 -0.50876
0.23143 -0.2785
0.68497 -0.30974
0.57999 0.48345
0.28801 -0.8536
0.69879 -0.95606
0.55874 -0.86766
0.66166 -0.11611
0.70447 -0.68206
0.2791 -1.1627
0.51781 0.16616
0.30871 -0.6277
0.17843 -1.8228
0.70451 -0.84318
0.33515 -0.99887
0.25086 -0.76457
0.59131 -0.6802
0.57303 -0.56955
0.70244 -0.9867
0.21007 -2.6328
0.70105 -0.25468
0.68566 -1.6865
0.70412 -0.77436
0.1243 -1.3014
0.33949 -0.48418
0.25933 -0.40804
0.26715 -0.8013
0.70477 0.43388
0.67983 0.096359
0.14284 -1.1169
0.32654 -0.9204
0.26089 -0.33532
0.70481 -0.65434
0.38098 -0.20213
0.39085 -1.1643
0.14447 -0.97107
0.64559 -0.82709
0.38009 -0.5891
0.36318 -0.9206
0.70407 0.78246
0.6318 -0.40528
0.48365 -0.56105
0.70455 -0.99615
0.54402 -0.69542
0.1423 -0.70793
0.36584 -0.77792
0.20187 -0.92619
0.16798 -0.73737
0.69379 -1.091
0.5465 -0.95976
0.56196 -0.87095
0.18927 -0.9679
0.51263 -0.74289
0.68954 -0.79984
0.5221 -0.37425
0.40797 -0.96268
0.5547 -1.7927
0.7047 -0.59764
0.69074 -0.68246
0.24858 -0.91959
0.32568 -0.13232
0.69736 -0.95689
0.58381 -2.0563
0.40526 -0.0098896
0.62991 -1.2787
0.62672 -0.84656
0.70437 0.082157
0.7033 -0.80848
0.62282 -2.0269
0.66745 -2.0215
0.2501 -0.87161
0.31208 0.04409
0.69692 -1.014
0.70136 -0.47075
0.70265 -0.13595
0.38546 -0.97444
0.65655 -0.95786
0.70162 -0.49227
0.2463 -0.56629
0.13181 -1.0712
0.31123 -0.71703
0.5048 -1.8618
0.14776 -1.5956
0.69796 -1.358
0.69955 -0.98519
0.17968 -0.942
0.36672 -0.67599
0.57923 -0.95954
0.49339 -0.83802
0.17346 0.41822
0.56753 -0.35688
0.21285 -0.59027
0.59057 0.77477
0.50393 -0.82634
0.30955 -1.3768
0.70071 -0.77937
0.60367 -0.39299
0.3685 -1.6999
0.69405 -0.98708
0.45318 0.18512
0.28475 -1.0466
0.67154 -0.52406
0.25393 0.65702
0.22132 -0.80389
0.35788 -0.77966
0.61412 -0.98229
0.70087 -0.83711
0.1854 -1.3364
0.48187 -0.96797
0.67665 -1.1252
0.69044 -0.95327
0.38277 -0.96626
0.44867 -0.61893
0.3163 0.49925
0.32825 -0.33218
0.11156 -0.75937
0.32739 -1.4423
0.68284 -0.10359
0.14611 -0.98637
0.12826 -0.55502
0.67624 -0.95549
0.70332 -0.73538
0.12677 -1.5599
0.65119 -0.91408
0.55794 -1.3831
0.13079 -0.29429
0.26401 -0.37639
0.46578 -0.095965
0.70229 -0.40692
0.27111 -1.0967
0.67826 -0.71374
0.12927 -0.41381
0.20732 -0.77058
0.2388 -0.83346
0.27349 -0.072343
0.69574 -1.0194
0.69876 -0.40129
0.11946 -0.33668
0.63054 -0.79559
0.12381 0.11745
0.21355 -1.9115
0.39895 -0.8216
0.70442 -0.82928
0.65914 -0.6485
0.54153 0.15984
0.14339 -0.19901
0.1545 -1.4997
0.69689 -0.58739
0.36406 -0.74314
0.63673 -0.63706
0.628 -0.33095
0.30119 -0.81454
0.11292 -1.4803
0.69597 -1.0111
0.18992 -0.95893
0.33342 -1.4058
0.2249 -1.4533
0.69625 -0.79878
0.14721 -0.49335
0.31461 -0.43854
0.6711 -0.80027
0.29046 0.065901
0.32911 -1.3303
0.4342 -0.018989
0.67905 -0.29365
0.54815 -0.21972
0.37652 -0.51042
0.10578 -2.0154
0.70452 -0.34439
0.6997 -0.58326
0.208 -1.5567
0.70463 -0.62678
0.69918 -1.7632
0.44144 0.36142
0.37384 -0.84907
0.70391 -0.9655
0.70376 -0.78657
0.27829 -0.66954
0.21918 -1.0065
0.19188 -0.012356
0.61952 -1.0028
0.55713 -0.99902
0.7032 -0.59644
0.70025 -0.73622
0.70005 -0.7192
0.10753 -1.1709
0.3214 -0.25556
0.25546 -1.1234
0.61481 0.20268
0.67242 -0.83455
0.27669 0.4061
0.60153 0.35471
0.69666 -1.36
0.19518 -0.4772
0.64269 -0.92842
0.70218 -0.39104
0.29539 -0.034997
0.1698 -0.91942
0.7019 -0.9165
0.25163 -1.4394
0.68531 0.19842
0.31376 -1.6923
0.1638 -1.0776
0.40707 -0.96223
0.46667 -0.96818
0.16678 -1.014
0.70279 -0.99475
0.20938 -1.168
0.70474 -0.70865
0.23289 -1.3299
0.68892 -0.75401
0.42877 -0.78306
0.69714 -0.71484
0.40255 -0.816
0.34821 -1.0037
0.46847 -0.10765
0.28071 -0.73192
0.11663 -0.95663
0.70442 -0.67579
0.70464 -0.83782
0.11994 -0.76594
0.23732 -0.82057
0.7042 -0.15524
0.70058 -0.73258
0.29292 -1.0603
0.21216 -0.75042
0.30452 -0.19494
0.61885 -1.438
0.63794 -0.24665
0.70392 0.37994
0.13963 -1.7888
0.1102 -0.61223
0.48453 -1.0367
0.43149 -0.98164
0.69899 -0.64405
0.32226 -0.61931
0.70456 -0.64895
0.70164 -0.91416
0.16499 -0.29815
0.35699 -0.96763
0.69933 -0.86346
0.25856 -0.7241
0.68765 -0.84634
0.70398 0.69838
0.43692 -0.7284
0.70203 -0.97277
0.20254 -0.95996
0.69554 -1.4114
0.70482 0.52493
0.6349 -0.80819
0.56911 -0.43594
0.64729 -0.059529
0.17655 -1.1157
0.62928 -0.45549
0.32397 -0.48733
0.69578 -1.4216
0.70478 -0.95054
0.62348 -0.7852
0.42153 -0.92951
0.69857 0.082955
0.2307 -1.0415
0.30536 -0.42507
0.63914 -1.2552
0.51953 -1.4479
0.69837 -1.0291
0.70322 -0.67082
0.54897 -0.41687
0.67746 -0.88662
0.69711 -0.90634
0.15969 -0.16723
0.21706 -0.3127
0.16086 -1.4739
0.35435 -0.69806
0.35259 -0.95371
0.67329 -0.7579
0.37028 -0.13441
0.20052 -0.93038
0.23806 -0.10958
0.4792 -0.32242
0.13751 -0.78915
0.32482 0.605
0.23436 -1.4739
0.70475 -0.80916
0.70254 -0.79794
0.6086 -0.2183
0.1778 -0.094865
0.70022 -0.63267
0.30703 -1.009
0.51349 -0.50543
0.40436 -1.3471
0.22997 -0.34467
0.51608 0.53232
0.57459 -0.96135
0.36141 -1.2388
0.36495 -0.86605
0.12138 -0.99296
0.68797 -0.75828
0.63734 -0.72579
0.10931 -1.5025
0.26952 -0.51472
0.38457 -0.79223
0.49162 -1.1257
0.13438 -0.57365
0.26245 -1.7064
0.70176 -0.83765
0.42696 -1.0624
0.57147 -1.1689
0.34035 -0.78271
0.68732 -0.12109
0.23216 -1.0092
0.16144 -0.64292
0.18604 -1.1171
0.10886 -1.2248
0.12528 -0.85857
0.59792 -0.57198
0.20526 -0.95022
0.70413 -1.0171
0.42425 -0.80316
0.2648 -0.17771
0.69601 0.23832
0.52892 -0.74027
0.3421 -1.3572
0.69353 0.20858
0.6999 -0.89513
0.66929 -0.97443
0.21989 -1.3088
0.44234 -0.86888
0.11569 -0.97803
0.49515 -0.94307
0.20663 -0.75145
0.16321 -0.25047
0.59426 -0.72401
0.17718 -1.6054
0.34908 -0.99366
0.69779 -0.92785
0.14943 -0.31928
0.15223 -0.20499
0.30787 -1.7731
0.14123 -1.0727
0.26637 -0.72482
0.46129 -0.79347
0.68427 -0.79731
0.43511 -0.82296
0.5498 -0.81704
0.24479 -0.76029
0.43873 -0.7881
0.4925 -0.93033
0.7034 -0.72293
0.7035 -0.96354
0.1985 -1.0913
0.66884 0.081598
0.66066 0.25804
0.69754 -0.86689
0.44325 0.011475
0.18412 -0.858
0.4333 -0.033908
0.63366 -1.1966
0.2351 -0.84932
0.67583 -0.95432
0.1965 -1.4107
0.29622 -1.5686
0.6955 0.12415
0.70482 -1.3228
0.24179 -0.80752
0.22346 -0.44962
0.12479 -1.6759
0.56435 -0.90159
0.65337 -0.9155
0.2799 -0.5829
0.69481 0.58832
0.18797 -0.11446
0.67866 -0.88614
0.70118 -0.97307
0.57846 -1.297
0.66698 -1.6541
0.45769 -1.5094
0.38815 -1.186
0.25316 -0.8328
0.48098 -1.0751
0.41611 -1.0874
0.62736 -0.88627
0.11757 -1.2453
0.30619 -1.0617
0.22634 -0.94625
0.47116 0.085868
0.40616 -0.57031
0.26794 -0.48513
0.66975 -0.98762
0.18221 -1.024
0.69217 0.15137
0.17162 -2.0486
0.69951 -0.81251
0.21495 -1.0995
0.69621 0.34164
0.48897 -0.75986
0.39985 -0.6177
0.34384 -0.85059
0.19717 -0.084122
0.16262 -0.83252
0.69299 0.45399
0.33775 -0.75031
0.15564 -0.98714
0.67945 -0.028159
0.68462 -0.75286
0.38188 -1.2159
0.12042 -1.1252
0.69456 -0.93468
0.43058 -0.59507
0.58608 -1.8915
0.62608 -0.68374
0.6806 -1.0999
0.20322 -0.089119
0.15795 -0.9282
0.12627 -1.0285
0.60296 -0.84144
0.33256 -1.0947
0.58152 -1.4563
0.12977 -1.2017
0.37473 -1.0322
0.69816 0.05453
0.31546 -0.68065
0.5407 -1.1814
0.1528 -0.97169
0.63428 -0.031372
0.17593 -0.88699
0.24029 -0.32493
0.36939 -0.17571
0.46936 -0.40121
0.6093 -0.57784
0.68829 -0.75656
0.70311 -0.44281
0.70459 -0.013466
0.45498 -0.3661
0.49427 -0.71044
0.64954 -0.75866
0.35171 -0.98448
0.58758 -1.344
0.28964 -1.0059
0.54319 -0.46405
0.66604 -0.87628
0.318 -0.70713
0.41972 -0.9662
0.31715 -0.86322
0.13542 -0.39483
0.66216 0.38289
0.48009 -0.92004
0.41068 -1.4781
0.55307 -0.61134
0.14999 -1.2356
0.15853 -0.87342
0.70466 0.47393
0.61069 -0.98461
0.65064 -0.7579
0.686 -0.95993
0.17223 -1.2511
0.20119 -0.92743
0.61344 -1.3974
0.1313 -1.0883
0.60438 -1.2544
0.60509 -0.48226
0.52977 0.18116
0.69245 0.49189
0.11616 -0.71397
0.64673 -0.80797
0.62478 -0.64705
0.66651 -0.79095
0.16919 -0.24017
0.53484 -0.87888
0.61616 -0.83729
0.687 -0.95104
0.28719 -0.98557
0.67499 -1.4057
0.65497 -0.053746
0.64152 -0.75735
0.50916 -0.56309
0.19784 -1.7492
0.42334 -0.96131
0.66314 -1.2197
0.68136 -0.28919
0.70432 -0.89966
0.52552 -1.1177
0.70121 -0.82489
0.10621 -1.8526
0.36052 -1.0636
0.14502 0.28251
0.69936 -0.71292
0.43601 -0.25135
0.37295 -0.50022
0.49691 -0.58399
0.68861 -0.67381
0.53315 -1.308
0.62413 -0.91921
0.13857 -0.096493
0.70231 -0.70185
0.46757 0.11187
0.13699 -1.9841
0.33862 -0.28737
0.57537 -0.63862
0.29128 -0.82936
0.66412 -0.58765
0.23955 -2.1586
0.53986 -0.95145
0.60999 -0.7525
0.47295 -0.69506
0.22562 -1.1391
0.38726 -0.26158
0.6702 0.10398
0.57381 -0.10703
0.69103 -0.040101
0.2206 -0.81327
0.23363 -0.85357
0.27749 0.14223
0.66792 -0.87904
0.53903 -0.92683
0.70482 -1.6635
0.65965 -0.39982
0.46488 -1.1475
0.55955 -0.85021
0.70103 0.19207
0.34558 0.75029
0.64093 -1.5249
0.53399 -1.2614
0.56116 0.22855
0.67065 0.079849
0.19057 -1.1388
0.13232 -1.0583
0.70446 -0.77913
0.21425 -1.2625
0.44506 -0.85035
0.68098 0.22968
0.10709 -0.034759
0.25778 -0.22301
0.69644 -1.0111
0.32055 -0.75624
0.48542 -1.0908
0.16859 -0.76169
0.70469 -0.37019
0.61207 -0.98269
0.3197 -0.64039
0.70479 -0.90218
0.19917 -0.80004
0.39805 -0.5736
0.26873 -0.58232
0.54485 -0.62115
0.50567 -1.9947
0.47473 -0.39938
0.47741 -0.45792
0.57769 -1.1744
0.15679 -0.8601
0.19123 -0.031121
0.20595 -1.0758
0.11384 -1.5997
0.14556 0.02519
0.60009 -1.0009
0.13804 -0.75884
0.51002 -0.4811
0.39355 -0.96409
0.62543 -0.11742
0.53062 -0.75341
0.47026 -0.99197
0.6916 -0.81009
0.12776 -0.81549
0.15911 -0.50635
0.69014 -1.0818
0.59864 -0.81556
0.12186 -0.95453
0.45588 -1.0252
0.70301 -0.6545
0.18094 -2.0376
0.70368 -0.11426
0.34471 -1.2671
0.70039 -0.28766
0.10842 -0.43832
0.4783 -0.79332
0.70242 -0.74453
0.30285 0.188
0.35084 -1.4579
0.13646 -0.85524
0.51695 -0.36121
0.70358 -0.16908
0.59646 -0.21681
0.64386 -0.92844
0.18348 -1.237
0.30369 -0.17396
0.57614 -0.75199
0.69189 -1.0756
0.37562 0.01126
0.39445 -0.86247
0.62217 -0.66795
0.70383 -0.84078
0.26558 -2.0399
0.15167 -0.016015
0.595 0.71328
0.6986 -0.92879
0.14016 -0.8309
0.67706 -1.115
0.7015 -0.71873
0.41339 0.83353
0.48808 -0.56928
0.6079 -0.8055
0.53652 -0.90646
0.29704 -0.767
0.49779 -0.20988
0.62864 -0.66052


==> figure/back_ups/RBF_1st_D4k/OR_B_C_all/RBF_1st_D4k_OR_vs_Prediction_value_C.txt <==
31.343 0.88955
8.0825 0.85135
11.25 0.1614
7.1061 -0.089655
52.034 0.91841
8.8428 0.33713
105.15 0.76307
8.5947 0.95366
10.083 -0.79238
17.049 0.58767
8.0626 0.92205
12.295 0.68108
18.055 0.71167
82.205 0.73655
155.27 0.83922
17.207 -0.055865
8.9733 0.5023
13.47 -0.86215
13.709 -0.1285
102.72 1.3383
126.38 0.88718
89.891 0.83137
90.172 0.79107
96.776 0.88596
110.74 0.88092
12.125 0.73353
92.155 -0.68313
81.404 0.4959
7.2696 0.16246
98.836 0.83968
7.0982 1.1142
24.961 0.84524
149.32 0.51005
21.242 0.85419
7.3185 0.9064
7.1538 0.8096
26.432 0.83368
23.674 0.87776
6.933 0.24001
26.16 0.24715
7.7178 0.33631
26.981 -0.97773
7.9037 0.79386
8.3638 0.55603
19.986 0.55856
79.814 0.2612
35.635 0.81577
11.085 0.74254
9.3422 1.1004
59.806 0.11706
8.5158 1.6805
13.661 0.19059
7.1845 0.83412
7.1335 1.3509
8.0958 0.92394
14.537 0.29332
152.28 0.91073
11.738 0.83137
54.556 0.80562
107 0.79995
36.133 0.58386
11.406 0.44949
63.227 0.45265
135.67 0.83003
68.196 0.40647
19.002 0.74281
75.659 0.50876
10.227 0.38503
16.054 0.84509
8.7749 0.83397
47.588 -0.49391
22.192 0.1221
147.48 0.90331
7.571 -0.84071
13.235 0.78795
45.452 0.86479
12.959 0.72882
109.17 0.91852
113.91 1.0211
15.776 0.66237
30.586 -0.67
43.747 -0.74483
12.367 -0.88995
19.875 0.81693
115.51 0.83137
6.9635 -0.72155
59.358 0.99688
152.65 0.8215
7.3873 -0.69706
7.0569 0.3236
8.1294 0.81051
94.739 0.29197
12.556 0.70566
12.778 0.38669
7.1392 -0.31712
7.8733 0.59961
6.9519 1.3949
9.4392 0.95462
15.056 0.12192
69.41 0.91006
136.37 0.3363
55.627 0.77381
47.196 1.0716
28.102 0.69402
43.56 0.73841
12.439 0.97056
6.9422 -0.0013572
8.6918 0.82711
25.356 -0.59373
75.148 0.80606
7.5611 -0.64249
106.07 0.77294
6.922 0.73373
93.586 0.088601
15.091 0.13731
48.978 0.78202
7.0458 -0.61709
139.9 0.59837
24.183 -0.6517
112 -0.1835
52.658 -0.83143
8.1844 0.96745
135.32 -0.74349
7.0154 0.17235
24.7 0.87969
14.969 0.027531
17.647 0.28425
30.287 0.27574
87.657 0.73877
143.85 0.83138
48.778 0.80428
121.38 0.83136
27.258 0.39038
9.0806 0.80766
52.867 0.80988
21.126 0.082802
126.05 0.82538
14.367 -0.7427
49.379 0.89272
7.0009 1.0183
93.299 0.83147
12.483 0.8473
22.924 0.86716
40.811 0.074608
13.581 -0.91239
6.9232 0.30138
7.0732 1.1166
127.06 0.82985
154.15 1.4095
69.654 0.55068
43.935 0.83132
15.003 0.83144
119.08 0.80333
126.72 0.079022
55.412 0.83091
10.837 0.030195
22.434 0.38267
81.671 0.42291
6.9405 -0.80409
7.5367 -0.63661
91.871 0.8869
9.6389 0.16174
9.0177 0.9349
39.389 1.0051
11.671 1.7576
18.366 0.78706
6.9975 0.42721
15.145 0.35378
24.44 0.46454
85.453 0.4675
12.808 -0.53949
7.379 -0.056417
129.78 0.8119
140.97 0.9818
99.428 0.80082
125.71 0.79887
22.801 -0.59386
6.9552 1.4061
37.313 0.36515
84.907 0.82697
139.19 0.3786
80.607 0.80892
10.194 0.88163
8.5313 1.5723
101.52 0.76644
30.736 0.80834
138.13 -0.62355
14.2 0.84842
64.391 0.39383
26.568 0.83137
95.029 0.77792
34.814 0.17386
14.117 0.098417
76.429 0.74302
48.579 0.86413
117.77 1.1457
12.055 0.41337
72.123 0.72388
120.72 0.23324
70.882 0.87832
9.558 0.88626
60.256 -0.59812
80.872 0.83281
9.3613 -0.87737
58.247 0.83075
31.039 0.83553
11.276 0.92298
57.585 0.88366
32.266 0.017445
124.03 0.39039
15.233 -0.83368
100.32 0.54965
68.923 -0.64196
9.7105 0.33411
71.129 0.76895
15.684 0.0084099
7.4893 0.11766
7.0394 2.0488
18.682 -0.49922
11.186 0.74999
23.422 -0.43376
128.42 0.79615
107.31 0.82884
7.4663 -0.72301
106.69 0.72343
53.497 0.6946
18.262 0.76531
8.4924 -0.076464
81.938 0.79613
8.3785 0.53944
39.213 0.95534
6.9223 -0.94417
76.686 0.74184
7.2806 0.7006
12.411 -0.1917
11.445 -0.068546
19.544 0.33675
21.595 -0.65885
42.264 0.94582
16.091 0.31325
83.821 0.83551
14.881 0.5697
43.002 0.8289
86.276 0.9103
104.85 0.82187
19.654 0.83201
23.548 0.83813
48.181 -0.69736
123.7 0.15601
9.2003 -0.57565
23.927 0.83154
22.313 0.56907
88.212 0.72358
58.912 0.77328
131.5 0.13671
132.53 0.55262
25.89 0.11847
9.1539 -0.33506
26.705 0.82834
16.147 -0.64766
123.37 0.8269
16.564 0.13854
8.0495 0.094395
6.9343 -0.70455
8.6349 0.93375
9.8145 -0.69957
37.825 -0.57997
7.7567 0.64092
7.9658 0.81756
88.491 0.77591
45.07 0.89194
39.038 1.0513
7.6905 0.6673
10.812 -0.32341
31.957 0.34979
138.84 0.57757
9.69 1.1268
13.035 0.69889
10.306 -0.13453
76.171 0.21385
19.217 0.76137
15.813 0.036126
34.651 0.82242
15.721 0.6545
134.97 0.5569
11.577 0.72151
87.934 0.39766
104.54 0.82637
54.983 0.8035
25.622 0.82201
65.803 0.0021723
7.4753 -0.16256
60.935 0.35439
98.54 0.84113
34.327 -0.66264
116.15 0.89173
29.108 0.51015
10.028 -0.32852
138.48 0.82748
7.2446 -0.35446
10.573 -0.47865
130.81 -0.36957
24.83 1.2349
22.678 0.96339
14.486 0.93883
51.62 -0.40667
9.8992 -0.29187
6.938 -0.12173
8.8598 0.54258
10.363 1.0802
87.103 0.8909
7.3382 1.0045
9.8462 0.38609
7.3462 0.81612
142.41 0.17364
58.468 0.89213
14.283 0.93637
7.288 0.87192
9.1723 1.0524
22.072 0.86265
38.515 -0.04797
32.111 0.82889
16.184 0.1856
44.689 0.83238
74.385 0.31616
69.899 0.14667
33.844 0.21769
36.3 0.19942
10.061 -1.0318
63.924 0.49238
6.93 0.92201
22.556 0.77306
136.72 0.82443
13.79 -0.60262
113.27 -0.75073
66.755 0.84139
83.55 0.82863
7.1941 1.1634
15.868 -0.75833
148.22 0.69794
124.37 1.0385
114.55 1.2243
67.714 1.0777
11.022 0.88013
6.9468 -0.36388
8.8003 0.90515
60.482 0.04936
12.339 0.11237
9.0355 1.246
7.6477 0.86441
121.05 0.82855
102.42 0.027146
7.8025 -0.17458
14.829 0.85431
6.9228 2.0798
10.284 -0.13802
103.94 0.81224
12.63 0.88991
10.479 0.37645
57.147 0.82522
34.165 0.75296
10.537 0.68362
16.66 -0.78796
97.069 0.84345
16.431 -0.60894
63.459 0.24315
8.2906 -0.47784
11.471 -0.72297
8.9293 0.94289
67.473 0.84319
7.0098 1.0462
26.296 0.34317
103.33 0.64833
7.0806 -0.77794
80.342 0.57232
101.22 0.20954
60.708 0.84003
143.49 0.82732
8.9909 -0.020621
53.077 0.32763
9.9204 0.65936
9.5381 1.1914
68.68 0.37474
14.656 0.28329
15.905 -0.3903
11.537 1.5012
7.6637 -0.71255
33.207 -0.65279
133.23 -0.58135
7.2006 -0.60095
79.551 1.4301
145.3 0.52341
62.304 0.47011
134.27 0.85405
57.366 0.73536
91.303 0.53884
10.752 0.32865
44.879 0.88277
13.391 0.28312
28.387 0.45451
88.77 0.79214
18.788 0.15634
35.141 0.9566
154.52 0.64044
21.359 0.071161
23.172 0.71612
67.954 0.1983
146.39 0.72863
8.651 -0.95633
41.534 0.91255
20.779 0.91707
112.63 -0.62098
65.567 0.79809
111.37 0.95486
7.4086 0.78555
7.6743 0.085026
38.689 -0.72175
8.6755 0.92529
8.5707 0.83341
9.9741 0.98384
15.269 -0.36462
27.119 0.37616
86.001 0.99259
133.57 0.76902
9.3134 0.47694
32.422 -0.80994
77.981 0.84615
7.0062 -0.6137
41.171 1.0093
9.4587 0.83236
10.398 -0.49832
18.576 -0.64047
11.06 -0.075876
99.725 0.2483
73.879 0.89558
89.61 0.77607
6.9574 0.21247
7.0615 0.21268
20.098 0.91434
100.02 0.83536
27.678 0.21832
7.8317 -0.88534
13.985 1.0249
66.516 0.4539
16.468 -0.27691
7.5861 1.0153
144.21 0.34729
10.421 0.82443
96.483 0.96771
8.1982 0.43388
65.095 0.62636
7.7738 0.99309
27.538 -0.81803
96.192 -0.69654
6.9312 0.87028
14.742 0.69227
54.77 0.20971
32.892 0.64209
6.9674 0.83876
43.187 0.15994
70.636 0.8229
45.836 0.52564
77.462 0.9336
25.756 0.89566
43.373 0.58999
105.46 0.41644
23.8 0.018558
99.132 -0.42467
33.049 0.23959
40.991 0.24625
13.629 0.66436
42.632 0.83565
15.358 -0.69617
8.7166 1.0009
111.68 -0.84536
142.77 0.73316
8.7582 0.86717
10.997 0.81115
133.92 0.8459
7.8916 0.85231
7.4526 0.43378
101.82 0.97961
25.092 0.86407
8.4388 0.87168
27.96 -1.1238
97.362 0.74178
61.617 0.76399
47.786 0.31551
113.59 0.75654
7.2273 0.20078
19.764 0.041121
33.366 0.37349
59.582 0.12962
72.622 0.85634
13.549 0.47302
9.8672 0.28258
78.502 -0.30961
93.874 0.33265
23.048 -0.44975
35.8 0.48141
15.961 0.73631
140.62 -0.076348
93.012 -0.5072
50.799 0.66138
72.372 0.73574
150.43 0.34995
49.581 0.73582
7.1196 0.58045
29.841 0.12578
7.5127 0.86275
50.595 0.31445
56.71 0.76763
127.74 -0.87195
84.363 1.0262
7.2516 0.88917
147.12 0.94156
8.15 0.49768
8.3415 -0.80863
15.998 0.53505
34.977 0.83453
81.138 0.29376
46.029 0.5942
129.44 0.64548
6.9845 0.8045
85.18 0.14762
42.08 0.76458
17.109 0.45405
16.336 -0.29406
14.916 0.91408
12.733 0.36883
124.7 0.29645
144.57 0.23
153.4 0.83456
55.198 0.81752
154.9 0.87049
34.489 -0.65397
91.019 -0.19276
140.26 0.81918
8.1636 0.85912
46.61 0.19992
14.622 -0.41041
153.03 0.80899
7.6115 1.2144
30.436 0.49406
90.736 0.83453
16.373 0.73931
7.1629 0.65845
13.501 -0.1265
23.297 -0.86423
17.953 0.96378
10.341 -0.50389
77.721 0.78703
112.32 0.66009
31.19 0.9202
8.305 0.9053
8.7331 1.1389
49.985 0.83455
131.15 0.81279
89.329 0.86537
16.241 -0.54978
28.531 0.92336
71.874 0.21107
58.026 0.82373
45.644 0.24672
119.73 0.71733
10.116 -0.074593
10.96 0.92041
14.233 0.29063
10.632 0.85946
95.319 0.83466
37.654 -0.43817
143.13 0.14195
125.04 0.54771
79.026 1.0581
61.162 0.22764
38.342 0.8584
19.434 0.23499
7.0685 0.70116
70.144 0.87406
10.171 -0.68205
46.805 0.035415
10.138 1.0814
7.8141 0.83379
49.782 -0.71833
52.242 0.58506
10.007 0.69377
7.4304 -0.36805
111.05 0.93374
9.2659 1.4548
13.313 1.2182
7.5961 0.87879
108.86 0.72224
19.109 -0.80392
79.288 0.90588
8.454 0.81869
10.898 1.4886
11.148 -0.065789
36.636 0.32309
7.8614 0.62565
7.5222 1.2626
21.477 1.059
108.55 0.83281
17.748 -0.33799
31.802 0.83436
117.45 1.4886
33.525 0.83453
18.159 0.83688
17.148 0.50448
7.4985 -0.58289
12.512 0.88548
14.452 0.68509
8.8171 -0.9271
62.765 0.83414
14.15 1.1434
47.983 0.80945
73.123 0.95054
118.1 0.82926
74.639 0.17479
11.779 -0.77521
121.71 1.1468
72.872 0.37799
46.416 0.79912
38.863 1.4491
8.2547 -0.22462
141.69 -0.072107
58.69 0.82141
6.9284 -0.81257
52.45 0.9168
122.37 0.83305
10.596 0.62491
123.03 0.83519
20.894 0.87823
29.989 0.79084
10.776 1.5417
25.224 0.83482
44.123 0.91402
16.718 0.1252
8.8858 0.00839
11.944 0.83366
28.818 0.95683
7.0855 1.0574
17.01 -0.57523
87.38 0.48248
128.08 0.30542
15.448 0.83338
60.031 0.96211
6.9365 0.63336
11.34 0.79252
150.8 0.59964
7.0502 -0.66738
156.03 0.88614
8.2193 1.4866
16.279 0.67937
110.11 0.27338
31.649 0.85834
51.004 0.57794
26.025 1.4722
7.029 1.3182
53.708 0.84456
9.5081 0.97007
12.267 -0.38569
24.57 0.83329
13.871 0.68992
71.377 -0.71439
6.9449 0.66107
66.994 0.62495
73.375 0.32063
7.0352 0.68872
119.4 -0.70043
118.75 0.94873
137.78 0.72031
32.735 0.32647
17.85 0.81867
7.4217 0.42777
62.075 -0.7136
114.87 0.7864
66.041 1.4773
115.83 0.83328
42.447 -0.47988
29.694 0.083073
41.715 0.43075
109.8 -0.10263
35.966 1.0521
29.547 0.67658
13.741 0.99935
10.873 1.3162
11.711 0.63749
84.635 -0.63159
7.8435 0.4161
9.7937 0.81328
7.6217 0.62931
12.929 0.81209
30.887 -0.82879
51.827 0.70328
7.1114 0.56663
50.391 0.84117
11.511 1.0422
11.644 -0.95394
50.188 -0.73957
10.514 0.62627
66.278 0.45793
25.489 0.68307
89.05 1.0006
94.162 0.83622
10.656 -0.63452
46.222 0.71647
63.691 0.44894
132.88 0.22259
54.131 0.61034
78.242 -0.72498
39.565 0.47811
120.06 0.8964
13.004 0.65481
59.135 0.095428
98.245 0.17554
13.188 -0.58066
11.123 -0.89942
24.311 -0.47126
9.5883 0.98493
103.03 0.86404
7.148 0.82504
14.401 0.75896
9.6591 -0.48883
28.963 0.83317
83.011 0.84111
82.742 -0.63548
16.757 0.87898
14.067 0.81502
18.471 1.2495
17.546 0.8353
7.9976 0.80879
15.539 0.82367
16.815 -0.25676
10.715 1.0141
41.898 0.80641
6.9925 -0.54715
45.261 0.68625
10.456 -0.40882
20.664 0.71715
14.317 0.83329
14.034 -0.51908
9.2471 0.14007
7.2624 -0.60728
118.42 0.49978
17.346 -0.71025
15.629 0.09799
36.973 0.97656
129.1 0.83676
47.392 -0.019228
7.0251 -0.95543
12.013 0.35095
64.625 0.75562
56.059 0.46933
149.69 0.79861
15.412 -0.83746
20.323 0.81701
13.903 -0.42169
131.84 0.83247
18.894 1.2617
112.95 -0.51259
6.9262 -0.55964
7.4001 0.4924
92.726 0.14892
6.9254 1.5435
103.63 0.57192
7.3665 -0.46644
12.704 0.67047
11.604 1.2263
17.446 0.89476
7.1251 0.96167
16.854 0.58532
6.977 0.80671
12.196 0.9858
13.422 0.81864
6.9244 0.86106
115.19 0.83339
75.403 0.21523
73.627 0.62461
35.47 0.83324
134.62 0.83331
57.805 0.95593
12.659 0.88153
9.6083 0.62929
15.593 1.6914
8.416 -0.69566
151.17 0.83329
13.111 0.89756
12.853 -0.030761
8.0298 0.63174
12.585 0.29296
144.93 0.98807
62.534 0.33185
10.25 0.68091
21.832 0.83321
6.9275 1.0972
42.816 0.85846
74.893 -0.69925
8.9031 0.86032
9.9527 0.95279
128.76 1.2637
37.997 0.25493
11.916 -0.77053
13.266 -0.092996
17.247 0.56878
117.12 0.82134
7.2105 0.8593
13.822 1.0732
8.2689 0.075874
56.276 0.6693
11.212 0.89784
24.055 0.97337
40.096 0.22339
56.493 -0.59241
151.91 0.78165
9.4884 0.76732
53.287 0.84336
69.166 0.71262
29.254 -0.68805
86.551 0.3445
8.555 -0.67225
49.178 0.78583
51.414 -0.76859
39.741 -0.036256
146.75 0.49286
8.3269 0.91821
122.04 -0.094276
7.1783 0.41112
20.436 0.77839
104.24 0.79356
9.1262 1.3895
97.656 0.7858
55.843 0.68023
7.9222 0.88381
106.38 0.52498
7.7852 -0.55874
80.078 0.49142
114.23 1.1072
53.919 0.22311
11.847 -0.85023
153.77 0.69112
30.138 0.83296
7.3263 0.269
97.95 0.83321
150.06 0.88386
6.9815 -0.48091
56.928 -0.041571
19.326 -0.62804
105.77 0.99455
147.85 0.89317
62.996 0.83217
76.944 0.83493
11.315 -0.018603
7.2171 -0.60297
12.883 0.74566
15.503 0.54171
130.47 0.79068
100.92 -0.61448
9.0627 0.94962
38.169 0.6688
7.1689 0.67346
7.9849 0.78729
6.97 0.67071
9.2188 1.2422
107.62 -0.5702
41.352 -0.38521
51.209 0.081678
54.343 -0.80307
6.9892 1.1256
31.495 -0.2053
7.9533 1.0856
155.65 0.85613
15.18 -0.71394
109.48 0.28996
28.244 0.82784
71.625 0.83314
34.005 -0.24279
7.7456 1.2044
107.93 0.92291
21.952 0.17778
7.9345 0.75803
6.9222 2.1826
78.764 0.83923
8.6106 0.17629
95.609 0.14552
85.727 0.097167
108.24 0.15661
21.01 0.83319
37.143 0.83953
20.55 0.6172
40.632 0.10311
12.083 -0.4906
16.526 0.34921
6.9742 -0.5896
7.7288 0.086409
14.795 -0.65437
40.274 0.89268
95.9 -0.86281
141.33 0.83321
130.12 0.25065
8.9467 0.68587
8.4011 0.88851
132.19 0.85144
127.4 0.74247
74.132 1.3265
148.58 0.79183
12.224 0.8331
14.708 -0.72929
32.578 0.70579
13.158 0.87154
9.7416 0.91492
36.468 0.82872
7.3069 0.79395
148.95 1.043
7.2341 1.0044
139.55 0.94828
125.37 0.93627
12.153 0.81846
100.62 0.19042
146.02 0.61153
77.203 0.8246
26.843 0.49922
145.66 0.90213
102.12 0.81927
116.48 -0.79667
8.017 0.85422
6.961 0.73459
8.2333 0.74895
16.622 0.19163
68.438 0.84094
10.692 1.0442
9.7622 0.83206
33.684 0.72178
27.819 0.30904
14.571 0.787
44.311 0.84309
6.9498 0.90255
7.3584 0.16003
137.07 -0.049129
28.674 0.35499
75.915 0.83321
120.39 -0.47807
7.5464 0.8653
9.3905 0.8538
136.02 0.83874
8.4771 -0.64325
67.233 0.5208
48.38 0.098597
35.305 -0.62231
11.806 0.18297
13.952 0.15747
82.473 0.52612
70.39 0.10704
142.05 0.82441
83.28 1.0474
61.389 0.68607
21.713 0.61245
7.7013 0.95219
7.0931 0.96386
151.54 0.67869
9.1081 0.99454
7.6373 0.17298
8.116 0.9351
7.2993 0.86059
110.42 0.19951
13.081 0.33134
39.919 0.61847
11.985 0.67824
13.344 -0.68087
11.38 0.35419
94.45 0.81254
37.483 0.83336
116.8 -0.076972
9.2944 -0.71988
64.86 -0.54127
64.157 -0.39951
9.4098 -0.61537
47 0.18898
16.951 0.91988
10.935 0.73002
40.453 -0.44672
65.331 0.81618
122.7 0.83565
90.454 0.15577
6.9239 1.5194
11.875 0.87931
84.092 1.0917
20.21 0.9313
86.827 -0.35044
44.5 0.26823
137.42 0.8386
91.586 0.33798
7.0192 -0.71737
27.398 0.18127
16.912 -0.482
92.441 0.10238
7.4437 0.7576
36.804 0.15908
15.323 -0.47157
29.4 1.1575
61.846 0.79328


==> figure/back_ups/RBF_1st_D4k/Order_A_D_all/RBF_1st_D4k_Order_vs_Prediction_value_A.txt <==
4 0.049271
3 -0.39417
2 -0.68825
3 -0.17344
2 -1.3735
2 -0.99842
2 -0.93792
3 0.079707
3 -0.52624
3 -0.37727
2 -0.6894
4 -0.24034
4 0.38535
2 -0.89478
3 -0.37183
2 -0.89483
2 -0.71983
2 -0.92958
2 -1.1254
3 -1.1656
2 -0.68307
2 -0.63386
2 -0.5866
3 -0.1068
5 0.31928
3 -0.034866
2 -0.82281
3 -0.36574
2 -0.86853
3 -0.14511
2 -0.59758
2 -0.94829
3 -0.37443
3 -0.05216
3 0.023221
2 -0.82974
3 0.10209
2 -1.027
3 -0.087533
2 -0.75126
2 -0.83629
2 -0.98523
2 -0.62718
2 -1.6093
2 -0.76299
3 0.10771
2 -0.87805
3 0.016148
2 -0.57167
2 -0.87085
2 -0.87205
3 -0.2284
2 -1.1257
2 0.028796
2 -0.79703
2 -0.89371
3 -0.40753
2 -0.80103
3 -0.3262
2 -0.96772
2 -1.0544
2 -0.8947
3 -0.19073
3 -0.16624
2 -0.83329
2 -0.80333
3 -0.1674
2 -0.89159
2 -0.91325
2 0.29836
2 -0.89292
2 -0.54418
2 -0.81273
3 -0.064877
2 -0.9063
4 0.12614
3 0.964
2 -0.91458
2 -0.45033
2 -1.0679
3 0.08419
3 0.2156
2 -0.8767
2 -0.89248
2 -1.5011
3 -0.031604
2 -0.83116
3 -0.31454
3 -0.016831
3 0.035107
2 -0.74923
2 -0.90516
4 -0.20533
2 -0.66679
2 -0.93796
2 -1.1625
3 -0.32704
2 -1.3802
2 -0.73775
3 -0.031206
2 -0.88586
3 -0.20409
2 -1.1607
4 -0.63908
2 -0.60131
2 -0.75686
2 0.71387
2 -0.86386
2 -0.898
2 -0.88752
3 -0.35725
2 -0.92354
3 -0.26669
2 -0.69466
2 -0.90231
4 0.35559
2 -1.0265
4 0.48351
2 -0.714
2 -0.91952
2 -1.0357
2 -0.49052
3 0.0022718
2 -0.5791
2 -0.92512
2 -0.77885
4 -0.05626
2 -0.74307
4 0.1605
3 -0.55545
4 0.013523
3 0.094123
2 -0.71486
4 -0.04735
6 0.29584
3 -0.099389
3 -0.52295
2 -0.92732
4 0.21147
3 -0.26648
2 -0.73256
2 -0.9129
4 0.33055
2 -0.69324
2 -0.73645
2 -0.44973
3 0.034348
2 -0.78732
3 -0.45659
2 -0.90858
3 -0.3207
3 0.047309
2 -0.92314
3 -0.29264
4 0.042071
2 -0.80937
2 -0.95375
2 -0.59859
2 -1.0264
3 0.040892
2 -0.68615
3 -0.093352
4 0.14571
2 -0.67835
2 -0.70908
2 -1.6222
2 -0.86306
3 -0.062731
2 -0.5558
2 -0.9371
5 -0.71732
2 -1.0126
2 -1.0318
2 -0.82219
4 0.10911
2 -0.93235
2 -1.0307
2 -1.0747
8 0.80665
7 0.81726
4 -0.75943
2 -1.3637
2 -0.59201
3 0.2327
3 -0.075477
2 -0.86121
2 -0.42752
3 -0.49522
2 -0.87048
2 -1.0933
2 -1.2208
2 -1.5742
2 -0.89009
3 -0.22358
3 -0.41258
2 -0.62742
2 -1.4339
2 -0.79085
2 -0.85713
3 -0.65059
3 -0.24854
2 -0.99589
3 -0.22748
2 -0.83521
2 -1.0257
5 0.67631
2 -0.86077
3 0.091357
2 -0.81103
3 -0.68956
2 -0.49703
2 -0.94234
3 -0.11238
2 -0.92371
4 -0.37434
2 -0.90853
2 -0.55609
3 -0.57268
2 -0.73671
10 0.82948
4 0.51223
2 -1.2164
2 -1.0555
4 0.017582
2 -0.97487
2 -0.75353
2 -0.7792
2 -0.73657
2 -0.33121
4 0.32079
4 -0.3039
2 -0.36639
2 -1.2834
2 -0.97142
2 -1.056
2 -0.85332
5 0.063565
4 -0.2018
3 0.091263
3 -0.42004
3 -0.25651
2 -0.93883
3 -0.21116
3 -0.39381
3 -0.26937
3 0.062336
2 -0.80949
2 -0.7094
2 -0.96218
2 -0.84714
2 -0.71218
2 -1.0577
2 -0.56309
2 -0.59763
2 -0.86743
4 0.10474
3 0.071563
2 -1.8373
2 -0.90523
2 -0.83367
2 -1.2256
4 0.024586
2 -0.63606
7 0.81449
2 -0.71622
3 -0.13202
2 0.38743
2 -0.97074
2 -0.78678
3 -0.39613
2 -1.0391
2 -1.0868
2 -0.5957
3 -0.15685
2 -1.4859
3 0.040829
3 -0.36331
2 -0.60771
3 -0.055965
2 -1.0565
3 0.16973
2 -1.4618
2 -1.109
2 -1.0401
2 -0.84743
2 -0.99496
2 -0.60818
2 -0.87998
2 -0.70864
2 -0.33648
2 -0.54305
2 -0.90238
4 -0.40543
2 -1.0444
2 0.32067
2 -0.94563
2 -0.90961
3 0.072714
2 -0.82482
2 -0.6731
3 -0.077642
2 -0.78269
2 -0.80139
2 -0.86583
3 -0.37948
3 -0.1045
3 -0.056922
2 -0.76728
3 -0.076615
2 -0.74613
2 -0.95665
3 -0.22547
3 -0.094527
2 -0.46286
2 -0.95179
2 -0.81923
3 0.025183
3 -0.25262
4 -0.38635
4 0.20439
3 0.56479
2 -1.3494
2 -1.1416
2 -1.0604
3 -0.17754
2 -0.54683
2 -0.93037
2 -0.91324
2 -0.75007
2 -1.1369
7 0.61101
4 0.32187
2 -0.62096
2 -0.79072
3 -0.17675
2 -0.8872
5 0.55021
2 -1.5393
7 0.012063
3 -0.43099
3 -0.16671
2 -0.60217
2 -0.95922
2 -0.75846
3 -0.070695
2 -0.95163
2 -0.9901
4 0.48788
2 -0.78187
2 -0.70866
3 -0.20203
3 -0.12252
2 -1.2388
2 -0.99052
2 -0.89587
3 -0.25507
3 -0.13768
2 -0.85435
2 -1.1286
3 0.09297
2 -0.84813
3 -0.11937
7 0.64518
2 -1.0962
2 -1.0816
3 -0.20568
2 -0.9193
3 0.26362
2 -1.2271
2 -1.078
2 -0.8347
5 0.25079
2 -1.192
2 -1.0197
4 0.047895
3 0.065355
3 -0.58311
2 -0.79493
2 -0.7496
2 -1.1478
2 -0.87636
2 -0.50735
2 -0.56991
3 -0.020859
3 -0.0017265
3 -0.029025
2 -0.73617
2 -0.85399
3 -0.041853
4 0.17815
2 -0.89363
2 -0.96825
2 -0.80615
2 -0.99662
3 -0.056496
2 -1.4544
2 -0.95658
2 -0.9827
3 -0.54237
2 -0.98187
2 -0.4614
2 -0.82128
2 -0.90149
2 -0.61267
3 -0.23659
3 -0.15834
2 -0.77234
2 -1.503
3 -0.044468
2 -0.76387
3 0.10892
2 -0.87605
3 -0.17171
2 -0.90427
5 0.63916
9 0.83336
2 -0.59816
2 -0.87486
3 -0.027303
3 -0.34964
2 -0.97889
2 -0.77697
2 -0.91593
2 -1.1201
2 -1.1587
2 -1.3909
2 -0.69913
2 -0.56413
2 -0.59668
2 -0.53943
2 -1.0693
2 -0.58974
2 -0.97121
2 -0.5083
2 -0.81385
2 -1.1162
3 0.93228
2 -1.0569
2 -0.98098
3 -0.31829
2 -0.626
4 -0.63926
2 -1.0756
2 -1.1
2 -0.60862
2 -0.89408
2 -0.90571
2 -0.91802
2 -0.69885
4 0.28442
2 -0.93667
2 -0.68621
3 0.16735
2 -1.5728
3 0.043922
2 -0.80592
3 -0.14033
2 -1.1084
2 -0.98327
2 -0.96872
2 -0.69449
2 -0.64983
2 -0.86894
2 -0.73208
5 0.40482
2 -0.72635
2 -1.0657
7 0.60543
2 -0.69347
3 -0.52686
2 -1.1846
3 -0.040042
2 -0.804
3 -0.23898
4 -0.035725
2 -0.82669
4 0.51013
3 -0.2245
9 0.76093
2 -0.91062
2 -0.64637
3 0.0052843
3 -0.046853
2 -0.70301
3 0.039869
2 -0.85712
3 -0.039654
2 -0.87895
3 -0.27408
2 -0.80142
3 -0.55328
4 0.4602
4 0.23483
2 -0.80356
2 -0.65185
2 -0.85134
4 0.15899
2 -0.75354
2 -0.99695
2 -1.113
3 -0.39358
2 -1.1629
2 -0.85788
2 -0.82858
7 0.45439
3 -0.067381
3 -0.087412
2 -1.1855
3 -0.59547
3 -0.18629
2 -0.79177
2 -1.1141
2 -0.68945
2 -0.72956
2 -0.83282
3 -0.09179
2 -1.0738
3 -0.048955
2 -0.9938
2 -0.72962
3 -0.33307
2 -1.1984
2 -1.0074
2 -0.94875
2 -0.72316
2 -0.92791
2 -0.90868
3 -0.12413
2 -1.0155
2 -0.87003
3 -0.21197
2 -0.7051
2 -1.1187
2 -0.65651
2 -1.0502
2 -0.78749
4 0.48127
2 -1.1092
3 -0.096199
2 -1.0547
2 -0.77868
2 -1.305
2 -0.74898
3 -0.12177
3 -0.22697
2 -0.90288
3 0.0061078
2 -0.81773
5 0.32762
2 -1.0617
2 -0.74783
3 -0.6793
2 -0.62154
2 -0.92822
6 0.80668
2 -0.93469
2 -0.89372
2 -0.99761
2 -1.0812
2 -1.037
2 -1.1411
3 0.038621
2 0.3232
2 -0.93837
2 -0.77408
4 -0.52331
8 0.83231
2 -0.83337
2 -0.8413
2 -0.97358
3 -0.084813
3 0.091886
2 -0.60425
2 -0.81496
2 -1.1278
2 -0.78369
3 0.03369
4 -0.027986
2 -0.43388
3 0.0333
2 -0.8384
2 -0.80288
2 -1.0351
5 -0.094991
2 -0.72763
3 -0.31491
2 -1.0178
2 -0.99494
2 -1.2961
3 -0.057006
2 -1.1538
2 -0.95037
2 -0.8115
2 -0.7892
4 -0.072854
3 -0.44856
2 -0.80067
3 0.016594
2 -0.51681
4 0.12797
2 -0.93814
3 -0.047329
2 -0.74177
2 -0.79886
2 -0.56028
3 -0.017458
2 -0.7003
2 -0.70185
2 0.59669
2 -0.48718
2 -0.81141
3 -0.15961
2 -0.79864
3 -0.23382
2 -0.63895
3 -0.1737
2 -0.85059
2 -0.43521
3 0.15345
11 0.75973
3 -0.42618
6 0.73405
2 -0.85139
6 0.43516
2 -0.77818
2 -0.91555
3 -0.3287
7 0.14754
2 -0.96703
2 -0.73057
2 -0.74427
3 -0.49853
3 0.018345
2 -1.2787
2 -0.66996
2 -1.2032
4 0.11817
2 -0.84987
2 -0.96558
2 -0.76132
3 -0.42007
2 -0.73367
3 -0.39031
2 -1.2184
4 -0.18618
2 -0.36957
2 -0.91173
2 -1.4452
2 -1.3315
2 -0.79441
2 -0.99484
2 -1.2829
2 -0.69077
3 -0.26132
3 -0.333
4 0.49862
2 -0.98825
2 -1.2293
2 -1.0799
2 -0.92244
2 -1.5648
2 -0.63206
2 -1.0188
2 -0.76624
2 -0.71989
2 -0.89147
3 0.025031
2 -0.78064
3 0.30996
2 -0.98683
3 -0.37514
3 -0.27222
2 -0.99418
5 -0.1814
3 -0.17563
2 -0.71114
3 0.56014
2 -0.90098
2 -0.61679
2 -1.0251
3 -0.11808
2 -0.47542
3 -0.13617
2 -0.71957
2 -0.88453
2 -1.1415
3 -0.29768
2 -0.89136
3 -0.093803
2 -0.82142
2 -0.85986
5 0.13238
4 0.1044
2 -0.90271
2 0.33156
2 -1.1462
2 -0.19198
2 -0.79201
3 -0.085569
3 0.14114
2 -0.80527
2 -0.91953
3 -0.44394
3 0.086811
3 -0.21897
2 -0.67728
2 -0.83352
2 -0.58187
2 -0.85217
2 -0.71157
2 -0.45058
2 -0.96264
2 -0.64756
4 0.16638
2 -0.83459
5 0.70045
2 -1.0478
2 -0.7371
3 -0.38376
2 -0.6547
3 -0.8369
2 -0.83229
2 -0.96887
4 0.10211
2 -0.78822
2 -0.6661
2 -0.98152
2 -0.845
2 -0.86622
2 -0.60294
2 -1.1109
2 -0.71101
4 0.16575
2 -0.58537
2 -1.0256
2 -1.0045
2 -0.74581
2 -0.82245
2 -0.80247
4 0.17873
2 -0.96987
3 -0.41402
2 -0.026583
2 -1.0762
2 -0.65904
2 -0.73662
2 -0.74908
6 0.68433
2 -0.76163
2 -0.62278
3 -0.52341
3 -0.032828
4 -0.056012
8 0.82756
2 -0.80607
2 -0.8248
2 -0.94553
2 -1.0636
2 -0.86469
2 -0.79418
3 0.90709
2 -0.78726
3 -0.20276
3 0.37954
2 -0.93794
2 -0.42073
2 -0.59737
2 -0.65206
2 -0.70804
3 -0.2909
2 -1.6149
3 -0.22566
2 -0.89432
2 -0.68191
3 -0.30999
2 -1.0972
2 -1.0933
2 -1.072
4 0.16472
5 0.16204
2 -0.79916
3 -0.32554
3 -0.58837
2 -1.2317
3 -0.4367
2 0.25963
3 0.089174
2 -0.88758
2 -0.95694
3 -0.049371
2 -0.79952
2 -0.95764
2 -0.88774
2 -0.8235
2 -0.99753
4 0.14292
4 0.052998
2 -0.99434
2 -1.0582
2 -0.75641
4 0.24356
3 -0.91197
2 -0.68901
2 -0.73994
3 -0.026461
2 -0.84098
2 -1.1523
4 0.26208
2 -0.86951
3 0.092961
2 -0.74551
2 -0.65903
2 -1.0012
2 -0.65583
2 -0.86822
2 -0.42848
3 -0.17336
2 -1.0304
2 -0.92045
3 0.049094
3 -0.23692
2 -0.75185
3 -0.10029
2 -0.76402
2 -0.72235
2 -0.86977
2 -0.97897
2 -0.56164
2 -0.54896
14 0.83321
3 0.054574
3 -0.70127
2 -1.0111
2 -0.94693
3 -0.46768
3 0.075974
2 -0.92944
3 -0.15156
3 0.1715
2 -0.86394
3 -0.33497
3 0.031609
2 -1.2233
2 -1.0559
2 -1.2131
2 -1.0465
3 -0.63296
2 -0.88077
2 -0.92312
3 -0.28653
3 -0.18722
2 -0.98669
3 0.033355
2 -0.63874
2 -0.87749
2 -1.0075
4 -0.0009202
4 -0.50457
2 -0.7623
3 -0.50062
2 -0.93251
3 0.048818
4 0.45067
3 -0.25452
2 -1.253
6 -0.24591
3 -0.85282
2 -1.1761
2 -1.2218
2 -0.89365
3 -0.29981
2 -0.83674
4 0.22992
2 -1.6409
2 -1.0223
4 0.11079
4 -0.23993
3 -0.013313
2 -0.58045
3 0.027807
3 -0.11304
2 -1.1446
4 -0.23184
2 -0.65082
2 -0.47126
2 -0.60747
5 0.19888
2 -0.94785
4 -0.11958
2 -0.79026
3 -0.1999
2 -0.61746
3 -0.23505
2 -0.85421
2 -0.85268
2 -0.82175
5 -0.26625
3 -0.17108
2 -1.2645
3 -0.20899
3 0.03202
2 -0.71602
3 -0.15265
2 -0.55547
2 -0.85922
2 -0.94917
3 -0.39759
2 -0.77631
3 0.21139
2 -1.1633
3 -0.47341
3 -0.43797
2 -1.1073
3 0.15912
2 -0.75699
2 -0.90297
2 -0.7706
2 -1.3887
2 -1.1154
2 -1.1532
3 -0.11843
2 -0.53038
3 -0.20454
2 -0.65405
2 -1.1783
2 -1.1148
4 0.35568
3 -0.078133
3 -0.11381
2 -0.91917
2 -1.0574
2 -0.72585
2 -0.7621
2 -0.72527
2 -0.91589
2 -0.67443
3 -0.41665
2 -1.2058
3 -0.64573
2 -0.54527
2 -0.64275
2 -0.51957
2 -0.39547
4 -0.14433
2 -1.1315
5 -0.29469
2 -0.8621
2 -0.49214
2 -0.73566
2 -0.9023
4 -0.12719
3 -0.11773
2 -0.81133
2 -0.82388
2 -0.4994
2 -0.88181
2 -0.87453
2 -0.46294
3 -0.059349
2 -0.78604
2 -0.93881
4 0.3539
2 -0.91435
3 -0.043335
3 -0.024028
3 -0.12344
2 -0.88436
2 -1.0573
3 -0.3211
4 0.11207
2 -0.75968
3 0.036592
2 -0.67033
2 -1.0364
6 0.79994
2 -0.59842
4 0.22048
2 -0.88879
4 0.15999
2 -0.89273
3 -0.33521
2 -0.59818
2 -0.57376
2 -0.89548
2 -0.69718
2 -0.9972
2 -1.3296
2 -0.99367
2 -1.0378
2 -0.85351
3 -0.092649
2 -0.80939
3 -0.37012
2 -0.70801
2 -0.90746
2 -1.3503
4 0.11303
2 -0.78333
2 -0.69681
2 -0.69023


==> figure/back_ups/RBF_1st_D4k/Order_A_D_all/RBF_1st_D4k_Order_vs_Prediction_value_D.txt <==
4 0.89278
3 0.89631
9 0.8291
8 0.82401
3 0.28648
6 0.80204
8 0.83456
6 0.85411
4 0.65436
8 0.83255
5 0.83941
4 0.60971
10 0.83067
12 0.89334
8 0.89636
2 -0.83781
2 0.50287
9 0.83077
3 0.59141
10 0.83136
6 0.65352
6 0.80479
8 0.8268
9 0.82793
6 0.854
36 0.83137
8 0.8062
7 0.82092
9 0.82987
5 0.81996
11 0.83126
4 1.0132
4 0.55025
3 0.20255
3 1.1212
7 0.84326
5 0.83746
3 0.48883
6 0.80397
5 0.80794
8 0.82579
6 0.84118
14 0.83139
5 0.7783
5 0.18167
7 0.83575
6 0.8391
6 0.79839
6 0.7906
19 0.83137
6 0.83057
6 0.80694
6 0.77016
6 0.83319
4 0.68349
3 0.35732
47 0.83137
9 0.83148
10 0.89446
3 0.7203
3 0.83101
6 0.78784
14 0.83138
3 0.24766
14 0.83135
6 0.82801
5 0.83605
8 0.83146
3 1.1055
7 0.84339
2 -0.64613
5 0.88644
15 0.83138
4 0.94188
12 0.83134
2 -0.60624
8 0.83032
5 0.84415
3 0.54291
4 0.74263
27 0.83137
25 0.83137
7 0.83151
14 0.83135
5 0.74901
3 0.88449
7 0.84356
7 0.81617
5 0.67809
3 0.48004
3 0.1576
13 0.83131
6 0.86372
3 0.088974
3 0.66066
6 0.84764
4 0.60353
12 0.83121
7 0.83744
4 0.77895
7 0.81705
13 0.83128
5 0.81668
9 0.82714
3 0.95196
19 0.83137
15 0.83138
4 0.6913
9 0.83125
13 0.8314
3 0.38838
8 0.82494
7 0.81749
74 0.89369
2 0.19911
6 0.81385
5 0.79077
5 0.69843
7 0.8181
5 0.62978
9 0.83465
7 0.82487
6 0.88102
5 0.85413
12 0.83167
3 0.90806
4 0.65009
5 0.71258
8 0.83708
5 0.77449
3 0.19716
6 0.79676
5 0.72855
6 0.85558
18 0.83137
6 0.84957
6 0.91435
8 0.83326
5 0.84656
8 0.83753
10 0.89376
8 0.82864
4 0.84758
23 0.83446
4 0.92827
3 0.15769
6 0.84708
9 0.82899
11 0.83108
6 0.78801
10 0.83074
8 0.8246
5 0.89162
11 0.83108
7 0.81296
3 0.1537
4 0.97138
6 0.93013
10 0.89258
10 0.83106
3 0.76978
9 0.83061
8 0.83181
6 0.79049
6 0.78842
4 0.737
9 0.8279
3 0.42179
10 0.83156
6 0.8295
17 0.83137
18 0.85431
8 0.83177
4 0.53436
3 0.67732
12 0.83171
3 1.0966
3 0.79058
5 0.56234
8 0.83756
8 0.83336
3 0.48453
3 1.4505
5 0.7627
6 0.78551
4 0.83658
5 0.86189
6 0.83054
3 0.64956
7 0.83258
7 0.8342
5 0.73143
3 1.4259
6 0.80551
4 0.47016
4 0.57855
3 0.93443
10 0.82913
4 0.57509
4 0.60783
7 0.82302
8 0.82264
7 0.81338
5 0.71383
6 0.80379
23 0.8289
4 0.76515
5 0.72421
4 0.6061
3 0.32796
6 0.80322
6 0.83723
8 0.82533
5 0.77221
8 0.82402
3 0.08685
5 0.72497
8 0.82953
11 0.89066
3 0.28834
4 0.59625
8 0.83003
9 0.82349
6 0.8253
38 0.8289
7 0.82925
5 0.8306
5 0.95849
7 0.83562
3 0.49598
6 0.79294
14 0.82889
5 0.72442
5 0.81721
17 0.82889
6 0.8116
7 0.79823
2 0.80253
8 0.82253
4 0.46501
6 0.85358
5 0.76567
3 0.24803
9 0.83042
6 0.81128
2 -0.33418
6 0.83504
3 0.050712
6 0.82661
6 0.88934
5 0.70241
18 0.82895
5 0.85803
8 0.82358
5 0.83714
4 0.95786
13 0.82883
5 0.63762
2 -0.6676
12 0.82901
5 0.72858
4 0.64846
4 0.8934
7 0.83349
3 0.29965
9 0.82975
6 0.74854
6 0.77832
7 0.82792
7 0.82866
5 0.75183
3 0.24115
5 0.86028
13 0.82881
7 0.81255
20 0.8289
6 0.92966
5 0.76883
3 0.83145
19 0.8289
15 0.8289
7 0.85616
20 0.8289
11 0.8289
25 0.8289
3 0.89303
5 0.70184
4 0.64213
3 0.28795
19 0.82889
6 0.78291
10 0.82934
4 0.69931
5 0.78427
2 -0.2434
3 0.23638
3 0.43421
4 0.62059
6 0.80907
9 0.82262
6 0.85029
3 0.24286
3 0.92865
4 0.93014
4 0.86798
6 0.80096
4 0.54051
11 0.82915
4 1.1782
5 0.74084
5 0.54857
5 0.7312
4 0.52741
16 0.82888
14 0.82891
14 0.82886
5 0.87581
12 0.82908
8 0.82875
18 0.82889
3 0.95331
5 0.82183
3 0.7691
4 1.1285
6 0.85631
5 0.71856
3 0.20801
12 0.83732
3 0.14906
4 0.49399
4 0.76714
8 0.80602
7 0.81164
4 0.79118
5 0.71975
7 0.80651
7 0.8024
6 0.77395
3 0.28303
4 0.95629
10 0.82886
8 0.81902
3 0.86955
6 0.79128
15 0.82888
2 -0.73561
3 0.31942
24 0.8289
5 0.69046
4 0.58072
6 0.69047
3 0.59457
4 0.97066
8 0.81477
8 0.82913
13 0.82898
4 0.79755
8 0.89221
4 0.89026
4 0.80379
3 0.1853
5 0.73996
11 0.82901
7 0.82144
6 0.78391
3 0.11566
11 0.82932
9 0.83079
6 0.83347
5 0.89596
3 0.32199
10 0.8283
8 0.82973
5 0.71507
25 0.8289
4 0.59265
3 1.0388
10 0.8274
16 0.85207
7 0.85533
8 0.79961
5 0.71906
8 0.81765
10 0.82853
8 0.81259
9 0.83466
7 0.82183
7 0.83576
11 0.83378
28 0.83453
5 0.76701
4 0.61301
6 0.80309
3 -0.10488
4 0.50673
5 0.85241
8 0.83254
4 0.64404
4 0.45635
17 0.83453
5 0.86474
20 0.83453
6 0.78903
5 0.83847
3 0.83462
6 0.83013
12 0.8347
9 0.83556
7 0.8433
6 0.80935
4 0.61217
5 0.88872
2 -0.6644
5 0.8457
2 -0.17201
7 0.89919
9 0.9417
5 0.89374
9 0.83555
5 0.78089
3 0.29399
12 0.83456
7 0.84011
7 0.83926
4 0.73447
7 0.83377
4 0.86114
3 0.37879
12 0.83446
4 0.61581
5 0.73774
2 -0.53913
22 0.83453
4 0.60637
11 0.83427
15 0.83453
3 0.10435
3 0.55324
12 0.83447
7 0.82193
2 -0.80956
6 0.81467
3 0.90512
3 0.17506
12 0.83435
4 0.50026
5 0.61453
8 0.82668
3 0.64517
5 0.96199
4 0.5567
8 0.82775
6 0.64556
5 0.84489
20 0.83453
5 0.72919
4 1.1303
8 0.83296
3 0.91091
3 0.32267
2 -0.47235
16 0.83454
7 0.81771
8 0.8163
6 0.82722
12 0.83448
5 0.84999
4 0.61083
4 0.57825
7 0.83221
10 0.89543
13 0.83452
11 0.83415
19 0.83453
17 0.83453
6 0.82871
6 0.75725
4 0.86646
5 0.55339
14 0.83448
5 0.75362
5 0.79594
21 0.83453
19 0.83453
4 0.87703
6 0.85625
9 0.83539
4 0.969
9 0.9786
5 0.86027
12 0.83417
4 0.55355
7 0.81751
5 0.73363
5 0.8107
5 0.84927
3 0.26537
5 0.7722
6 0.81195
7 0.83
5 0.67074
52 0.83453
10 0.83469
6 0.80359
4 0.87992
4 0.61436
10 0.83758
5 0.75108
7 0.83752
15 0.83452
11 0.94227
5 0.86065
4 0.75046
5 0.70174
3 0.27614
11 0.8953
7 0.80528
9 0.83256
3 0.55927
3 0.19984
4 1.1101
3 0.93264
9 0.83541
5 0.70577
8 0.82229
3 0.89538
3 0.11672
14 0.83452
6 0.83114
7 0.86737
6 0.74368
4 0.84577
4 0.94218
6 0.78571
9 0.83584
15 0.83453
7 0.83605
42 0.83454
8 0.83067
9 0.83305
7 0.82265
9 0.89525
7 0.83344
4 0.50667
27 0.83453
3 0.11663
5 0.6851
4 0.72461
6 0.87937
7 0.82132
7 0.81131
6 0.89601
4 0.62713
3 0.31579
5 0.75475
5 0.72601
10 0.83418
17 0.89557
4 0.6912
3 1.0582
11 0.83473
5 0.78407
21 0.85692
17 0.83453
8 0.83139
8 0.82367
3 0.16151
8 0.82685
10 0.83455
4 0.5627
7 0.83501
27 0.83453
5 0.74004
7 0.81812
7 0.82043
5 0.73827
9 0.83201
9 0.83249
7 0.82272
4 0.56102
3 0.12488
9 0.832
4 0.90774
2 -0.42495
3 0.90584
5 0.86323
3 0.52559
8 0.82469
3 0.26623
10 0.83191
7 0.82413
3 0.69739
68 0.8337
12 0.83315
3 0.30597
11 0.83311
6 0.89779
16 0.83328
5 0.77968
3 0.073124
4 0.57807
8 0.83733
3 0.28962
4 0.58958
7 0.82426
6 0.87576
2 -0.53503
14 0.83323
9 0.82885
10 0.80311
14 0.83327
7 0.8241
5 0.75124
6 0.74011
2 -0.67309
6 0.79136
31 0.83329
8 0.83504
3 0.67009
8 0.82615
7 0.88808
28 0.83329
12 0.83236
8 0.84097
2 -0.61564
2 -0.15359
5 0.828
8 0.89577
7 0.84407
26 0.83334
3 0.89232
7 0.85513
12 0.83296
6 0.82546
16 0.83328
8 0.8265
6 0.82157
12 0.83234
8 0.83497
60 0.83329
3 0.27925
4 0.45304
3 0.35004
7 0.83831
8 0.80607
16 0.83328
11 0.8333
3 0.31358
6 0.90686
5 0.80196
6 0.83123
10 0.83303
7 0.82509
10 0.83365
4 0.64668
4 0.676
6 0.79606
6 0.78757
4 0.63483
8 0.83034
4 0.59724
3 0.042942
8 0.82603
4 0.78759
6 0.86514
8 0.82678
7 0.84725
5 0.8378
4 0.96722
11 0.83313
4 0.69137
4 0.85119
10 0.83487
5 0.736
5 0.48746
11 0.8334
4 0.94163
6 0.79321
10 0.83365
4 1.192
5 0.5922
12 0.8334
9 0.82992
12 0.83333
5 0.84991
4 0.59441
20 0.83329
14 0.83329
5 0.80142
3 0.18229
5 0.70513
14 0.83331
3 0.24737
5 0.74733
3 0.28508
10 0.8323
3 0.97357
5 0.82972
6 0.78617
8 0.83889
11 0.8334
8 0.89511
12 0.83261
6 0.88014
5 0.80887
6 0.794
3 0.023415
5 0.75515
3 0.3639
7 0.8213
15 0.8333
9 0.83072
5 1.0084
8 0.84108
10 0.83338
8 0.83406
25 0.83329
4 0.85559
4 0.29559
3 0.22294
7 0.83925
7 0.81797
3 0.80492
8 0.83171
8 0.77865
5 0.83102
2 -0.3998
2 -0.12899
5 0.83131
6 0.81636
9 0.83398
5 0.81911
2 0.77222
9 0.82833
5 0.75546
9 0.83245
4 0.69107
9 0.83921
9 0.83398
17 0.83328
8 0.82811
2 -0.45294
4 0.56361
17 0.83328
4 0.70515
7 0.83493
9 0.83459
10 0.83275
5 0.93208
5 0.81549
8 0.83745
52 0.83329
10 0.85584
32 0.83329
8 0.84268
10 0.83243
3 0.22486
5 0.86374
8 0.83539
7 0.81689
15 0.83326
11 0.83348
4 0.54938
4 0.52205
10 0.83272
5 0.74428
3 0.87107
6 0.81421
19 0.85586
6 0.79325
3 0.22423
12 0.83326
9 0.8948
4 0.59622
6 0.8959
4 0.60863
4 0.58618
4 0.82142
7 0.82097
3 0.31822
5 0.90034
6 0.81452
8 0.89432
5 0.8222
4 1.0738
25 0.83634
5 0.85569
3 0.81346
6 0.80545
15 0.83329
2 -0.46247
3 0.97366
25 0.83329
3 0.44669
4 0.8473
11 0.83275
30 0.83329
7 0.81336
8 0.82356
10 0.83358
4 0.8658
8 0.8966
5 0.84049
5 0.88308
10 0.83294
3 0.21885
18 0.8416
12 0.856
7 0.82074
3 0.85068
3 0.45154
8 0.826
4 0.90478
4 0.85189
8 0.82175
8 0.83455
8 0.89748
2 -0.34469
4 0.61301
6 0.844
10 0.8552
15 0.83313
5 0.72873
4 0.79343
14 0.83312
11 0.84148
5 0.7725
13 0.83322
4 0.57097
3 0.84912
4 1.2114
5 0.97127
7 0.82192
5 0.8818
7 0.80661
5 0.85812
8 0.82747
8 0.83074
6 0.81513
8 0.82908
4 0.46989
4 0.62915
4 0.31784
8 0.82675
6 0.84736
7 0.81717
5 0.31429
4 0.52622
7 0.83092
3 0.15657
3 0.23096
4 1.1362
9 0.83202
9 0.83433
3 0.96246
7 0.9149
3 0.8381
4 0.38953
6 0.84454
6 0.7697
9 0.83102
8 0.82988
10 0.83385
7 0.82451
8 0.82823
8 0.8575
4 0.85621
11 0.83316
10 0.83343
12 0.83347
5 0.91171
4 0.25697
7 0.83341
12 0.89468
8 0.89438
22 0.83321
6 0.80563
10 0.81795
10 0.83378
7 0.89654
8 0.81494
12 0.83289
5 0.69806
13 0.89471
5 0.78195
6 0.72868
9 0.83305
6 0.80034
5 0.88398
6 0.77633
4 0.89412
7 0.83459
12 0.8332
8 0.82907
4 0.82858
5 0.78679
6 0.70526
6 0.63626
4 0.46253
20 0.83321
13 0.83308
9 0.83186
5 0.65754
6 0.83657
7 0.81645
5 0.85713
11 0.8337
7 0.8401
2 -0.54952
7 0.81962
9 0.83318
7 0.84344
9 0.83321
5 0.74432
3 0.15896
18 0.83321
5 0.72694
4 0.56688
3 0.16829
7 0.845
7 0.8186
5 0.74332
9 0.83764
18 0.83321
7 0.84216
6 0.80512
7 0.83627
6 0.7492
5 0.79801
4 0.79623
3 0.82545
7 0.88554
8 0.85176
12 0.83322
3 0.36192
5 0.73275
12 0.8343
4 0.97356
5 0.75793
11 0.83286
4 0.53211
9 0.83477
3 0.41587
9 0.82961
7 0.77887
3 0.92696
4 0.88472
3 0.97286
8 0.83277
4 0.58942
9 0.83485
4 0.88802
3 0.044999
6 0.82952
75 0.89457
4 0.72885
7 0.82558
3 0.43673
5 0.78945
8 0.82874
11 0.89505
7 0.8137
18 0.83321
10 0.83398
4 0.5842
7 0.83243
11 0.83302
3 0.15883
3 0.19592
3 0.29449
4 0.7513
6 0.83622
5 0.79934
3 0.12337
6 0.8558
7 0.81793
3 0.27853
7 0.80623
5 0.72216
2 -0.58444
6 0.83364
8 0.82811
5 0.76243
6 0.77869
9 0.89485
6 0.83588
7 0.8458
15 0.84152
5 0.82127
6 0.86668
10 0.83227
3 -0.12056
3 0.81431
3 0.94526
4 0.70191
16 0.89481
5 0.93307
13 0.8415
8 0.82801
8 0.81462


==> figure/back_ups/RBF_1st_D4k/Order_B_C_all/RBF_1st_D4k_Order_vs_Prediction_value_B.txt <==
2 -0.50389
3 -0.033612
2 -1.0528
3 -0.28318
2 -0.93293
2 -0.74039
4 0.107
2 -0.86635
2 -0.56207
3 -0.12764
2 -0.98337
2 -0.17328
2 -1.0068
2 -0.79708
2 -0.9973
2 -1.284
3 -0.075589
2 -1.4499
2 -0.76234
2 -1.0087
4 0.70317
4 0.92554
2 -1.2971
3 0.46425
2 -1.5497
2 -1.1318
2 -0.9663
2 -0.86504
2 -0.88318
2 -0.77076
2 -0.56534
2 -1.2229
2 -0.58995
2 -0.70615
2 -0.8018
3 -0.21201
2 -1.5804
2 -1.239
2 -0.97542
2 -0.79292
3 0.29532
3 -0.091916
3 0.35272
2 -0.9279
4 -0.067993
2 -1.0389
2 -0.67605
2 -0.7181
2 -0.73432
2 -0.79189
2 -1.5577
2 -0.93269
2 0.63769
4 -0.0031175
3 -0.075503
2 -1.0043
2 -1.2259
2 -0.88857
2 -1.0308
2 -0.78071
2 -0.80593
2 -1.1893
3 -0.80467
3 -0.20469
2 -0.74806
2 -1.0193
2 -0.71998
2 -0.81934
2 -1.12
2 -1.1748
2 -0.52575
3 0.14516
2 -0.19638
2 -1.0229
4 0.035186
2 -0.94205
2 -0.80628
2 -1.0403
2 -0.80177
2 -1.1913
2 -0.90144
3 -0.47873
3 -0.069283
2 -1.4649
2 -0.84053
2 -0.65354
5 -0.087923
2 -0.95483
2 -1.5019
3 -0.13993
2 -0.44948
2 -0.94455
2 -0.69382
2 -0.98822
2 -0.63764
2 -0.80227
2 -0.96625
2 -0.99944
2 -0.81197
3 -0.23431
2 -0.94727
2 -1.7091
3 0.12742
2 -0.80334
2 -0.5967
2 -0.98113
2 0.57383
2 -0.79028
3 -0.58174
3 -0.64581
2 -1.0799
2 -1.0598
4 -0.28164
2 -1.2692
2 -0.75087
2 -1.0217
2 -0.67069
3 -0.18497
2 -1.1729
2 -1.7921
2 -1.4675
2 -0.75433
2 -0.8495
2 -0.62512
2 -0.97055
2 -0.73634
2 -1.1486
2 -0.98769
2 -0.66683
3 -0.5578
2 -0.78157
2 -0.44064
2 -1.1158
2 -2.1284
2 -0.95887
2 -0.7862
2 -1.1293
2 -0.78385
3 -0.2189
2 -0.8782
3 -0.89254
4 0.13419
2 -1.4785
2 -0.52608
2 -0.77009
2 -0.77944
2 -0.89643
2 -1.1036
2 -0.60322
2 -0.76708
2 -0.94
2 -0.66933
2 -0.48639
2 -1.1687
2 -0.82378
3 -0.046031
3 -0.73802
3 -0.49579
3 -0.13275
2 -1.0095
2 -1.3651
2 -0.74289
2 -1.311
2 -0.91544
2 -0.84348
2 -0.97364
2 -1.5876
2 -1.3708
2 -0.3433
2 -0.82647
2 -0.95558
2 -0.86815
2 -1.1713
2 -0.9961
3 -0.51496
2 -0.80606
2 -0.96038
2 -0.63731
2 -0.59784
2 -1.627
2 -1.1125
2 -1.0902
2 -0.66815
3 -0.24967
3 -0.56267
2 -1.658
2 -1.7153
2 -0.45871
2 -0.99581
2 -1.0372
2 -0.86133
2 -0.662
2 -0.57847
2 -0.7692
2 -0.59572
3 -0.084816
2 -0.61482
2 -1.9101
2 -1.014
2 -1.8144
3 -0.039757
3 -0.32342
2 -1.0214
2 -2.0426
3 -0.26812
2 -0.22669
2 -0.88206
2 -0.69599
2 -0.95875
2 -0.63869
2 -0.58295
2 -0.81702
3 -1.4016
2 -0.56942
2 -1.1889
3 -0.6071
2 -2.4289
2 -0.69851
2 -0.87139
3 -0.23398
2 -0.80342
2 -0.79572
3 -1.0145
4 -0.40616
3 0.065304
2 -0.61458
2 -0.55997
5 0.23872
2 -0.42425
2 -0.20755
2 0.6743
4 -0.32382
3 0.055408
2 -1.5678
2 -1.3196
3 -0.5338
2 -0.87691
3 -0.24054
2 -1.3545
2 -0.8204
3 -0.43315
2 -0.63202
3 -0.68734
2 -1.0656
2 -0.93725
2 -0.84121
2 -0.84432
2 -0.64495
3 -0.24263
3 0.087402
2 -0.95109
3 0.16745
3 -0.1344
2 -1.2873
2 -1.2896
2 -0.61148
2 -0.28214
3 -1.1158
2 -0.84686
3 -0.11827
3 -0.069135
2 -0.60762
2 -0.86458
2 -1.3858
2 -0.93793
2 0.57601
2 -0.64513
2 -0.94835
2 -1.4084
2 -0.93156
3 -0.25154
2 -0.80827
2 -0.65185
2 -0.85121
2 -1.3635
2 -0.96777
2 -0.9719
2 -0.89871
2 -0.82741
2 -0.88325
2 -1.5667
2 -0.75916
3 -0.081861
3 -1.2114
2 -1.0146
3 -0.46342
2 -0.57063
3 -0.27992
2 -0.66284
2 -0.95148
2 -0.73305
2 -1.0402
3 -0.16419
2 -0.82059
2 -0.77095
3 -0.63765
2 -1.0663
2 -0.8919
2 -0.71707
3 -0.15824
2 -0.75835
3 -0.88849
2 -1.5308
2 -0.94609
2 -0.77669
2 -0.80935
3 -0.61747
2 -0.89106
2 -0.88743
2 -0.61561
2 -0.87209
2 -0.77893
2 -0.97253
2 -1.3286
2 -1.0364
2 -0.88728
3 0.071886
2 -1.6311
2 -0.5563
2 -0.95656
2 -0.89817
3 0.24199
2 -0.87568
2 -0.70235
2 -1.0899
2 -0.6193
4 -0.38739
2 -0.69588
2 -0.98516
2 -1.188
2 -1.1253
3 -0.17743
2 -1.0223
2 -0.70454
2 -0.78281
2 -0.50112
2 -0.42919
3 -0.23249
2 -0.9812
3 -0.48087
4 -0.52227
2 -0.83628
2 -0.71692
2 -1.1172
2 -0.99054
4 0.027636
2 -1.1056
3 -0.42908
2 -0.98886
2 -0.72628
2 -1.1965
3 -0.47681
2 -0.76998
3 -0.45861
3 -0.24526
2 -0.8936
2 -0.83088
2 -0.97423
2 -1.109
2 -0.97018
2 -0.66842
2 -0.86638
2 -1.0455
4 0.13696
2 -0.90212
2 -1.0053
2 -0.64311
2 -1.1783
2 -0.8962
2 -0.84429
2 -0.78977
2 -0.84956
4 -0.36884
2 -0.57159
2 -0.87638
2 -1.1717
2 -0.91638
3 -0.47194
2 -0.91789
2 -1.088
2 -0.56918
2 -1.4555
2 -0.90717
2 -0.98374
2 -0.87244
3 -0.36635
3 -0.032716
3 -0.50132
2 -0.7754
2 -0.66288
2 -1.0117
2 -0.86486
2 -1.8617
2 -1.0003
2 -1.1148
2 -0.52852
4 -0.50876
4 -0.2785
3 -0.30974
3 0.48345
2 -0.8536
2 -0.95606
2 -0.86766
3 -0.11611
2 -0.68206
2 -1.1627
3 0.16616
2 -0.6277
2 -1.8228
2 -0.84318
2 -0.99887
2 -0.76457
2 -0.6802
3 -0.56955
2 -0.9867
2 -2.6328
3 -0.25468
2 -1.6865
2 -0.77436
2 -1.3014
3 -0.48418
3 -0.40804
2 -0.8013
4 0.43388
4 0.096359
2 -1.1169
2 -0.9204
4 -0.33532
2 -0.65434
4 -0.20213
2 -1.1643
2 -0.97107
2 -0.82709
3 -0.5891
2 -0.9206
2 0.78246
3 -0.40528
3 -0.56105
2 -0.99615
2 -0.69542
2 -0.70793
2 -0.77792
2 -0.92619
2 -0.73737
2 -1.091
2 -0.95976
2 -0.87095
2 -0.9679
2 -0.74289
2 -0.79984
3 -0.37425
2 -0.96268
2 -1.7927
2 -0.59764
2 -0.68246
2 -0.91959
3 -0.13232
2 -0.95689
2 -2.0563
3 -0.0098896
2 -1.2787
2 -0.84656
3 0.082157
2 -0.80848
2 -2.0269
2 -2.0215
2 -0.87161
3 0.04409
2 -1.014
3 -0.47075
3 -0.13595
2 -0.97444
2 -0.95786
2 -0.49227
3 -0.56629
2 -1.0712
2 -0.71703
2 -1.8618
2 -1.5956
2 -1.358
2 -0.98519
2 -0.942
2 -0.67599
2 -0.95954
2 -0.83802
4 0.41822
4 -0.35688
4 -0.59027
2 0.77477
2 -0.82634
2 -1.3768
2 -0.77937
4 -0.39299
2 -1.6999
2 -0.98708
4 0.18512
3 -1.0466
3 -0.52406
4 0.65702
2 -0.80389
2 -0.77966
2 -0.98229
2 -0.83711
2 -1.3364
2 -0.96797
2 -1.1252
2 -0.95327
2 -0.96626
2 -0.61893
4 0.49925
3 -0.33218
3 -0.75937
2 -1.4423
4 -0.10359
2 -0.98637
2 -0.55502
2 -0.95549
2 -0.73538
2 -1.5599
2 -0.91408
2 -1.3831
3 -0.29429
3 -0.37639
3 -0.095965
3 -0.40692
2 -1.0967
2 -0.71374
4 -0.41381
2 -0.77058
2 -0.83346
3 -0.072343
2 -1.0194
2 -0.40129
4 -0.33668
2 -0.79559
4 0.11745
2 -1.9115
2 -0.8216
2 -0.82928
2 -0.6485
3 0.15984
5 -0.19901
2 -1.4997
2 -0.58739
2 -0.74314
2 -0.63706
3 -0.33095
2 -0.81454
2 -1.4803
2 -1.0111
2 -0.95893
2 -1.4058
2 -1.4533
2 -0.79878
3 -0.49335
3 -0.43854
2 -0.80027
4 0.065901
2 -1.3303
3 -0.018989
3 -0.29365
3 -0.21972
3 -0.51042
2 -2.0154
3 -0.34439
2 -0.58326
2 -1.5567
2 -0.62678
2 -1.7632
4 0.36142
2 -0.84907
2 -0.9655
2 -0.78657
2 -0.66954
2 -1.0065
3 -0.012356
2 -1.0028
2 -0.99902
2 -0.59644
2 -0.73622
2 -0.7192
2 -1.1709
3 -0.25556
3 -1.1234
3 0.20268
2 -0.83455
5 0.4061
4 0.35471
2 -1.36
3 -0.4772
2 -0.92842
2 -0.39104
3 -0.034997
2 -0.91942
2 -0.9165
2 -1.4394
4 0.19842
2 -1.6923
2 -1.0776
2 -0.96223
2 -0.96818
2 -1.014
2 -0.99475
2 -1.168
2 -0.70865
2 -1.3299
2 -0.75401
2 -0.78306
2 -0.71484
2 -0.816
2 -1.0037
3 -0.10765
2 -0.73192
2 -0.95663
2 -0.67579
2 -0.83782
2 -0.76594
2 -0.82057
3 -0.15524
2 -0.73258
2 -1.0603
2 -0.75042
3 -0.19494
2 -1.438
3 -0.24665
4 0.37994
2 -1.7888
3 -0.61223
2 -1.0367
2 -0.98164
2 -0.64405
3 -0.61931
2 -0.64895
2 -0.91416
3 -0.29815
2 -0.96763
2 -0.86346
2 -0.7241
2 -0.84634
6 0.69838
2 -0.7284
2 -0.97277
2 -0.95996
2 -1.4114
3 0.52493
2 -0.80819
2 -0.43594
3 -0.059529
2 -1.1157
2 -0.45549
3 -0.48733
2 -1.4216
2 -0.95054
2 -0.7852
2 -0.92951
3 0.082955
2 -1.0415
3 -0.42507
2 -1.2552
2 -1.4479
2 -1.0291
2 -0.67082
2 -0.41687
2 -0.88662
2 -0.90634
3 -0.16723
3 -0.3127
2 -1.4739
2 -0.69806
2 -0.95371
2 -0.7579
3 -0.13441
2 -0.93038
3 -0.10958
3 -0.32242
2 -0.78915
7 0.605
2 -1.4739
2 -0.80916
2 -0.79794
4 -0.2183
4 -0.094865
2 -0.63267
2 -1.009
2 -0.50543
2 -1.3471
4 -0.34467
5 0.53232
2 -0.96135
2 -1.2388
2 -0.86605
2 -0.99296
2 -0.75828
2 -0.72579
2 -1.5025
2 -0.51472
2 -0.79223
2 -1.1257
3 -0.57365
2 -1.7064
2 -0.83765
2 -1.0624
2 -1.1689
2 -0.78271
3 -0.12109
2 -1.0092
4 -0.64292
2 -1.1171
2 -1.2248
2 -0.85857
2 -0.57198
2 -0.95022
2 -1.0171
2 -0.80316
3 -0.17771
3 0.23832
2 -0.74027
2 -1.3572
3 0.20858
2 -0.89513
2 -0.97443
2 -1.3088
2 -0.86888
2 -0.97803
2 -0.94307
2 -0.75145
3 -0.25047
2 -0.72401
2 -1.6054
2 -0.99366
2 -0.92785
3 -0.31928
3 -0.20499
2 -1.7731
2 -1.0727
2 -0.72482
2 -0.79347
2 -0.79731
2 -0.82296
2 -0.81704
2 -0.76029
2 -0.7881
2 -0.93033
4 -0.72293
2 -0.96354
2 -1.0913
3 0.081598
5 0.25804
2 -0.86689
4 0.011475
2 -0.858
4 -0.033908
2 -1.1966
2 -0.84932
2 -0.95432
2 -1.4107
2 -1.5686
4 0.12415
2 -1.3228
2 -0.80752
3 -0.44962
2 -1.6759
2 -0.90159
2 -0.9155
2 -0.5829
2 0.58832
3 -0.11446
2 -0.88614
2 -0.97307
2 -1.297
2 -1.6541
2 -1.5094
2 -1.186
2 -0.8328
2 -1.0751
2 -1.0874
2 -0.88627
2 -1.2453
2 -1.0617
2 -0.94625
4 0.085868
2 -0.57031
3 -0.48513
2 -0.98762
2 -1.024
4 0.15137
2 -2.0486
2 -0.81251
2 -1.0995
2 0.34164
2 -0.75986
2 -0.6177
2 -0.85059
3 -0.084122
2 -0.83252
3 0.45399
2 -0.75031
2 -0.98714
3 -0.028159
2 -0.75286
2 -1.2159
2 -1.1252
2 -0.93468
2 -0.59507
2 -1.8915
2 -0.68374
2 -1.0999
3 -0.089119
2 -0.9282
2 -1.0285
2 -0.84144
2 -1.0947
2 -1.4563
2 -1.2017
2 -1.0322
3 0.05453
2 -0.68065
2 -1.1814
2 -0.97169
3 -0.031372
2 -0.88699
3 -0.32493
3 -0.17571
3 -0.40121
2 -0.57784
2 -0.75656
4 -0.44281
3 -0.013466
3 -0.3661
2 -0.71044
2 -0.75866
2 -0.98448
2 -1.344
2 -1.0059
2 -0.46405
2 -0.87628
2 -0.70713
2 -0.9662
2 -0.86322
3 -0.39483
3 0.38289
2 -0.92004
2 -1.4781
2 -0.61134
2 -1.2356
2 -0.87342
5 0.47393
2 -0.98461
2 -0.7579
2 -0.95993
2 -1.2511
2 -0.92743
2 -1.3974
2 -1.0883
2 -1.2544
3 -0.48226
2 0.18116
2 0.49189
2 -0.71397
2 -0.80797
2 -0.64705
2 -0.79095
3 -0.24017
2 -0.87888
2 -0.83729
2 -0.95104
2 -0.98557
2 -1.4057
3 -0.053746
2 -0.75735
3 -0.56309
2 -1.7492
2 -0.96131
2 -1.2197
2 -0.28919
2 -0.89966
2 -1.1177
2 -0.82489
2 -1.8526
2 -1.0636
4 0.28251
2 -0.71292
3 -0.25135
2 -0.50022
2 -0.58399
2 -0.67381
2 -1.308
2 -0.91921
3 -0.096493
2 -0.70185
5 0.11187
2 -1.9841
3 -0.28737
2 -0.63862
2 -0.82936
3 -0.58765
2 -2.1586
2 -0.95145
2 -0.7525
2 -0.69506
2 -1.1391
3 -0.26158
3 0.10398
3 -0.10703
3 -0.040101
2 -0.81327
2 -0.85357
4 0.14223
2 -0.87904
2 -0.92683
2 -1.6635
2 -0.39982
2 -1.1475
2 -0.85021
4 0.19207
7 0.75029
2 -1.5249
2 -1.2614
3 0.22855
3 0.079849
2 -1.1388
2 -1.0583
2 -0.77913
2 -1.2625
2 -0.85035
3 0.22968
3 -0.034759
3 -0.22301
2 -1.0111
2 -0.75624
2 -1.0908
2 -0.76169
3 -0.37019
2 -0.98269
3 -0.64039
2 -0.90218
2 -0.80004
2 -0.5736
2 -0.58232
2 -0.62115
2 -1.9947
2 -0.39938
2 -0.45792
2 -1.1744
2 -0.8601
4 -0.031121
3 -1.0758
2 -1.5997
3 0.02519
2 -1.0009
2 -0.75884
4 -0.4811
2 -0.96409
3 -0.11742
2 -0.75341
2 -0.99197
2 -0.81009
2 -0.81549
3 -0.50635
2 -1.0818
2 -0.81556
2 -0.95453
2 -1.0252
2 -0.6545
3 -2.0376
3 -0.11426
2 -1.2671
3 -0.28766
3 -0.43832
2 -0.79332
2 -0.74453
3 0.188
2 -1.4579
2 -0.85524
3 -0.36121
3 -0.16908
2 -0.21681
2 -0.92844
2 -1.237
3 -0.17396
2 -0.75199
2 -1.0756
3 0.01126
2 -0.86247
2 -0.66795
2 -0.84078
2 -2.0399
4 -0.016015
2 0.71328
2 -0.92879
2 -0.8309
2 -1.115
2 -0.71873
3 0.83353
2 -0.56928
2 -0.8055
2 -0.90646
2 -0.767
3 -0.20988
2 -0.66052


==> figure/back_ups/RBF_1st_D4k/Order_B_C_all/RBF_1st_D4k_Order_vs_Prediction_value_C.txt <==
3 0.88955
2 0.85135
3 0.1614
2 -0.089655
6 0.91841
2 0.33713
6 0.76307
2 0.95366
2 -0.79238
3 0.58767
3 0.92205
6 0.68108
4 0.71167
3 0.73655
8 0.83922
2 -0.055865
2 0.5023
2 -0.86215
3 -0.1285
3 1.3383
3 0.88718
18 0.83137
6 0.79107
4 0.88596
4 0.88092
2 0.73353
2 -0.68313
4 0.4959
3 0.16246
7 0.83968
2 1.1142
2 0.84524
4 0.51005
5 0.85419
2 0.9064
2 0.8096
3 0.83368
4 0.87776
4 0.24001
3 0.24715
2 0.33631
2 -0.97773
2 0.79386
2 0.55603
4 0.55856
3 0.2612
7 0.81577
2 0.74254
3 1.1004
4 0.11706
2 1.6805
3 0.19059
3 0.83412
3 1.3509
3 0.92394
2 0.29332
3 0.91073
19 0.83137
5 0.80562
6 0.79995
4 0.58386
2 0.44949
5 0.45265
10 0.83003
4 0.40647
2 0.74281
4 0.50876
2 0.38503
2 0.84509
2 0.83397
2 -0.49391
3 0.1221
5 0.90331
2 -0.84071
2 0.78795
5 0.86479
3 0.72882
4 0.91852
3 1.0211
2 0.66237
2 -0.67
2 -0.74483
2 -0.88995
2 0.81693
21 0.83137
2 -0.72155
4 0.99688
7 0.8215
2 -0.69706
2 0.3236
2 0.81051
4 0.29197
2 0.70566
3 0.38669
2 -0.31712
2 0.59961
3 1.3949
3 0.95462
2 0.12192
4 0.91006
3 0.3363
5 0.77381
3 1.0716
5 0.69402
6 0.73841
3 0.97056
2 -0.0013572
8 0.82711
2 -0.59373
3 0.80606
2 -0.64249
6 0.77294
2 0.73373
3 0.088601
3 0.13731
5 0.78202
2 -0.61709
4 0.59837
2 -0.6517
2 -0.1835
2 -0.83143
2 0.96745
2 -0.74349
2 0.17235
4 0.87969
3 0.027531
4 0.28425
4 0.27574
5 0.73877
17 0.83138
6 0.80428
15 0.83136
3 0.39038
3 0.80766
2 0.80988
2 0.082802
7 0.82538
2 -0.7427
3 0.89272
3 1.0183
11 0.83147
2 0.8473
4 0.86716
3 0.074608
2 -0.91239
2 0.30138
2 1.1166
8 0.82985
3 1.4095
4 0.55068
12 0.83132
12 0.83144
6 0.80333
3 0.079022
9 0.83091
3 0.030195
4 0.38267
4 0.42291
2 -0.80409
2 -0.63661
6 0.8869
3 0.16174
3 0.9349
3 1.0051
3 1.7576
2 0.78706
2 0.42721
2 0.35378
5 0.46454
4 0.4675
2 -0.53949
3 -0.056417
7 0.8119
5 0.9818
2 0.80082
5 0.79887
2 -0.59386
3 1.4061
3 0.36515
8 0.82697
4 0.3786
3 0.80892
3 0.88163
3 1.5723
5 0.76644
7 0.80834
2 -0.62355
2 0.84842
5 0.39383
18 0.83137
5 0.77792
3 0.17386
3 0.098417
6 0.74302
4 0.86413
3 1.1457
3 0.41337
6 0.72388
3 0.23324
4 0.87832
3 0.88626
2 -0.59812
9 0.83281
2 -0.87737
10 0.83075
6 0.83553
2 0.92298
5 0.88366
2 0.017445
4 0.39039
2 -0.83368
4 0.54965
2 -0.64196
4 0.33411
6 0.76895
2 0.0084099
3 0.11766
2 2.0488
2 -0.49922
2 0.74999
2 -0.43376
6 0.79615
14 0.82884
2 -0.72301
5 0.72343
4 0.6946
6 0.76531
3 -0.076464
6 0.79613
2 0.53944
3 0.95534
2 -0.94417
3 0.74184
3 0.7006
2 -0.1917
2 -0.068546
3 0.33675
2 -0.65885
2 0.94582
3 0.31325
9 0.83551
2 0.5697
13 0.8289
4 0.9103
8 0.82187
5 0.83201
3 0.83813
2 -0.69736
3 0.15601
2 -0.57565
9 0.83154
4 0.56907
6 0.72358
5 0.77328
3 0.13671
4 0.55262
3 0.11847
2 -0.33506
10 0.82834
2 -0.64766
8 0.8269
3 0.13854
3 0.094395
2 -0.70455
3 0.93375
2 -0.69957
2 -0.57997
2 0.64092
9 0.81756
2 0.77591
8 0.89194
3 1.0513
2 0.6673
2 -0.32341
3 0.34979
3 0.57757
2 1.1268
3 0.69889
2 -0.13453
3 0.21385
3 0.76137
3 0.036126
8 0.82242
5 0.6545
4 0.5569
2 0.72151
3 0.39766
3 0.82637
2 0.8035
8 0.82201
3 0.0021723
2 -0.16256
4 0.35439
5 0.84113
2 -0.66264
3 0.89173
3 0.51015
2 -0.32852
2 0.82748
2 -0.35446
2 -0.47865
3 -0.36957
2 1.2349
4 0.96339
4 0.93883
2 -0.40667
2 -0.29187
2 -0.12173
4 0.54258
2 1.0802
10 0.8909
3 1.0045
2 0.38609
8 0.81612
3 0.17364
22 0.89213
2 0.93637
5 0.87192
3 1.0524
4 0.86265
3 -0.04797
20 0.82889
3 0.1856
5 0.83238
5 0.31616
3 0.14667
3 0.21769
3 0.19942
2 -1.0318
4 0.49238
4 0.92201
6 0.77306
8 0.82443
2 -0.60262
2 -0.75073
5 0.84139
9 0.82863
2 1.1634
2 -0.75833
4 0.69794
3 1.0385
3 1.2243
4 1.0777
5 0.88013
2 -0.36388
3 0.90515
3 0.04936
3 0.11237
2 1.246
3 0.86441
11 0.82855
2 0.027146
2 -0.17458
6 0.85431
2 2.0798
3 -0.13802
7 0.81224
3 0.88991
2 0.37645
9 0.82522
2 0.75296
2 0.68362
2 -0.78796
2 0.84345
2 -0.60894
4 0.24315
2 -0.47784
2 -0.72297
3 0.94289
6 0.84319
3 1.0462
3 0.34317
4 0.64833
2 -0.77794
4 0.57232
3 0.20954
4 0.84003
2 0.82732
2 -0.020621
4 0.32763
2 0.65936
2 1.1914
3 0.37474
3 0.28329
3 -0.3903
3 1.5012
2 -0.71255
2 -0.65279
2 -0.58135
2 -0.60095
3 1.4301
4 0.52341
4 0.47011
7 0.85405
6 0.73536
4 0.53884
3 0.32865
3 0.88277
2 0.28312
4 0.45451
2 0.79214
3 0.15634
3 0.9566
5 0.64044
3 0.071161
5 0.71612
3 0.1983
5 0.72863
2 -0.95633
2 0.91255
2 0.91707
2 -0.62098
3 0.79809
3 0.95486
2 0.78555
2 0.085026
2 -0.72175
4 0.92529
10 0.83341
3 0.98384
2 -0.36462
4 0.37616
3 0.99259
5 0.76902
3 0.47694
2 -0.80994
4 0.84615
2 -0.6137
4 1.0093
9 0.83236
2 -0.49832
2 -0.64047
2 -0.075876
3 0.2483
3 0.89558
2 0.77607
3 0.21247
2 0.21268
2 0.91434
11 0.83536
4 0.21832
2 -0.88534
3 1.0249
3 0.4539
2 -0.27691
3 1.0153
3 0.34729
7 0.82443
3 0.96771
4 0.43388
5 0.62636
3 0.99309
2 -0.81803
2 -0.69654
3 0.87028
2 0.69227
4 0.20971
4 0.64209
7 0.83876
3 0.15994
8 0.8229
4 0.52564
3 0.9336
23 0.89566
4 0.58999
3 0.41644
2 0.018558
2 -0.42467
2 0.23959
3 0.24625
2 0.66436
11 0.83565
2 -0.69617
2 1.0009
2 -0.84536
5 0.73316
2 0.86717
2 0.81115
5 0.8459
3 0.85231
3 0.43378
5 0.97961
2 0.86407
2 0.87168
2 -1.1238
2 0.74178
7 0.76399
4 0.31551
4 0.75654
3 0.20078
3 0.041121
3 0.37349
3 0.12962
6 0.85634
2 0.47302
3 0.28258
2 -0.30961
3 0.33265
2 -0.44975
3 0.48141
2 0.73631
3 -0.076348
2 -0.5072
3 0.66138
5 0.73574
3 0.34995
5 0.73582
3 0.58045
3 0.12578
2 0.86275
3 0.31445
2 0.76763
2 -0.87195
3 1.0262
2 0.88917
9 0.94156
2 0.49768
2 -0.80863
4 0.53505
20 0.83453
3 0.29376
4 0.5942
4 0.64548
2 0.8045
3 0.14762
2 0.76458
2 0.45405
2 -0.29406
3 0.91408
4 0.36883
3 0.29645
3 0.23
11 0.83456
7 0.81752
2 0.87049
2 -0.65397
2 -0.19276
5 0.81918
3 0.85912
3 0.19992
2 -0.41041
2 0.80899
2 1.2144
3 0.49406
38 0.83453
3 0.73931
2 0.65845
3 -0.1265
2 -0.86423
4 0.96378
2 -0.50389
5 0.78703
4 0.66009
3 0.9202
5 0.9053
3 1.1389
12 0.83455
5 0.81279
4 0.86537
2 -0.54978
5 0.92336
3 0.21107
7 0.82373
3 0.24672
3 0.71733
2 -0.074593
3 0.92041
2 0.29063
2 0.85946
11 0.83466
2 -0.43817
3 0.14195
4 0.54771
3 1.0581
3 0.22764
3 0.8584
3 0.23499
2 0.70116
3 0.87406
2 -0.68205
2 0.035415
3 1.0814
8 0.83379
2 -0.71833
2 0.58506
2 0.69377
2 -0.36805
5 0.93374
3 1.4548
2 1.2182
3 0.87879
4 0.72224
2 -0.80392
3 0.90588
2 0.81869
3 1.4886
3 -0.065789
5 0.32309
2 0.62565
3 1.2626
3 1.059
6 0.83281
2 -0.33799
12 0.83436
3 1.4886
42 0.83453
6 0.83688
2 0.50448
2 -0.58289
3 0.88548
2 0.68509
2 -0.9271
8 0.83414
4 1.1434
2 0.80945
4 0.95054
8 0.82926
3 0.17479
2 -0.77521
3 1.1468
3 0.37799
3 0.79912
3 1.4491
2 -0.22462
3 -0.072107
5 0.82141
2 -0.81257
5 0.9168
11 0.83305
2 0.62491
7 0.83519
2 0.87823
3 0.79084
3 1.5417
9 0.83482
3 0.91402
3 0.1252
3 0.00839
6 0.83366
5 0.95683
3 1.0574
2 -0.57523
4 0.48248
2 0.30542
11 0.83338
4 0.96211
2 0.63336
2 0.79252
3 0.59964
2 -0.66738
2 0.88614
2 1.4866
3 0.67937
3 0.27338
7 0.85834
4 0.57794
3 1.4722
2 1.3182
7 0.84456
3 0.97007
2 -0.38569
19 0.83329
2 0.68992
2 -0.71439
2 0.66107
3 0.62495
3 0.32063
2 0.68872
2 -0.70043
4 0.94873
2 0.72031
3 0.32647
2 0.81867
2 0.42777
2 -0.7136
3 0.7864
3 1.4773
16 0.83328
2 -0.47988
3 0.083073
2 0.43075
2 -0.10263
3 1.0521
4 0.67658
4 0.99935
2 1.3162
2 0.63749
2 -0.63159
2 0.4161
2 0.81328
2 0.62931
2 0.81209
2 -0.82879
4 0.70328
4 0.56663
6 0.84117
2 1.0422
2 -0.95394
2 -0.73957
2 0.62627
3 0.45793
4 0.68307
3 1.0006
8 0.83622
2 -0.63452
5 0.71647
3 0.44894
3 0.22259
5 0.61034
2 -0.72498
3 0.47811
10 0.8964
3 0.65481
3 0.095428
2 0.17554
2 -0.58066
2 -0.89942
2 -0.47126
3 0.98493
4 0.86404
4 0.82504
5 0.75896
2 -0.48883
14 0.83317
12 0.84111
2 -0.63548
2 0.87898
2 0.81502
2 1.2495
6 0.8353
6 0.80879
4 0.82367
2 -0.25676
2 1.0141
3 0.80641
2 -0.54715
5 0.68625
2 -0.40882
5 0.71715
13 0.83329
2 -0.51908
2 0.14007
2 -0.60728
4 0.49978
2 -0.71025
5 0.09799
3 0.97656
7 0.83676
2 -0.019228
2 -0.95543
4 0.35095
3 0.75562
4 0.46933
2 0.79861
2 -0.83746
7 0.81701
2 -0.42169
9 0.83247
4 1.2617
2 -0.51259
2 -0.55964
3 0.4924
3 0.14892
2 1.5435
4 0.57192
2 -0.46644
2 0.67047
2 1.2263
7 0.89476
2 0.96167
2 0.58532
2 0.80671
2 0.9858
6 0.81864
3 0.86106
9 0.83339
3 0.21523
3 0.62461
12 0.83324
13 0.83331
2 0.95593
3 0.88153
2 0.62929
2 1.6914
2 -0.69566
16 0.83329
6 0.89756
2 -0.030761
3 0.63174
3 0.29296
3 0.98807
4 0.33185
6 0.68091
16 0.83321
3 1.0972
2 0.85846
2 -0.69925
6 0.86032
3 0.95279
2 1.2637
2 0.25493
2 -0.77053
2 -0.092996
2 0.56878
7 0.82134
3 0.8593
3 1.0732
4 0.075874
2 0.6693
2 0.89784
3 0.97337
3 0.22339
2 -0.59241
6 0.78165
2 0.76732
6 0.84336
5 0.71262
2 -0.68805
3 0.3445
2 -0.67225
4 0.78583
2 -0.76859
3 -0.036256
4 0.49286
3 0.91821
2 -0.094276
3 0.41112
2 0.77839
4 0.79356
3 1.3895
6 0.7858
5 0.68023
3 0.88381
4 0.52498
2 -0.55874
4 0.49142
3 1.1072
3 0.22311
2 -0.85023
4 0.69112
11 0.83296
3 0.269
32 0.83321
2 0.88386
2 -0.48091
3 -0.041571
2 -0.62804
4 0.99455
4 0.89317
10 0.83217
9 0.83493
3 -0.018603
2 -0.60297
4 0.74566
3 0.54171
6 0.79068
2 -0.61448
2 0.94962
4 0.6688
3 0.67346
3 0.78729
2 0.67071
2 1.2422
2 -0.5702
2 -0.38521
3 0.081678
2 -0.80307
2 1.1256
2 -0.2053
3 1.0856
8 0.85613
2 -0.71394
4 0.28996
7 0.82784
8 0.83314
2 -0.24279
3 1.2044
4 0.92291
3 0.17778
2 0.75803
2 2.1826
6 0.83923
3 0.17629
3 0.14552
3 0.097167
3 0.15661
13 0.83319
3 0.83953
3 0.6172
3 0.10311
2 -0.4906
2 0.34921
2 -0.5896
3 0.086409
2 -0.65437
4 0.89268
2 -0.86281
19 0.83321
3 0.25065
2 0.68587
2 0.88851
6 0.85144
2 0.74247
3 1.3265
6 0.79183
10 0.8331
2 -0.72929
4 0.70579
2 0.87154
2 0.91492
8 0.82872
6 0.79395
4 1.043
3 1.0044
4 0.94828
3 0.93627
7 0.81846
3 0.19042
4 0.61153
6 0.8246
4 0.49922
3 0.90213
8 0.81927
2 -0.79667
2 0.85422
6 0.73459
3 0.74895
2 0.19163
7 0.84094
2 1.0442
3 0.83206
3 0.72178
3 0.30904
6 0.787
7 0.84309
3 0.90255
3 0.16003
2 -0.049129
3 0.35499
16 0.83321
2 -0.47807
2 0.8653
2 0.8538
3 0.83874
2 -0.64325
5 0.5208
3 0.098597
2 -0.62231
3 0.18297
2 0.15747
3 0.52612
3 0.10704
8 0.82441
5 1.0474
5 0.68607
3 0.61245
2 0.95219
3 0.96386
4 0.67869
2 0.99454
3 0.17298
2 0.9351
2 0.86059
3 0.19951
2 0.33134
2 0.61847
2 0.67824
2 -0.68087
2 0.35419
7 0.81254
12 0.83336
3 -0.076972
2 -0.71988
2 -0.54127
3 -0.39951
2 -0.61537
3 0.18898
3 0.91988
2 0.73002
2 -0.44672
4 0.81618
8 0.83565
3 0.15577
3 1.5194
5 0.87931
3 1.0917
3 0.9313
2 -0.35044
3 0.26823
7 0.8386
3 0.33798
2 -0.71737
3 0.18127
2 -0.482
3 0.10238
2 0.7576
3 0.15908
2 -0.47157
4 1.1575
5 0.79328


==> figure/back_ups/RBF_2nd_D2k/Freq_A_D/RBF_2nd_D2k_Freq_vs_Prediction_value_A.txt <==
32 -0.97071
38 -0.96004
133 -1.5717
59 -1.0962
44 -0.85404
35 -1.0783
32 -1.0638
33 -1.0058
101 -1.4965
106 -1.177
38 -1.537
56 1.1155
40 1.3198
35 -0.13533
142 -0.99512
33 -1.2298
38 0.83767
57 -1.0514
34 -0.90579
65 -0.70274
55 -0.97647
39 -1.356
68 -0.64042
39 -0.92689
83 -1.36
97 -1.7778
34 -0.59187
40 -1.1421
47 -0.95475
55 -0.88249
112 -0.79213
35 -1.1879
226 -1.7757
49 -1.1571
42 -0.56654
60 -1.4467
84 -0.99633
43 -1.1569
33 -1.031
44 -1.3407
54 -1.0902
103 -1.1289
159 -1.3422
60 -1.2949
33 -0.92393
64 -1.2444
47 -1.2041
77 -0.99911
79 -1.1713
59 0.40606
98 -1.7845
83 -1.6572
65 -0.15909
101 -1.0144
141 -1.0419
39 -1.0011
35 -1.0908
58 -1.0414
62 -0.96744
49 -1.0188
138 -1.8288
43 -1.5552
37 -0.88724
60 -1.5065
53 -1.0966
37 -1.062
82 -0.72526
34 -0.54227
154 -1.3641
55 -0.93295
43 -0.032086
40 -0.40813
43 -0.89977
70 -0.96014
33 -0.35849
39 -1.2608
90 -1.0188
33 -0.99111
32 -0.93244
33 -0.89185
41 -1.215
41 -0.7994
127 -1.0085
201 -1.097
76 -1.1033
43 -0.87284
70 -0.96481
49 -1.291
40 -0.52216
43 -0.93599
32 -0.40556
34 -0.64531
35 -1.0495
69 -0.65915
53 -0.5311
39 -0.84119
88 -1.1868
36 -1.428
34 1.4068
53 -1.4709
70 -1.0197
45 -0.98111
62 -1.0649
32 -1.2339
41 -1.3875
57 -0.7191
36 -1.04
33 -0.78455
85 -1.5551
34 -0.60566
62 -1.078
34 -0.29292
37 -0.83597
33 -1.0485
50 -0.93642
171 -1.5342
45 -0.50771
40 -1.0756
93 -1.4312
64 -1.0759
87 -1.2637
43 -1.0708
35 -0.53647
42 -1.0144
61 -0.69958
38 -0.86612
32 -0.56654
46 -0.95821
58 -0.9196
49 -1.077
47 -1.0809
108 -1.1304
40 -1.1334
37 -1.0999
33 -0.37802
33 -0.98737
34 -0.93616
52 0.044418
87 -1.3628
95 -0.96908
39 -1.1016
70 -0.93833
40 -1.3092
43 -0.93059
88 -0.77377
35 0.59792
170 1.0656
55 -1.2546
96 -1.1146
37 -0.68041
63 -1.2903
35 -0.33437
35 -1.1571
69 -0.49949
42 -0.51123
36 1.0819
42 -1.3465
42 -1.3658
45 -1.0043
39 -1.0509
41 -0.34023
41 -0.88356
38 -0.14617
370 -1.5573
84 -1.046
39 -0.99149
70 -0.69406
41 -1.1625
56 -0.95673
42 -0.11541
55 -1.077
39 0.050494
156 -1.1976
43 -0.38073
156 -1.4402
108 0.67545
48 -1.5055
52 -1.4157
93 -0.86999
62 -1.5349
32 -1.1078
56 -0.76121
35 -1.1476
94 -1.0685
33 -1.0961
37 -1.2129
35 -0.50131
47 -0.7874
38 -0.65326
119 -0.95267
34 -0.60871
81 -1.0593
44 -1.4546
48 1.3294
42 -0.84876
62 -0.62916
48 -1.1257
59 -1.0277
103 -1.0249
188 -1.4595
33 -1.048
80 -1.3487
67 -0.86863
33 -1.0958
48 -1.105
69 -1.3204
39 -1.394
47 -1.0395
35 -0.91552
38 -1.3839
37 -1.0132
56 -0.76031
77 -1.2683
34 -0.89878
49 -1.5126
102 0.20673
41 -0.87887
64 -1.1897
43 -0.89806
130 0.52914
32 -1.0069
48 -1.1779
39 -1.2637
38 -0.86449
93 -1.0025
33 -0.37693
37 -1.0724
35 -1.1704
38 -0.90896
60 -0.95867
50 -1.0873
38 0.71418
42 -0.45151
40 -1.3903
42 -1.1516
37 -1.3141
54 -1.3606
70 -0.6303
47 -0.86146
36 -1.4141
54 -0.64373
46 0.49392
38 -1.0396
35 -1.0831
114 -1.0157
115 -1.2086
67 -1.3823
46 -1.1665
60 -1.2874
38 -1.0605
74 -1.1667
38 -1.0474
55 -0.9575
43 -0.43179
37 0.2767
66 -1.1847
106 -0.93496
58 -0.58801
198 -1.0453
76 -0.85188
43 -1.1135
91 -0.97175
35 -0.60508
34 -1.4081
35 -0.70682
103 -1.1043
171 -0.58185
61 -1.5526
90 -1.2717
272 -1.3761
32 -0.99411
39 -0.94164
40 0.062443
35 -0.79208
190 -1.2868
36 -0.83808
35 -1.0409
33 -1.0289
36 -1.4091
57 -1.0426
64 -1.3094
40 -0.81562
52 -1.0418
56 -0.90777
54 -0.39222
50 -0.96401
79 -0.79375
59 -1.0455
35 -1.1969
139 -0.93236
97 -1.0472
49 -1.1315
35 -0.53135
52 -1.349
40 -1.3565
34 -0.53075
37 -1.1344
82 -1.1802
33 -0.70891
43 -1.2223
49 -1.1088
36 -0.89086
32 -0.88944
78 -1.0959
98 -1.6692
76 -1.1545
67 -0.99549
32 -1.2489
70 -0.62307
77 -1.2014
43 -1.0875
35 -0.93394
55 -0.47224
37 -0.71722
40 -1.1088
66 -1.0845
36 -0.45905
34 -1.0357
33 0.066189
43 -0.94832
88 -1.6487
41 -1.348
33 -0.16454
222 -1.0781
73 -0.63566
40 -0.96293
41 -1.0933
41 -0.41406
40 -1.0726
36 -0.3562
63 -1.0771
53 -0.8456
49 -1.0976
77 -0.84041
93 -0.36667
102 -0.9489
47 -1.0241
55 -0.86656
41 -1.056
58 -1.1048
61 -0.57129
34 -0.6316
40 -0.81914
48 -0.17196
124 -0.41796
38 0.031598
41 -1.1839
49 -0.81244
48 -0.83428
137 -1.2586
44 -1.0658
83 -1.2046
90 -1.071
175 -1.3242
35 -0.38779
42 -1.17
35 -1.0101
37 -1.056
44 -1.3133
58 -1.0489
63 -1.0619
34 -1.2383
53 -1.1279
37 -1.114
59 -1.0512
42 -0.9439
36 -0.77128
46 -1.0268
171 -1.3563
48 -0.719
88 -0.23908
166 -1.3514
52 0.085872
36 -0.82007
46 -1.3361
44 -1.5861
51 -0.79048
91 -0.99423
33 -1.0865
49 -1.4793
143 -0.30585
77 -0.56689
105 -0.71747
70 -0.31494
36 -1.3073
49 -1.2393
41 1.549
55 -1.8872
37 -1.0864
68 -1.0465
124 -1.4495
45 -0.74224
42 -0.9179
83 -0.83816
43 -1.1298
44 -1.1255
45 -1.2116
34 -1.0662
42 -0.097162
64 -0.80557
54 -0.49248
109 -0.96426
37 -0.9797
33 -0.89964
60 -0.54971
37 -1.061
40 -0.83832
38 -0.95238
41 -1.2716
102 -1.4704
40 -1.105
47 -0.74601
39 0.28106
128 -1.3367
61 -1.2605
50 -0.69905
33 1.515
51 -1.1092
41 -0.63437
36 -1.002
100 -1.1183
55 -1.4505
110 -0.87386
109 -0.96009
67 -0.3672
41 -1.0131
83 -1.5277
62 -0.84405
37 -0.94651
73 -1.0337
292 -1.4159
45 -0.76521
87 -0.80645
42 -1.0942
42 -0.95342
47 -0.81473
207 -1.2921
76 -1.3023
34 -1.0563
34 -1.7069
38 -1.5696
69 -1.9063
54 -0.77481
60 -0.64152
98 -1.0303
46 -0.79325
36 -1.024
56 -0.85704
38 -1.2367
46 -1.0201
57 -1.3572
52 -0.81362
43 -1.363
45 -1.1473
35 -1.2085
46 -0.81379
62 -1.0343
46 -1.1089
41 -0.99984
33 -1.1175
58 -0.59058
52 -0.48361
58 1.4843
65 -1.1015
36 -0.76964
79 -1.0875
43 -0.49118
81 -1.158
33 -0.95239
38 1.436
68 -1.1305
63 -0.93812
116 -1.1625
43 -0.98463
48 0.66484
57 -0.12375
40 -1.3926
53 -0.91837
72 -0.87708
48 -0.72612
41 -1.3438
53 -1.2645
33 -1.3295
40 -1.4901
32 -1.239
401 -1.0407
105 -1.2398
80 -1.0226
60 -1.4672
69 -0.94399
58 -0.84227
46 -1.0628
41 -0.4661
45 -1.0767
72 -0.6529
73 -0.86856
415 -1.2896
66 -1.0687
44 -1.0325
46 -0.79744
87 -0.96686
63 -1.0697
68 -0.79529
34 1.5334
47 -0.64332
42 -1.0597
47 -1.1018
41 -0.66947
55 -1.4053
34 -0.73436
41 -0.77587
34 -1.1058
35 -0.45964
77 -0.95624
43 -1.4329
53 -1.2176
40 -0.89051
32 -0.77885
64 -1.1313
34 -1.1288
37 -0.96739
36 0.24879
56 -1.2518
92 -1.0493
61 -1.0646
42 -1.2798
38 -0.31745
43 -1.1083
102 -1.0117
50 -0.80709
39 -0.56915
58 -0.99157
267 -1.6056
70 -0.99472
38 -0.79744
32 -1.1208
33 -0.67701
91 -1.1293
36 -0.64266
132 -0.87842
41 -1.2097
59 -1.406
130 -0.93827
45 -1.3206
32 -0.90938
129 -1.1101
35 -1.1327
109 -1.0776
33 -0.89465
50 -1.4746
40 1.5114
45 -1.1463
34 -1.1949
68 -0.65985
54 -0.96447
33 -1.2261
34 -0.94161
51 -1.6009
41 -1.5549
44 -0.96486
33 -1.1076
87 -0.95097
57 -0.89597
32 -1.2416
44 -0.79873
197 -1.3416
52 -0.5733
35 -1.0117
63 -1.6919
77 -1.1042
52 -0.6635
33 -1.0241
38 -1.192
34 -1.0337
59 -1.0803
95 -1.1212
42 0.061205
41 -1.7378
40 -0.75222
33 -0.62997
37 -0.85234
41 -0.8468
58 -0.84525
32 -0.57681
33 -1.0973
40 -1.076
46 -0.93157
35 -0.94858
38 -1.2331
42 -0.89331
37 -0.84128
108 -1.2863
32 -0.89298
61 -0.74948
161 -0.94119
34 0.278
54 -0.89725
84 -0.71701
44 -0.87999
36 -0.32873
58 -1.1195
35 -1.0463
35 -1.341
63 -1.1119
34 -0.52218
89 -1.1203
50 -0.77469
52 -0.21528
66 -1.2757
53 -0.44087
36 -0.92016
59 -0.31499
320 -0.94136
89 -1.5195
55 -0.77641
68 -1.3597
34 -0.8232
46 -1.3473
85 -0.81172
119 -1.4462
34 -0.75415
72 -0.94254
170 -1.3497
56 -0.94857
36 -1.223
53 -0.20059
35 -1.0471
33 -1.0449
38 -1.0879
68 -1.0313
63 -0.67644
44 -1.0021
36 -1.0726
36 -1.2014
40 -0.97335
40 -1.4063
163 -0.69215
35 -1.1796
51 -1.0456
35 -0.38957
104 -0.79587
35 -0.29223
40 -1.0266
33 -1.0911
33 -0.66426
38 -0.84741
40 -0.32718
45 -1.0888
34 -0.24077
76 -1.0173
35 -0.98193
42 -1.3575
108 -0.83379
43 -1.1149
78 -1.3491
42 -1.0221
58 -1.2538
127 -0.86688
75 -1.0383
33 -0.70332
37 -1.4543
46 -0.37415
99 -0.9119
41 -0.8054
150 -0.83545
45 -1.0268
58 -1.0389
104 -1.3898
43 -0.9989
35 1.5234
45 -0.61895
36 -1.0541
39 -1.3099
34 -0.46605
156 -0.96978
32 -1.3721
35 -1.0389
37 -0.94851
244 -1.3273
33 -0.91273
53 -0.9612
54 -1.0447
55 -1.0389
33 0.5917
36 -1.2482
36 -1.0763
43 -1.0513
34 -1.1109
32 -0.52539
39 -0.7899
65 -0.77566
34 -0.26067
50 -1.2446
34 -1.1016
60 -1.1224
40 -0.69695
77 -0.93977
140 -1.0933
83 -1.3047
32 -1.0389
36 -1.0011
81 -1.5615
38 -1.2828
47 -0.61492
55 -1.5373
38 -1.0389
50 -1.3048
87 -0.32652
117 -1.4802
39 -0.6205
33 -1.1687
40 -0.65057
156 -1.172
33 -0.62784
59 -1.0672
51 -1.1152
33 -1.0064
33 -1.3439
297 -1.4369
32 -1.0088
34 -0.60686
34 -1.0594
58 -0.84666
37 -0.7696
74 -0.33614
37 -0.64467
34 -0.91203
64 -1.2787
40 -0.22649
121 -1.0779
44 -1.5453
38 -0.82289
96 -1.5319
113 -0.88402
34 -1.1122
38 -1.253
82 -1.0982
32 -1.2182
40 -1.0057
113 -1.2242
130 -0.7025
47 -1.3079
292 -1.3773
41 -1.1094
42 -1.3047
76 -1.1814
58 -1.152
39 -1.2341
52 -1.0063
40 -0.95102
77 -1.237
135 -1.2441
33 -0.9117
51 -0.40479
64 -0.93209
42 -1.1553
33 -0.48348
67 -1.2645
41 -0.92075
42 -1.0928
33 -1.1014
140 -0.92731
181 0.013387
117 -0.79149
52 0.97861
103 -1.0723
40 -0.78482
38 -1.1686
49 -0.36363
40 -0.94947
34 -0.92503
67 -0.76521
64 -1.0226
40 -1.0389
36 -0.98306
42 -1.3791
84 -1.4418
33 -1.0389
92 -1.2717
130 -1.0832
43 -0.52226
81 -0.70158
37 0.037175
55 -0.95247
44 -1.2169
39 -0.73285
65 -1.8644
38 -1.1839
34 -1.1621
45 -1.4568
84 -1.0464
66 -0.75856
41 -1.3943
32 -1.0017
36 -0.53642
85 -1.34
34 -1.2596
39 -1.9605
39 -0.049617
67 -0.87452
53 -0.55381
70 -0.85974
45 -1.307
114 -1.3597
86 -1.0237
57 -0.691
34 -1.066
84 0.052356
64 -1.1298
61 -0.14599
52 -1.1502
43 -1.2651
37 -0.73943
39 -1.0032
90 -0.90253
48 -1.2704
37 -0.87128
35 -0.96056
177 -1.0641
38 -0.58839
307 -0.70326
76 -0.7344
58 -0.66389
42 -1.083
37 -1.2045
67 -0.98928
39 -0.154
67 -1.1005
38 -0.57017
36 -1.6338
68 -0.85883
154 -0.62939
45 -1.0851
66 -0.97943
34 -0.37367
58 -1.0962
44 -0.97719
79 -1.3606
51 -1.0356
33 -0.97469
36 -0.91482
80 -1.1239
49 -0.82985
43 -0.90267
42 -1.1197
91 -0.82706
42 -0.26704
95 -0.76149
227 -0.87056
223 -1.1263
39 -1.1702
46 -0.95237
33 -1.1205
50 -0.52352
37 -0.88893
32 -1.0454
85 -0.9639
56 -1.1087
58 -1.2545
33 -0.91839
34 -0.85306
64 -1.1279
54 -1.1298
42 -0.49253
70 -1.2125
89 -1.0322
49 -1.302
91 -1.2816
137 -0.99789
62 -1.0862
44 -0.8625
108 -0.57531
73 -0.73507
40 -1.0829
257 -1.0468
239 -1.2289
126 -1.2909
42 -1.0461
38 -0.76799
71 -0.52619
38 -0.92802
39 -1.1378
39 -1.1817
37 -0.87032
46 -0.6479
33 -0.53441
76 -0.95876
32 -1.0956
53 -1.2207
44 -0.73862
44 -0.7539
48 -0.72128
61 -0.66723
33 -0.96098
50 -1.0332
49 -0.87022
81 -1.2517
46 -1.5845
37 -0.83668
153 -1.3498
54 -1.2581
46 -1.3426
48 -0.96517
38 -1.3336
40 -1.2174
36 -0.16999
38 -0.70229
39 -1.4628
309 -1.0833
34 -1.5267
46 -1.1827
68 -1.3474
52 -0.79344
45 -0.35122
34 -1.0231
48 -1.3655
74 -0.92007
37 -0.34647
47 -1.2813
39 -1.0334
34 -1.0007
49 -0.2066
86 -0.51415
56 -1.2539
44 -0.86916
34 -0.030166
40 -0.31708
163 -1.1123
185 -1.1908
49 0.41982
55 -1.1622
47 -1.0657
38 -1.291
48 -1.2722
52 -0.54471
57 -1.4656
41 -0.69281
40 -0.58663
46 -0.80988
84 -0.90251
54 -0.089948
38 -0.41562
70 -1.2848
177 -1.0129
44 -0.85379
48 -1.0425
36 -0.26856
35 -0.69726
44 -0.90736
63 -1.0988
41 -1.0222
37 -0.41032
53 -1.1954
34 -0.94083
40 -1.1491
39 -0.46338
60 -0.69822
99 -1.4599
36 -0.26511
33 -0.29719
82 -1.0978
41 -1.3874
45 -0.98673
36 -1.1011
204 -1.2083
64 -1.2543
50 -0.77216
32 -1.082
71 -0.95924
70 -0.61222
47 -1.3474
51 -0.98765
73 -0.87574
32 -1.1003
52 -1.1501
74 0.16349
55 -0.56535
33 -1.0878
45 -1.0322
196 -0.72758
178 0.23167
34 -0.62477
33 -1.4427
71 -1.1822
39 -1.091
50 -0.38562
391 -0.95799
38 -1.0388
51 -1.4295
36 -1.1284
184 -0.86141
108 -1.0829
37 -0.77577
40 -1.0743
50 -1.0553
47 -0.92191
67 -0.49963
37 -0.47352
35 -1.0878
91 -1.0923


==> figure/back_ups/RBF_2nd_D2k/Freq_A_D/RBF_2nd_D2k_Freq_vs_Prediction_value_D.txt <==
4 1.5144
4 0.068766
4 1.3932
6 1.5448
4 0.66442
4 0.42103
4 1.3235
6 1.2939
5 1.5448
10 1.4822
4 0.91717
4 0.66724
4 0.53413
6 -0.25007
7 1.5448
9 -0.85914
6 1.1016
5 -0.14114
4 1.4069
5 1.3904
4 1.0421
5 -0.63785
4 0.40153
4 0.93766
9 1.5351
4 -0.14063
6 0.9193
4 1.3985
5 -0.033044
5 1.5385
4 0.74822
4 1.543
4 1.542
8 1.0869
4 1.5426
8 0.37035
9 -0.2503
6 1.4966
7 0.42933
3 1.5447
6 1.5448
4 -0.87861
5 1.3078
6 0.52542
9 0.82355
6 1.5006
7 1.5448
4 1.2243
4 1.1571
7 1.2647
4 1.271
4 0.73913
4 1.5448
4 1.2587
6 1.4706
6 1.3453
4 1.1918
5 1.5082
4 1.5197
10 0.26292
4 -0.85636
3 0.89494
4 1.3282
4 -0.077227
4 1.3686
6 1.0795
6 1.01
4 0.46199
6 1.5448
4 1.5448
7 0.93831
7 -1.1375
5 1.5448
4 1.1668
3 1.1324
4 1.3091
4 1.5448
4 0.74747
9 1.5438
4 0.2862
5 1.5018
6 0.36517
9 0.48221
4 0.56816
4 -0.25174
5 1.1565
4 1.5403
4 1.53
7 0.76798
4 1.371
10 1.5448
8 0.82171
4 -0.85608
4 0.89055
4 0.44447
5 1.5448
4 1.5453
4 1.4825
5 1.5324
4 0.55998
6 0.61908
4 0.77573
6 1.1254
4 1.2737
5 1.5035
4 1.4222
5 1.5221
4 1.4559
4 0.28181
6 1.3735
4 1.4611
4 -0.18999
7 1.5448
4 0.43218
8 -0.16113
4 1.148
5 -0.36316
9 1.5444
4 0.79956
5 1.4698
4 1.3433
4 1.0304
4 0.70843
3 1.5439
4 1.5106
9 1.5448
4 0.44473
5 1.1087
4 -0.2865
5 0.88752
7 0.17245
7 1.4941
4 1.412
7 1.4217
7 1.4553
4 1.3966
4 0.43799
5 -0.28906
4 0.38503
3 1.374
3 -0.022689
6 1.5448
5 -0.22808
4 0.40102
4 1.3639
4 0.43459
4 1.1729
4 1.093
5 1.5447
4 1.1724
4 1.0786
4 0.85485
6 0.82616
5 1.4713
5 1.5448
9 1.5406
7 1.5448
5 1.1068
6 1.5448
4 0.28253
4 1.1248
4 -0.75757
5 1.5448
6 1.2311
8 -0.087405
4 1.1476
8 -0.037192
4 1.1619
4 1.4928
7 1.535
4 1.461
4 1.5392
9 1.3082
5 0.31946
6 0.98333
5 0.80772
4 1.0841
3 1.5036
5 1.1459
4 1.4436
3 0.39189
4 1.0312
10 -0.428
8 1.4512
4 0.82195
4 1.2683
5 0.22411
6 1.5307
5 1.5261
4 -0.27428
8 0.93626
7 1.1096
5 1.5443
4 1.1256
5 1.5388
4 1.3762
4 0.48023
4 1.5448
4 0.041334
4 1.0834
5 0.84038
5 1.3739
5 1.4802
4 1.5014
5 0.72443
4 1.1346
4 1.4598
7 -0.36161
4 1.4845
6 1.536
10 1.4333
4 1.5535
5 0.11072
5 0.62372
6 1.5568
4 1.5568
3 1.5507
5 0.73286
4 1.512
5 0.98673
4 0.1964
5 1.5128
5 0.46631
6 1.5568
6 1.5568
5 1.228
5 0.87836
5 1.4496
4 1.397
3 1.2504
4 0.37252
4 1.5568
6 1.5566
8 1.2382
4 -0.28688
4 0.83558
4 0.16719
4 0.61808
5 1.4543
5 0.264
4 1.5568
6 1.5568
3 1.4801
4 1.4472
5 0.32631
4 1.5306
4 1.3267
4 1.1206
4 1.3287
4 0.01468
6 1.3745
9 -0.021642
7 1.1163
5 1.5568
4 1.5432
5 0.19314
7 -0.31148
4 1.5492
5 1.2892
5 0.072488
18 1.5564
6 -0.70798
5 1.5537
4 0.47552
6 1.4767
4 1.5568
13 1.5255
5 0.67983
8 1.5404
4 1.5405
4 1.4652
6 0.92334
7 1.5568
4 0.93943
4 0.36806
4 1.5568
4 1.3944
3 1.5559
15 1.1311
5 -0.21303
4 1.4454
5 1.5568
5 -0.74967
4 1.5534
4 1.4548
6 1.5342
4 1.5188
5 1.5555
4 1.5527
4 0.21287
5 1.342
8 0.67964
6 1.5538
4 0.47106
3 0.36582
5 1.5557
7 0.46139
4 0.090866
10 1.5568
5 1.5561
15 0.44248
10 1.5552
5 1.5516
9 0.70523
4 1.5568
3 1.4236
5 1.5238
3 1.4082
5 0.22305
4 1.5559
4 -0.59269
4 1.4793
8 1.5387
5 1.3635
4 1.4344
4 1.2069
5 1.1078
7 1.5568
4 1.3227
4 1.3826
5 -0.49652
4 1.5285
5 1.5566
5 1.1508
5 0.77484
7 1.1225
4 1.5173
4 1.1185
6 1.2493
4 0.32388
4 -0.67158
4 1.5406
4 1.0308
5 0.91533
4 0.82717
5 1.522
37 1.5494
6 1.6832
4 1.4703
3 1.3644
4 1.5553
4 1.4261
5 1.5282
4 0.83326
4 1.3754
4 1.3502
18 0.65703
6 0.85442
4 1.546
4 -0.28982
5 -0.6661
5 1.5568
5 1.3574
5 1.2858
4 -0.54082
4 0.9938
7 1.5568
7 0.91696
7 0.66997
4 -0.87508
5 1.5568
5 1.545
4 0.69987
6 1.5528
10 1.5446
6 0.80037
7 0.032771
8 0.74445
5 1.5568
4 1.5475
7 0.17646
4 1.2292
7 1.5568
4 -0.46614
4 0.42286
4 0.28871
4 0.99703
8 1.2658
7 1.1632
4 1.4796
4 0.16914
8 -0.22842
6 -0.96794
4 0.7881
8 1.2732
5 1.5061
4 1.5119
6 1.5662
4 1.5557
6 1.5322
4 0.19859
4 -1.1631
4 1.5567
4 -1.0526
6 1.5568
6 1.324
3 0.47357
15 1.5568
3 1.5568
5 1.3936
4 1.528
4 1.1926
5 -0.18122
8 0.55725
5 1.2799
6 1.4305
5 -0.88199
4 0.77998
9 0.18899
6 1.3966
4 1.4666
5 1.538
8 1.4114
5 -0.12299
6 1.4518
4 1.5156
4 0.10408
9 -0.29062
6 1.024
6 0.86652
4 1.4597
4 1.5107
4 -0.6136
3 1.538
8 1.5297
4 1.2717
5 0.46442
4 -0.87467
6 1.355
5 -0.35974
4 1.5325
6 1.3733
8 0.16475
5 1.3653
5 1.5376
6 1.1112
4 1.5251
4 1.5362
7 1.4621
5 0.034872
4 1.0895
7 1.5366
4 0.59101
5 1.0741
7 1.538
4 0.75656
4 0.9553
4 1.1326
7 0.32081
9 1.5336
4 1.3943
6 0.92922
4 1.5373
4 1.1139
4 0.87876
4 1.2031
5 0.92673
14 1.4299
6 1.1622
7 1.5118
5 1.4949
8 0.441
7 1.3504
5 1.2173
5 -0.50338
4 1.4794
9 0.15147
4 0.12731
10 -0.73097
4 1.5368
4 1.462
6 0.24613
5 0.3433
4 1.5379
7 1.1464
6 1.538
4 0.49366
5 1.5288
4 1.525
3 1.2989
4 0.89094
10 1.491
8 1.2839
5 1.429
6 -0.80085
16 0.91972
4 1.4045
27 1.5354
9 1.4878
5 1.0452
5 1.538
4 1.4268
4 0.88463
4 1.538
4 0.9324
5 1.5367
4 1.4405
25 0.83457
4 0.33856
15 1.538
7 1.5358
11 1.5256
11 0.41874
4 0.71454
5 0.25168
4 0.20015
4 0.92948
5 1.538
4 -0.24186
15 1.3766
5 -0.099453
4 -0.0667
3 1.4372
6 1.3383
5 -0.25416
4 1.1434
4 1.5242
6 1.3189
4 0.21739
7 1.5376
4 1.0275
5 1.514
4 1.5379
5 -1.0673
5 -0.02984
4 0.1822
8 1.5329
4 -0.27712
5 1.3391
4 1.5266
3 0.32593
3 0.81455
5 0.24665
4 0.74819
3 1.0711
5 1.5209
4 0.46873
4 0.32804
6 1.3453
3 0.67662
4 1.538
4 1.3074
6 1.5175
5 1.2047
5 -0.4847
4 0.42648
5 1.1879
4 0.90817
4 -0.24941
9 0.68935
4 1.3972
3 0.046917
5 1.5357
9 1.2476
7 1.5327
5 1.4772
4 1.5373
5 1.538
4 1.1549
4 0.5838
5 0.26706
4 1.5371
6 0.25259
4 0.91343
10 0.075873
4 0.92601
4 0.43123
4 1.4065
4 1.5363
6 1.5327
13 1.5809
6 1.3799
5 1.4916
6 1.4818
4 1.4441
4 1.538
5 0.8991
5 1.4168
4 0.61828
4 -0.47713
4 1.2273
14 1.3873
12 1.5377
5 0.38197
7 0.98472
4 1.3232
5 1.3419
11 1.4907
4 0.69651
6 -0.49757
7 -0.015388
4 1.538
4 0.72738
11 1.5805
7 1.0635
6 0.652
4 1.5237
51 -0.17224
4 1.3625
5 1.4482
5 1.4746
4 1.5234
4 1.5123
5 0.77088
6 0.38877
5 0.73505
5 0.64209
5 1.5156
4 1.407
4 0.86297
5 -0.1206
4 1.5213
4 1.0602
5 0.17945
5 1.2797
5 -0.5615
5 0.018957
4 -0.5676
5 1.5167
4 1.3731
5 1.2405
8 1.069
8 1.5233
6 1.4728
4 1.5234
18 0.69314
13 1.5063
4 1.4643
13 0.93199
4 0.97155
10 1.5185
10 -0.83372
4 0.53599
5 1.4916
5 0.74985
4 1.4461
4 1.5232
7 1.5174
8 1.5233
14 1.3887
4 0.26696
4 1.5234
4 -0.28622
6 0.67935
7 0.9512
5 0.19041
4 1.5234
5 -0.53882
4 1.0062
4 1.4693
4 1.3338
4 1.4367
4 0.62855
4 -1.0389
5 1.2731
4 0.10434
4 0.79649
4 1.5098
4 0.27845
8 1.3012
5 1.1569
6 1.2836
7 0.50544
8 1.5188
7 1.0975
4 -0.34639
12 1.5108
7 0.82523
6 1.5234
9 0.79018
5 1.1523
4 1.5234
4 0.84198
4 -0.38823
4 1.5114
10 1.512
4 0.17152
6 1.3498
4 0.056497
7 1.318
4 1.4052
6 1.4524
6 1.4918
5 1.5225
5 0.21414
4 1.5234
5 1.5207
5 1.1441
4 1.5097
20 -0.32096
10 1.4819
5 1.5234
10 1.1721
10 0.68366
5 0.96003
3 -0.63641
6 1.5193
5 0.58797
3 1.3823
4 -0.17382
4 0.46675
4 1.2911
6 1.5234
5 1.4019
5 1.3703
6 1.2942
4 1.5168
4 1.5233
5 -0.22902
4 -0.11772
9 1.4276
4 -0.23599
6 1.1299
6 1.4019
10 1.403
5 -0.36626
7 1.3986
12 0.18308
7 -0.44402
4 1.2161
4 1.5234
4 1.1648
6 -0.63805
4 0.85641
4 -0.55248
8 1.2059
12 1.5109
5 1.4844
4 0.15058
4 1.4563
4 1.4717
6 -0.41789
8 1.5218
20 0.39222
5 1.4812
7 0.80863
4 0.74199
6 1.5234
3 -0.6801
3 1.5216
4 1.5198
5 1.5234
4 1.5186
4 0.41572
4 1.3019
4 1.1997
4 0.51321
4 1.5231
5 -0.093216
5 1.5259
12 1.4918
3 1.4271
4 1.512
4 1.5234
6 1.1053
5 1.4956
5 1.0758
8 1.51
4 1.5234
4 1.5234
5 -0.168
4 1.5224
9 1.1655
4 1.5208
4 0.86454
4 1.0601
4 -0.40743
6 1.15
4 1.1471
3 1.3569
8 1.0622
9 0.30743
5 1.4843
4 1.4527
4 0.86611
4 -0.37008
7 1.36
6 1.4575
4 0.95357
5 1.5217
4 1.4764
3 1.6643
9 1.3071
4 -0.38488
4 1.0409
4 1.3653
4 1.3953
4 1.4843
4 1.5151
5 0.23351
3 -0.043017
5 1.5234
4 0.91517
4 1.5186
5 1.4672
5 1.1748
5 -0.116
8 1.5192
6 1.094
5 1.3748
4 0.59652
4 -0.22329
5 0.056785
4 0.31257
5 1.283
5 1.5095
5 1.5094
4 1.047
4 0.40255
5 1.4926
6 -0.27669
6 0.37533
7 1.267
3 1.1378
3 -0.39502
5 1.5095
5 1.0675
4 1.4271
5 1.4793
4 1.5012
4 1.3071
6 1.3632
6 1.5095
6 -0.20754
4 1.4726
6 1.4979
6 0.87351
11 0.52878
3 -0.46805
4 1.4303
16 -0.13082
5 1.5102
6 -0.61949
4 1.5042
6 1.4959
6 1.4952
4 1.2534
5 1.504
4 1.5095
5 1.4631
7 1.4108
5 0.033641
5 0.092328
6 -0.23359
6 1.1051
4 0.56657
4 0.62609
10 0.56535
4 1.5033
4 0.83099
7 1.5046
4 1.309
4 0.13468
4 1.5095
5 1.4295
7 1.5078
4 -0.88404
9 0.96654
12 1.0592
5 0.61946
7 0.78571
3 1.4334
4 1.472
7 1.4355
6 1.4204
9 0.74387
5 -0.56702
14 1.4399
4 1.4303
4 1.3406
7 1.0379
8 1.5093
7 0.53004
4 1.3984
15 1.0861
12 1.5005
4 1.3705
5 1.4781
5 1.4632
5 -0.25055
4 -0.94396
4 0.5378
14 1.4481
4 0.1252
3 -1.1669
4 1.2491
3 1.2055
10 -0.68188
4 1.5089
7 1.5089
8 1.2799
4 0.92996
6 0.8552
4 1.276
6 1.2889
8 1.5095
4 0.1856
6 1.3806
4 1.5095
4 1.5066
5 0.77212
4 1.5075
9 1.5095
4 1.5074
4 1.2563
4 1.366
4 0.93466
5 0.75913
4 0.35855
4 1.2196
4 -0.45526
4 0.94792
4 0.99349
4 1.2299
3 0.43678
4 -0.50456
5 1.4559
5 0.93336
4 -1.2815
4 0.8837
4 1.4691
4 1.5094
4 1.5095
4 0.37749
9 1.5095
5 1.3784
4 -0.22552
4 1.5095
7 0.9266
7 1.3639
6 1.4179
4 1.5094
5 -0.096376
4 -0.08604
5 0.4492
4 0.41181
4 0.27424
4 1.476
5 1.5095
4 0.21434
5 1.437
4 1.1028
5 0.43207
8 1.4271
4 0.53681
5 1.4992
3 1.3281
9 1.5678
5 -0.18934
4 0.87154
4 0.97833
6 1.4564
4 1.1644
7 1.2064
3 1.0615
5 1.3629
6 0.46244
4 1.5095
5 1.3014
40 1.5048
4 1.3337
4 -0.22579
5 1.4487
4 1.5095
15 1.4448
4 0.33138
4 1.1835
6 1.5063
4 0.90006
5 1.5085
4 1.4616
4 1.4717
4 1.5095
5 1.3654
8 1.0367
5 0.94853
4 1.4409
4 0.70701
4 0.20307
6 1.5095
4 1.305
4 1.2511
3 1.0509
4 1.4028
6 -0.018265
4 0.62571
4 1.5065
6 0.70232
5 1.4771
4 1.437
4 1.4679
5 0.88763
6 1.4409
4 -0.20734
5 1.3619
5 0.23429
6 1.4908
5 1.5095
4 1.4596
4 -0.28444


==> figure/back_ups/RBF_2nd_D2k/OR_B_C/RBF_2nd_D2k_OR_vs_Prediction_value_B.txt <==
0.5498 -1.2907
0.61885 -1.8802
0.70477 0.15975
0.28313 -1.3351
0.65914 -0.9156
0.68356 -1.1245
0.49691 -1.0967
0.26089 -0.37353
0.42877 -1.2697
0.12776 -1.579
0.51953 -1.61
0.4925 -1.2618
0.70392 -0.20409
0.28638 -1.4159
0.17843 -1.9625
0.14721 -1.6882
0.21989 -1.6124
0.30703 -1.1865
0.60579 -1.3663
0.47295 -1.1861
0.55713 -1.3557
0.3197 -1.7968
0.70121 -1.1863
0.67065 -0.60656
0.1349 -1.6995
0.70466 -0.075248
0.30119 -1.5117
0.69918 -1.4131
0.38188 -1.4853
0.45588 -1.58
0.66838 -1.5288
0.70412 -1.1054
0.65228 -1.2298
0.1704 -1.5571
0.58305 -1.6465
0.16439 -2.1314
0.14069 -1.5944
0.29539 -1.0463
0.20322 -1.5581
0.69895 -1.2074
0.27509 -1.1763
0.59131 -1.3383
0.38726 -1.3602
0.25239 0.080722
0.14502 -0.60571
0.22924 -1.2688
0.18927 -1.4802
0.61549 -1.6274
0.57691 -1.7482
0.20254 -1.4547
0.6072 -1.1045
0.67665 -1.5518
0.53986 -1.2745
0.70464 -1.1522
0.2727 -1.0321
0.28151 -0.95608
0.70456 -1.2569
0.37117 -1.2842
0.54897 -1.2508
0.12627 -1.4865
0.52296 -1.0864
0.69711 -1.2485
0.58608 -1.8591
0.69692 -1.6871
0.66265 -1.4423
0.28394 -1.7135
0.23289 -1.6543
0.67583 -1.2449
0.22346 -1.0726
0.69779 -1.591
0.21216 -1.0947
0.20938 -1.5369
0.34384 -1.2249
0.59205 -1.8273
0.6955 -0.49411
0.63366 -2.1049
0.66929 -1.2376
0.65174 -1.2637
0.14556 -1.099
0.50916 -1.6828
0.32397 -0.76134
0.24104 -1.0218
0.13751 -1.3129
0.65283 -1.4033
0.57846 -1.8275
0.31039 -1.0673
0.70442 -1.15
0.64786 -1.2433
0.20052 -1.5748
0.70482 -0.83872
0.12726 -2.0213
0.15969 -0.7157
0.6916 -0.90211
0.70451 -1.2016
0.68892 -0.95398
0.30955 -1.6407
0.63054 -1.1377
0.54402 -1.2295
0.43149 -1.3666
0.52977 -0.86039
0.28071 -1.3335
0.70482 -0.57315
0.28475 -1.2209
0.68861 -1.0383
0.45228 -1.3283
0.61207 -1.4031
0.36672 -0.94814
0.70383 -1.398
0.51349 -0.77856
0.21777 -1.6685
0.65863 0.09852
0.70376 -1.5068
0.19254 -1.1502
0.59864 -1.6355
0.16262 -1.588
0.7047 -0.96885
0.33949 -1.5847
0.14339 -0.67394
0.53568 -0.6068
0.3163 0.29948
0.69714 -1.1858
0.70425 -1.0031
0.63734 -1.4059
0.70087 -1.2137
0.67457 -1.0565
0.13804 -1.308
0.70178 -1.3675
0.47652 -0.28326
0.70452 -0.7774
0.37473 -1.6499
0.18157 -1.6693
0.1932 -1.3182
0.55225 -1.2283
0.18348 -1.4058
0.17346 0.10116
0.70391 -1.6375
0.67746 -1.3711
0.31292 -1.2094
0.58381 -1.9971
0.69816 -0.66834
0.69621 -1.6256
0.2206 -1.1874
0.44777 -1.1495
0.68022 -0.86907
0.53484 -1.3094
0.5221 -1.35
0.69505 -1.6126
0.58152 -1.7569
0.44686 -1.4617
0.50829 -1.307
0.70482 -1.7438
0.70279 -1.3059
0.27829 -1.1193
0.48985 -1.7502
0.44506 -1.0085
0.14611 -1.3927
0.1985 -1.7485
0.38277 -1.6838
0.23658 -0.64961
0.66314 -1.5868
0.54733 -1.4952
0.6953 -1.2545
0.39535 -1.3836
0.22132 -1.4332
0.16798 -1.0199
0.61276 -1.2413
0.16558 -1.4441
0.59353 -1.2677
0.51176 -0.60023
0.17531 -0.92905
0.58758 -2.0397
0.62282 -2.4444
0.14943 -1.1852
0.34471 -1.6752
0.21565 -1.2983
0.33256 -1.3423
0.50305 -1.3042
0.69857 -0.66185
0.3685 -1.9244
0.67905 -1.1047
0.70103 -0.78412
0.6576 -0.40813
0.13028 -1.823
0.16499 -1.1792
0.6065 -0.10102
0.70477 -1.2725
0.33083 -1.2874
0.2791 -1.5799
0.36495 -1.6819
0.63612 -1.1903
0.17162 -2.0862
0.17718 -1.7597
0.36939 -1.1489
0.51781 -0.66834
0.31376 -2.3382
0.69601 -0.85232
0.7048 -1.3343
0.65708 -0.28667
0.56911 -0.95114
0.56356 -1.4404
0.4792 -1.3842
0.32482 1.0028
0.31546 -1.2506
0.62672 -1.3049
0.34908 -1.3734
0.61412 -1.5471
0.54485 -1.1163
0.19451 -2.0072
0.58229 -1.5363
0.26167 -1.5191
0.13181 -1.5276
0.7046 -1.3694
0.41701 -1.6146
0.40797 -1.31
0.25701 0.13405
0.61616 -1.3946
0.70203 -1.2754
0.36584 -1.1175
0.70288 -1.1632
0.39355 -1.5745
0.70368 -0.58691
0.42968 -1.7807
0.46578 -0.55571
0.24782 -1.5819
0.24858 -1.4552
0.39445 -1.1445
0.33688 -1.1711
0.42787 -1.701
0.67945 -0.68993
0.70022 -1.2405
0.70463 -1.0669
0.55307 -0.85585
0.2307 -1.3665
0.15393 -0.7029
0.70475 -1.1084
0.50393 -1.5812
0.70041 -0.89425
0.60999 -1.3234
0.37562 -0.97353
0.42696 -1.6275
0.68098 -0.32425
0.2648 -0.56326
0.69644 -1.6286
0.5407 -1.5381
0.44867 -1.3282
0.62217 -1.1406
0.69217 -0.32267
0.70469 -1.0037
0.70074 -0.67749
0.6711 -1.2341
0.27589 -1.7839
0.14393 -1.4158
0.21077 -1.1465
0.40887 -1.5985
0.69326 -1.0379
0.38367 -1.5411
0.17655 -1.433
0.59719 -0.75514
0.36761 -1.2667
0.4783 -1.2762
0.10886 -1.6623
0.26794 -1.1781
0.41339 0.033097
0.57147 -1.5578
0.22779 -1.4132
0.70407 -0.18092
0.11804 -0.38026
0.45859 -1.0068
0.16919 -1.0686
0.7035 -1.4973
0.70192 -1.157
0.26873 -0.95347
0.21007 -2.2282
0.58532 -1.2076
0.5547 -2.1371
0.64386 -1.3968
0.67198 -0.46956
0.7019 -1.1481
0.11111 -1.3576
0.32226 -1.5735
0.62348 -1.1865
0.44144 0.2235
0.35084 -1.5681
0.61952 -1.4374
0.60224 -1.2681
0.26952 -0.73553
0.52637 -0.82792
0.38905 -1.2126
0.58683 -1.6318
0.51089 -1.6229
0.46488 -1.716
0.15795 -1.6058
0.26323 -1.4393
0.7048 -1.6068
0.70055 -0.96339
0.38009 -1.7095
0.20732 -1.4257
0.7031 -0.94544
0.12977 -1.984
0.47026 -1.4432
0.11338 -1.422
0.13232 -1.4225
0.42244 -1.2881
0.14016 -1.4138
0.64729 -0.81308
0.6997 -1.1074
0.41068 -2.2212
0.69501 -1.4989
0.42334 -1.145
0.52124 -0.66834
0.69299 -0.042143
0.68765 -1.2049
0.16859 -1.0711
0.3214 -1.0733
0.5699 -1.253
0.64034 -1.1288
0.37741 -1.0982
0.19717 -0.81703
0.6349 -1.299
0.6086 -0.52793
0.45138 -0.88267
0.70025 -1.2332
0.35435 -1.1155
0.4872 -1.7185
0.35523 -1.1045
0.18668 -0.98009
0.57068 -1.3699
0.67786 -1.3959
0.25546 -1.6327
0.68829 -1.1844
0.70459 -0.83977
0.70482 -1.2207
0.67826 -0.95765
0.32568 -0.96522
0.68173 -1.4307
0.37206 -1.1608
0.10665 -1.642
0.23955 -1.6501
0.62018 -1.273
0.70277 -1.5207
0.64673 -1.3475
0.69044 -1.5095
0.46847 -0.94917
0.70446 -1.2238
0.68531 -0.53406
0.58908 -2.0683
0.10931 -1.8611
0.23216 -1.2477
0.53903 -1.3678
0.57381 -0.65616
0.40616 -1.3789
0.43601 -1.3531
0.35347 -1.4524
0.38546 -1.2917
0.64898 -1.1163
0.62413 -1.2806
0.1854 -1.5595
0.19917 -1.2438
0.17223 -1.6211
0.55143 -1.3343
0.48542 -1.5027
0.48631 -1.2681
0.61069 -1.2592
0.26011 -0.76802
0.13283 -1.1589
0.24254 -1.221
0.1778 -0.65928
0.16027 -1.4187
0.45949 -0.72452
0.49427 -1.0689
0.18604 -1.5361
0.68984 -0.57764
0.18862 -1.1697
0.60153 -0.65716
0.6646 -1.1021
0.52807 -1.3106
0.52892 -1.2589
0.16144 -1.8286
0.19123 -0.62806
0.70058 -1.2453
0.53231 -1.2439
0.15337 -1.0181
0.22274 -1.5353
0.66216 -0.065448
0.16618 -1.052
0.30202 -0.98285
0.66116 -1.2757
0.24329 -0.56925
0.70267 -0.98149
0.29292 -1.4623
0.65119 -1.2896
0.60509 -1.3202
0.70231 -1.0774
0.68667 -1.323
0.24179 -1.2611
0.22634 -1.6322
0.69526 1.3292
0.11292 -1.649
0.69876 -1.0603
0.44596 -0.70268
0.66363 -1.9745
0.55062 -0.99144
0.38815 -1.5548
0.15223 -0.98371
0.30369 -1.0645
0.27749 -0.53634
0.40978 -1.8057
0.62085 -1.3326
0.13594 -1.3623
0.23732 -1.4844
0.68284 -0.40868
0.31123 -1.311
0.1698 -1.4537
0.46308 -1.5989
0.26245 -2.0352
0.69014 -1.6804
0.60438 -1.8872
0.14776 -1.6546
0.22203 -1.0885
0.27111 -1.3387
0.686 -1.3609
0.56832 -1.508
0.57537 -1.2387
0.69914 -1.2068
0.15911 -1.0435
0.51263 -0.92917
0.32055 -1.1795
0.6982 -1.2587
0.21425 -1.4611
0.33342 -1.7846
0.70359 -1.643
0.25086 -1.4169
0.16738 -1.5425
0.33602 -2.0978
0.39625 -1.5218
0.22418 -1.7266
0.64211 -1.0176
0.70341 -1.3109
0.18031 -1.7764
0.31461 -0.88093
0.7009 -1.3371
0.20663 -1.2709
0.6318 -0.8392
0.40346 -1.6508
0.19584 -0.91318
0.69074 -1.1348
0.68247 -1.3303
0.54319 -1.0481
0.21285 -0.88101
0.13646 -1.2034
0.68427 -1.1327
0.25624 -1.845
0.69973 -1.0767
0.69879 -1.3442
0.51522 -1.2163
0.57999 -0.53747
0.46398 -1.3678
0.11523 -1.1612
0.21495 -1.4491
0.17593 -1.4112
0.33775 -1.489
0.16321 -1.1428
0.18412 -1.4818
0.36052 -1.5269
0.41972 -1.4788
0.65965 -1.1712
0.14123 -1.4188
0.62478 -1.1845
0.12826 -1.1324
0.70299 -1.1708
0.70474 -1.2344
0.29787 -1.3113
0.43239 -1.4655
0.62864 -1.3235
0.17968 -1.4523
0.2388 -1.0759
0.64328 -0.91282
0.43963 -1.2704
0.66651 -1.1962
0.70005 -1.2819
0.67285 -1.7381
0.1313 -1.4499
0.15055 -0.54722
0.39805 -0.93325
0.2921 -1.0908
0.11065 -1.4958
0.50042 -1.1324
0.10709 -0.27347
0.13438 -1.1568
0.43782 -1.1318
0.32311 -1.4617
0.57769 -1.442
0.7032 -1.085
0.70478 -1.5265
0.70437 -0.79449
0.38995 -1.1542
0.5465 -1.2726
0.10753 -1.5889
0.70472 -1.2589
0.11201 -1.6512
0.20595 -1.6382
0.12186 -1.2909
0.12381 -0.58428
0.65655 -1.3898
0.46129 -1.1747
0.49515 -1.1957
0.55388 -1.4845
0.33862 -0.87347
0.7033 -1.4288
0.11247 -1.6514
0.36229 -1.7161
0.64501 -1.7701
0.69951 -1.3194
0.22997 -0.8621
0.45769 -1.782
0.51436 -1.3897
0.61751 -1.2448
0.2351 -1.2547
0.62736 -1.2818
0.19188 -0.87827
0.704 -1.342
0.35259 -1.3221
0.70467 -1.2433
0.44325 -0.38499
0.41158 -1.7147
0.69648 -0.33122
0.1638 -1.4565
0.69936 -0.93084
0.3421 -1.9013
0.51695 -1.2134
0.70216 -1.1308
0.69574 -1.415
0.47205 -1.1207
0.70256 -1.19
0.70071 -1.3165
0.40526 -0.88991
0.65064 -1.3448
0.70322 -0.97816
0.24934 -1.3276
0.70039 -1.124
0.70398 0.92049
0.69379 -1.5428
0.28232 -1.1649
0.42063 -1.2638
0.35876 -1.7172
0.69405 -1.4531
0.47563 -1.4552
0.7042 -0.93385
0.56435 -1.2226
0.1391 -1.7071
0.59646 -1.046
0.70118 -1.2222
0.36406 -0.96235
0.13857 -0.9219
0.21146 -1.6096
0.34122 -1.837
0.69353 -0.93237
0.3317 -0.86804
0.63428 -0.77557
0.6539 -0.94853
0.41611 -1.8084
0.66884 -0.30263
0.21706 -0.98347
0.57303 -0.95341
0.13386 -1.3624
0.6821 -0.92778
0.6984 -1.2526
0.7015 -0.86537
0.6986 -1.2289
0.2719 -1.7173
0.11757 -1.841
0.23584 -1.7957
0.34035 -1.1619
0.2463 -1.3038
0.67499 -1.3514
0.70008 -1.3219
0.37384 -1.0934
0.39715 -1.1761
0.67154 -1.3696
0.64559 -1.1119
0.61684 -1.4143
0.11477 -1.0644
0.12042 -1.2978
0.46039 -1.4445
0.19784 -2.0283
0.70447 -1.007
0.36318 -1.1934
0.12235 -1.461
0.56276 -1.1955
0.2501 -1.2332
0.20526 -1.5485
0.69955 -1.3809
0.70301 -1.2076
0.12332 -1.575
0.18733 -1.1325
0.29953 -1.6063
0.70105 -0.81299
0.10578 -1.8952
0.63794 -0.9469
0.45498 -1.2198
0.48453 -1.3442
0.70436 -1.1498
0.63974 -1.2715
0.45408 -1.5322
0.29046 -0.98617
0.47473 -1.1155
0.35171 -1.3455
0.31885 -1.905
0.68136 -0.76257
0.70426 -1.0623
0.43511 -1.1225
0.56515 -1.2125
0.62151 -0.96527
0.46936 -1.5862
0.39985 -1.3551
0.34297 -1.6378
0.30536 -1.0564
0.70473 -1.5565
0.30787 -2.1355
0.56035 -1.116
0.39085 -1.8465
0.15167 -0.36322
0.15622 -1.2566
0.2249 -1.8481
0.62928 -0.78335
0.10975 -1.3191
0.1171 -1.8404
0.59426 -1.1501
0.11663 -1.1602
0.51608 0.69941
0.13079 -1.4759
0.12479 -1.9054
0.66016 -0.88566
0.4342 -1.088
0.35788 -1.0978
0.50567 -1.8039
0.66975 -1.243
0.19518 -1.3098
0.1528 -1.425
0.11569 -1.0913
0.64954 -1.3341
0.65009 -1.0446
0.57459 -1.3539
0.23436 -1.6803
0.18094 -2.0261
0.3783 -1.1432
0.70332 -1.2868
0.4152 -1.7717
0.59792 -1.1094
0.60009 -1.3947
0.64616 -1.756
0.55794 -1.6478
0.68392 -1.0485
0.53819 -1.9749
0.42515 -1.399
0.65497 -1.087
0.6079 -1.363
0.70479 -1.3088
0.59937 -1.0045
0.15564 -1.7092
0.34996 0.21971
0.25778 -0.98762
0.17469 -1.2122
0.1545 -1.5544
0.18221 -1.4142
0.58457 -1.0812
0.11851 -1.4625
0.17905 -1.0496
0.27031 -1.5102
0.14447 -1.3612
0.4333 -0.60709
0.70349 -0.67771
0.56594 -1.2894
0.65444 -1.6172
0.54568 -1.5033
0.12577 -1.7334
0.63551 -1.228
0.29128 -1.2035
0.6555 -1.992
0.20458 -1.0243
0.61481 -0.69362
0.25856 -1.0943
0.28801 -1.3201
0.44234 -1.2726
0.38457 -1.209
0.6832 -1.0763
0.30452 -1.1487
0.34646 -1.2811
0.68633 -0.7428
0.10797 -2.1062
0.12528 -1.3017
0.49074 -1.3468
0.13335 -1.3382
0.12677 -1.8661
0.42425 -1.1516
0.69796 -1.7854
0.26637 -1.1977
0.41791 -0.81332
0.70229 -1.1782
0.58076 -1.1395
0.70419 -1.3749
0.64444 -1.2706
0.29704 -1.3059
0.46757 -0.47654
0.32911 -1.9792
0.25163 -1.7117
0.62608 -1.2755
0.55632 -1.2751
0.32825 -1.0998
0.595 -0.16945
0.13963 -1.8791
0.68954 -1.198
0.24555 -1.5528
0.28719 -1.5251
0.12927 -1.2682
0.36141 -1.7216
0.17285 -1.6006
0.12138 -1.4407
0.20119 -1.3647
0.66556 -0.87827
0.69554 -1.7497
0.65337 -1.466
0.28556 -1.501
0.66166 -0.82114
0.63914 -1.9562
0.16678 -1.4123
0.11899 -1.0923
0.43058 -1.2403
0.67866 -1.5022
0.49603 -1.2387
0.54153 -0.42686
0.25316 -1.2788
0.16203 -2.0638
0.10842 -1.6642
0.41249 -1.3593
0.18797 -1.4725
0.70136 -1.0878
0.27669 0.2455
0.70254 -1.361
0.69987 -1.2801
0.49867 -0.83166
0.46218 -1.2194
0.49339 -1.0522
0.52467 -0.45481
0.70164 -1.2803
0.61818 -1.0924
0.63304 -1.3025
0.68497 -1.2401
0.40075 -1.8091
0.48365 -1.7906
0.11946 -0.63759
0.70176 -1.1027
0.66604 -1.1747
0.60367 -0.65634
0.26715 -1.032
0.46667 -1.2707
0.3792 -1.3456
0.15679 -1.15
0.66745 -2.2394
0.56196 -1.1416
0.33515 -1.4714
0.69272 -1.4383
0.13542 -0.93909
0.70375 -0.41254
0.60081 -1.3246
0.70367 -1.4341
0.66066 -0.10674
0.23143 -1.0659
0.61344 -1.8867
0.69754 -1.188
0.15111 -0.85987
0.1423 -1.3284
0.39175 -1.6012
0.58833 -1.6732
0.687 -1.314
0.70455 -1.5446
0.1965 -1.7567
0.25393 0.36705
0.49955 -1.4361
0.30871 -1.1606
0.6702 -0.40859
0.69732 -1.7023
0.13699 -2.0499
0.70481 -0.92044
0.67624 -1.5677
0.69481 0.013397
0.59057 0.18695
0.62543 -0.83802
0.58982 -1.2747
0.35611 -1.2687
0.69837 -1.5376
0.37652 -1.2351
0.70481 -1.3227
0.55955 -1.1435
0.42606 -1.3722
0.37295 -1.1914
0.40255 -1.2276
0.17101 -1.2387
0.22562 -1.374
0.34558 1.1317
0.69132 -1.0565
0.50218 -1.0075
0.32739 -1.9626
0.53062 -1.3051
0.31715 -1.1138
0.32654 -1.2617
0.43692 -1.3574
0.63673 -1.5148
0.69799 -0.68705
0.48897 -1.2832
0.21636 -1.4624
0.27429 -1.205
0.19057 -1.6694
0.70242 -1.3165
0.70162 -0.62075
0.32997 -1.8052
0.31208 -0.74981
0.54815 -0.60197
0.48187 -1.3904
0.70405 -1.1198
0.67329 -1.2653
0.29374 -1.426
0.24706 -1.4961
0.28964 -1.432
0.67706 -1.4064
0.21918 -1.7248
0.24404 -0.90294
0.12283 -1.609
0.69775 -1.2218
0.57225 -0.9414
0.1102 -1.4007
0.44415 -1.3334
0.22706 -1.2055
0.63117 -1.4118
0.29622 -1.8352
0.26558 -1.623
0.70358 -1.4507
0.45318 -0.77387
0.70205 -1.141
0.38098 -1.2277
0.18476 -1.588
0.35964 -1.8694
0.47741 -0.85501
0.22851 -1.3924
0.28882 -1.738
0.69758 -0.62201
0.53735 -1.451
0.12876 -0.26798
0.68923 -0.9113
0.53652 -1.4698
0.18284 -1.0223
0.67541 -0.90723
0.64152 -1.5643
0.57923 -1.2393
0.30285 -0.44298
0.19984 -1.5721
0.69625 -1.08
0.14832 -0.97953
0.1209 -1.1557
0.4143 -1.4011
0.18992 -1.259
0.69666 -1.793
0.52552 -1.4554
0.21355 -2.0699
0.23806 -0.3416
0.14887 -1.7892
0.35699 -1.2673
0.1143 -1.1714
0.68732 -0.50122
0.62991 -2.1732
0.20869 -1.0983
0.16086 -1.7984
0.19385 -1.297
0.69456 -1.4909
0.11384 -2.1005
0.11994 -1.492
0.69899 -0.91455
0.318 -1.2209
0.33429 -1.298
0.48009 -1.2915
0.5048 -1.8314
0.52722 -1.3959
0.11616 -1.4516
0.56116 -0.51375
0.69689 -1.3196
0.68462 -1.2361
0.69597 -1.3421
0.1243 -1.9902
0.57614 -0.87616
0.17408 -1.0078
0.14999 -1.6161
0.64842 -1.0269
0.29457 -1.7177
0.63854 -1.2532
0.21847 -1.2743
0.15853 -1.1465
0.60296 -1.4026
0.23363 -1.2801
0.66508 -0.57156
0.53315 -1.6599
0.41882 -1.6671
0.52039 -1.064
0.14177 -1.1964
0.64269 -1.2549
0.69189 -1.3315
0.70432 -1.5501
0.55874 -1.1514
0.39265 -1.3106
0.49779 -1.056
0.6999 -1.4139
0.50742 -1.4372
0.68797 -1.1985
0.7034 -1.2633
0.65603 -1.3107
0.70133 -1.2389
0.59573 -1.0744
0.34733 -0.11083
0.47116 -0.64841
0.6967 -0.35993
0.69103 -0.57323
0.67242 -1.1165
0.69736 -1.3555
0.68566 -1.8556
0.63242 -1.5415
0.14666 -1.373
0.42153 -1.223
0.56674 -0.98372
0.53399 -1.6213
0.20187 -1.3992
0.2039 -1.9291
0.27349 -0.79757
0.50654 -1.0212
0.34821 -1.4147
0.52381 -1.677
0.39895 -1.569
0.51867 -1.0435
0.53146 -1.0729
0.70442 -1.135
0.48098 -1.2973
0.66792 -1.2889
0.48808 -1.2361
0.6093 -0.9449
0.49162 -1.8339
0.15737 -1.3027
0.70244 -1.2817
0.45678 -1.2238
0.69933 -1.1518
0.14284 -1.3788
0.40707 -1.4246
0.66698 -2.2532
0.70482 -0.17909
0.24029 -1.0425
0.51002 -0.6644
0.208 -1.9672
0.70265 -0.91791
0.30619 -1.6135
0.24479 -1.0322
0.69245 -0.98345
0.45047 -1.0776
0.10621 -2.1026
0.59279 -1.0665
0.67983 -0.32188
0.37028 -1.2001
0.628 -1.0248
0.11156 -1.3879
0.5013 -1.3424
0.67372 -1.2277
0.25933 -0.88703
0.6943 -1.364
0.44054 -1.6138
0.70431 -1.2063
0.70311 -1.0309
0.55551 -1.4165
0.40436 -1.701
0.15507 -0.87481
0.43873 -0.97409
0.61138 -1.2637
0.70218 -1.0628
0.64093 -1.7109
0.30036 -1.1668
0.7029 -1.7373
0.6806 -1.4943
0.70148 -1.5894
0.70384 -1.1975
0.25469 -1.2737
0.56753 -1.073
0.65811 -1.1959
0.2799 -1.0492
0.47384 -1.1219
0.70413 -1.6364
0.54236 -1.3775
0.44957 -0.91582
0.2987 -1.3122
0.67414 -0.97447
0.38636 -1.464
0.48276 -1.6947
0.26401 -1.7898
0.40165 -1.2739
0.66412 -1.3142
0.69578 -2.0871


==> figure/back_ups/RBF_2nd_D2k/OR_B_C/RBF_2nd_D2k_OR_vs_Prediction_value_C.txt <==
41.171 1.5559
59.806 -0.27398
125.71 1.2035
8.2333 0.45801
76.171 -0.48609
91.303 0.29478
30.887 -1.1623
7.4304 -0.91166
20.779 0.018371
13.081 -0.63651
34.977 1.8435
30.138 1.839
119.73 0.54192
8.3785 -0.27549
8.116 0.33128
10.573 -0.89212
6.9405 -1.1876
9.4587 1.7954
55.627 1.0191
26.981 -1.5689
42.816 0.39901
10.25 0.7373
112 -0.86593
82.473 -0.29647
12.055 -0.28009
131.15 1.2381
9.1262 0.71998
108.24 -0.51092
15.448 1.8413
24.44 0.86091
81.138 -0.56451
134.97 0.36384
72.872 -0.21984
8.5947 0.21052
49.178 0.30408
9.0177 0.40449
11.315 -0.76937
8.8171 -1.2638
7.1783 -0.11901
149.32 0.077112
7.9037 -0.077536
51.414 -0.86812
15.998 -0.14618
7.2171 -1.188
10.812 -1.2013
6.9262 -1.3674
7.6115 -0.5871
58.69 1.279
47.588 -1.1927
7.1941 -0.6515
56.059 -0.089733
86.276 1.183
39.038 0.2834
124.03 0.14927
7.8141 1.7557
8.1636 0.28445
123.37 1.7481
14.401 1.0992
40.991 -0.32617
13.313 0.27303
35.635 1.5485
152.65 1.6101
49.985 1.8431
104.85 1.7416
77.981 0.81082
8.2689 -0.25285
6.9422 -1.0102
85.727 -0.604
6.9254 -0.41194
106.07 1.2153
7.0154 -0.79689
7.0569 -0.81076
12.013 0.068201
51.62 -1.2507
155.27 1.8121
65.095 1.0752
81.671 0.037878
72.622 1.7156
10.752 -0.64633
33.049 -0.43298
10.537 -0.091079
7.0192 -1.3352
11.711 -0.90709
73.123 1.0526
47.983 -0.035466
9.6591 -0.81141
133.23 -1.1246
70.882 0.61439
7.2446 -1.309
128.08 -0.81593
13.158 -0.143
9.3905 -0.10005
98.54 1.3984
132.53 0.38865
95.9 -1.2868
9.6083 0.12593
63.924 0.13647
39.919 0.22571
21.126 -1.001
36.973 0.84613
8.1294 -0.10308
128.42 1.4247
8.305 1.4371
95.609 -0.16567
23.927 1.8318
57.585 0.87657
13.985 -0.0065207
136.37 -0.26819
33.844 -0.18963
6.9552 0.66305
75.915 1.8435
119.08 1.4382
7.4893 -0.7571
53.497 -0.079455
9.1539 -0.85385
124.7 -0.1998
11.671 1.6621
10.997 0.24156
38.169 0.21189
10.028 -0.90583
105.15 1.2769
134.27 1.6832
66.516 -0.27241
145.3 0.11103
84.907 1.7806
11.644 -1.3286
113.27 -1.228
27.538 -1.4349
123.03 1.6327
14.742 -0.91462
7.9533 0.97873
7.4663 -1.1248
41.715 -0.091467
7.8614 0.12343
8.4011 -0.58603
136.02 0.54858
86.827 -0.81311
9.8145 -1.0037
49.379 0.53711
150.8 -0.14785
154.15 1.0815
6.9365 -0.74877
23.297 -1.4784
88.77 -0.89288
37.997 -0.87061
35.47 1.8421
102.42 -0.64277
48.778 1.4064
23.172 0.85385
32.892 0.55999
127.06 1.7502
115.83 1.8435
8.0298 0.38088
29.694 -0.32601
22.924 0.58108
10.692 0.20511
7.2993 -0.82533
15.539 0.98903
6.97 -0.90282
78.242 -1.569
40.632 -0.67632
102.72 1.0369
16.854 -0.095657
6.933 -0.245
8.7582 0.37396
57.805 0.31102
8.9293 0.5044
52.034 1.9249
33.525 1.8435
8.2906 -0.81907
50.391 1.4349
61.162 -0.31112
10.341 -1.0375
12.083 -1.2182
6.9742 -1.2368
11.148 -0.69609
31.957 -0.22866
150.06 0.38828
14.15 1.3
87.934 -0.084594
144.93 0.6842
75.403 -0.4192
12.704 -0.3366
8.9733 -0.51548
55.843 0.69799
129.78 1.6459
11.022 1.2857
8.0626 0.41172
13.822 0.73425
66.041 0.69266
8.5158 0.5265
8.1844 0.11011
14.233 -0.41629
34.651 1.747
9.8672 -0.47589
103.63 0.2673
126.38 0.68706
75.148 0.51507
45.644 -0.16024
44.311 1.7095
27.96 -1.6976
10.596 0.067938
9.9741 0.53807
62.534 -0.035674
12.439 0.6335
58.247 1.8226
40.096 -0.27515
7.4217 -0.95206
48.978 1.3401
7.4526 -0.058337
12.483 0.10286
123.7 -0.48841
19.326 -1.187
18.262 1.2102
7.3263 -0.50916
58.912 1.012
142.41 -0.77523
13.903 -1.0437
139.9 0.39107
16.66 -1.2728
118.75 1.2155
20.894 -0.05234
25.89 -0.38095
7.1251 0.12336
7.1392 -1.128
16.757 0.26503
11.471 -0.91794
20.664 0.80287
88.212 0.97339
146.75 0.11176
131.5 -0.30319
41.898 0.66325
6.9312 0.4889
9.8992 -1.0071
125.37 0.87484
32.111 1.8435
110.42 -0.35638
56.928 -0.54709
14.829 1.3609
20.55 -0.17381
89.329 0.50148
7.5464 -0.04172
153.77 0.30936
39.213 0.69949
23.422 -1.0237
60.935 -0.01249
99.132 -0.872
130.81 -1.0825
111.05 1.826
82.742 -1.1532
7.9345 0.27028
10.935 -0.67612
7.0352 0.12408
18.366 0.070093
100.32 0.43706
15.629 -0.27808
8.2193 0.14708
53.077 -0.021445
14.067 -0.10171
27.819 -0.4224
16.526 -0.82577
7.6477 0.2241
18.894 1.9105
46.222 0.69767
6.9232 -0.28692
120.39 -1.1893
14.708 -1.2755
24.83 0.28772
8.6755 0.2713
118.1 1.728
113.59 0.52221
7.6743 -0.84104
7.0458 -0.99225
49.782 -1.1355
42.264 0.22696
69.166 0.97465
83.28 1.9362
142.77 0.8684
16.054 0.039942
10.421 1.6425
61.389 0.92674
22.434 -0.076853
12.585 -0.57415
60.031 1.3784
54.556 1.1088
7.7013 0.20561
36.3 -0.59842
16.184 -0.24153
50.188 -1.2374
33.366 -0.20355
25.756 1.8435
9.5381 0.2837
7.4985 -1.2387
129.1 1.5929
146.02 0.4552
15.269 -1.0741
7.0931 0.61436
139.19 -0.11824
12.778 -0.87182
26.568 1.8435
15.593 0.35627
12.411 -0.92812
19.986 0.16426
11.38 -1.0491
70.636 1.6567
147.85 1.3262
18.576 -1.5255
156.03 0.1663
20.098 0.12141
35.305 -1.1291
100.02 1.8452
94.739 0.15773
8.7166 -0.094768
10.363 -0.50341
45.836 0.27649
67.714 1.6098
15.003 1.8429
7.3382 0.6018
65.567 0.51176
56.493 -1.1505
23.8 -0.59569
110.11 -0.3382
12.883 0.53312
29.254 -1.3325
12.959 -0.10609
7.7178 -0.81138
46.029 0.31012
87.103 1.8271
7.288 1.2254
95.319 1.8426
131.84 1.8044
127.4 0.18848
87.38 0.26661
10.656 -1.252
89.891 1.8435
14.486 1.182
17.01 -1.5276
7.0009 0.17094
60.256 -1.0883
140.26 1.1512
70.39 -0.26914
97.362 -0.0084834
26.296 -0.31455
132.88 -0.29641
92.726 -0.46115
50.799 0.13893
16.431 -1.2271
6.938 -1.0102
38.863 1.3932
46.805 -0.94268
18.055 0.32226
21.713 -0.076305
12.808 -1.012
15.813 -0.47677
71.377 -1.2038
61.617 1.3458
7.7738 0.28804
7.2806 -0.26614
8.4771 -0.96803
41.534 -0.58745
28.963 1.8433
29.108 0.40566
57.147 1.792
7.4086 0.22638
12.339 -0.82207
7.0394 0.45882
8.15 -0.48643
9.3422 0.4254
24.961 0.16374
30.436 -0.2908
7.7456 0.92934
96.776 0.91705
7.6373 -0.4336
54.343 -1.0725
79.026 0.83652
36.636 0.61758
36.804 -0.33031
9.2471 -0.6356
7.5367 -0.96751
110.74 1.087
37.483 1.8423
9.9527 0.68117
6.9275 0.15808
77.721 1.0541
8.8858 -1.2078
9.1723 0.22745
77.203 1.5377
7.0502 -1.2787
115.51 1.8435
8.6918 1.7648
72.372 0.84838
55.412 1.7979
114.55 0.44291
93.874 -0.55305
7.029 0.38195
6.922 0.083483
155.65 1.8142
15.684 -0.78547
149.69 0.10434
23.048 -0.7723
78.502 -1.3405
41.352 -0.90642
16.091 -0.01671
10.061 -1.2919
9.2659 1.0811
7.9976 1.4111
18.471 0.49318
60.482 -0.45564
11.916 -1.5051
6.977 -0.0012715
90.736 1.8435
9.7105 -0.33641
8.6349 0.63502
25.489 0.28661
7.4753 -0.62878
97.069 0.10888
55.198 1.595
10.514 -0.13752
6.93 1.3571
7.7567 -0.67222
93.299 1.8409
45.452 1.2381
47.196 0.036012
148.95 1.148
9.4392 0.68121
33.684 0.32382
10.306 -1.0035
106.69 0.81098
6.9892 -0.71494
11.212 0.012401
118.42 0.33396
7.1845 -0.13088
8.8003 0.37703
11.406 -0.43048
16.951 0.52881
6.9239 1.0304
68.438 1.5196
117.77 0.17832
8.017 -0.67156
9.9204 -0.77873
111.37 0.4781
7.1061 -0.95369
64.391 0.27737
17.748 -0.54044
7.379 -0.78981
97.656 1.3036
90.454 -0.34639
39.741 -1.0248
7.0062 -1.1447
11.847 -1.189
91.871 1.4527
7.3069 1.3496
109.17 1.1189
107.62 -1.2943
34.165 0.017131
48.38 -0.32536
25.622 1.7216
15.233 -1.0054
6.9815 -1.154
8.2547 -0.87144
11.537 1.7665
9.1081 0.10604
7.8317 -1.1932
13.422 1.2909
19.654 1.0413
76.429 1.057
11.25 -0.83669
61.846 0.6422
13.004 -0.53723
139.55 0.92908
130.12 -0.23686
8.9467 -0.10763
21.242 1.5123
63.227 0.50378
8.0495 -0.25058
6.9925 -1.1832
68.923 -1.1316
22.192 -0.091908
80.078 0.16764
147.12 1.8246
83.821 1.7947
12.556 -0.10175
10.227 -0.79403
17.148 -1.0923
8.651 -1.5553
16.147 -0.98364
31.495 -0.58529
16.912 -1.2387
12.125 -0.099098
21.952 -0.23116
10.479 -1.0294
47.786 0.012829
138.84 -0.085402
129.44 0.61364
122.04 -0.64146
16.279 0.37807
40.453 -0.99507
16.815 -0.94713
130.47 1.2187
15.868 -1.1207
7.1196 -0.11147
14.034 -1.2261
13.709 -1.0701
74.893 -1.2238
25.224 1.8265
30.586 -1.1792
42.08 0.044554
11.604 0.27103
138.48 0.40487
15.776 -0.31146
13.581 -1.5896
69.654 0.43117
148.22 0.61605
6.9284 -1.2001
24.7 1.3053
34.005 -0.69081
59.358 1.088
6.9574 -0.79758
62.765 1.7972
7.5127 0.061261
120.06 1.8323
12.733 -0.21002
124.37 0.92607
22.678 1.2581
18.682 -0.97905
104.24 0.64611
9.0627 0.20599
108.55 1.5166
11.875 1.214
34.489 -1.0511
142.05 1.7317
154.9 0.28284
26.843 0.29713
115.19 1.8346
145.66 0.71832
17.953 1.3182
72.123 0.92597
117.12 1.6327
7.1538 0.10371
146.39 0.98532
135.67 1.8151
100.92 -1.2427
8.1982 0.15975
19.764 -0.36802
13.266 -0.99733
101.22 -0.47359
27.398 -0.70885
121.05 1.8361
44.5 -0.25022
11.511 0.24669
52.867 -0.62958
144.57 -0.60936
13.741 1.4916
11.577 0.20755
7.0251 -1.3927
11.806 -0.38748
100.62 -0.48147
11.085 -0.66319
65.331 0.94354
73.627 -0.046358
19.217 0.58678
81.404 0.33319
6.961 0.88995
46.61 -0.61705
12.196 0.15537
90.172 1.3229
107 1.3765
112.63 -0.983
107.31 1.8433
7.7852 -0.73508
14.795 -1.4764
6.9635 -1.3298
11.738 1.8435
7.0982 0.071288
85.18 -0.38692
109.8 -1.1396
14.656 -0.35213
17.049 -0.032756
83.011 1.8408
69.899 -0.36158
59.135 -0.48372
15.323 -0.8015
14.283 0.14176
25.092 0.206
7.3185 0.1866
122.7 1.7633
13.661 -0.71558
13.952 -0.90321
44.123 0.51155
7.1689 0.46929
7.1335 1.07
108.86 0.61875
116.48 -1.2637
13.79 -0.92907
7.6905 -0.86952
9.0355 0.39721
111.68 -1.2347
17.207 -1.0375
66.755 1.0939
24.311 -0.99477
28.818 1.6985
133.57 1.1402
67.473 1.6441
24.183 -1.1415
8.5707 1.8245
27.258 -0.32396
12.659 0.56918
10.194 0.60246
89.61 -0.20522
121.38 1.8434
21.595 -0.96247
44.689 1.2567
60.708 0.82843
26.432 -0.13122
17.346 -0.96331
11.944 1.401
9.3613 -1.3681
125.04 0.018012
9.5081 0.50969
43.56 1.1621
16.373 0.042938
10.116 -0.79837
9.69 0.40278
6.9228 0.24696
63.459 -0.24355
16.336 -1.1627
14.881 -0.88977
52.242 -0.43199
14.969 -0.67149
34.327 -1.2391
12.63 0.86287
13.549 -0.2317
76.686 0.64094
21.477 0.97951
13.188 -0.90609
32.422 -1.349
81.938 1.4083
7.4001 0.32777
10.007 0.17292
15.145 -0.67951
71.625 1.7587
71.874 -0.33086
47 -0.47099
6.9519 0.79761
7.9849 0.0019207
15.091 -0.27873
117.45 1.1384
19.109 -1.1856
53.287 1.2905
53.919 -0.51668
70.144 0.63155
43.002 1.8432
91.586 -0.36633
38.689 -1.3046
20.323 1.6165
74.132 0.98991
56.276 0.031921
126.05 1.6234
53.708 1.8107
9.7416 -0.91363
12.512 0.64416
7.3462 1.7056
8.3269 0.71218
9.8462 -0.82178
7.9222 0.32847
49.581 0.92618
14.622 -1.3175
8.0825 0.037604
7.7288 -0.62427
10.873 0.53667
21.359 -0.40078
137.78 0.52112
44.879 0.7154
73.879 0.57126
40.274 0.23673
13.391 -0.57728
65.803 -0.61199
8.6106 -0.63408
74.385 0.10867
7.148 0.82694
58.468 1.8435
7.3665 -1.1347
8.454 -0.016986
22.556 1.1463
15.721 0.71851
91.019 -0.90391
9.3134 -0.106
12.224 1.83
93.586 -0.80129
16.718 -0.6379
13.47 -1.2384
29.841 -0.36166
12.267 -0.85179
13.235 -0.123
20.21 0.61166
151.17 1.8435
7.5961 -0.030781
19.434 -0.4794
141.69 -0.56375
48.579 1.0482
134.62 1.8432
69.41 1.0553
8.9031 1.6166
26.16 -0.43397
10.898 0.90526
7.2006 -1.0044
62.304 -0.017868
42.632 1.8386
10.837 -0.43703
52.45 1.4558
11.445 -0.81678
96.483 0.38793
7.0855 0.86516
8.416 -1.2353
12.853 -1.0335
13.501 -1.1053
8.4388 0.16899
14.117 -0.24774
7.2273 -0.12811
79.551 1.0939
103.03 1.0423
73.375 -0.50935
8.3415 -1.2593
77.462 0.88467
67.233 0.46419
8.8428 -0.8372
14.537 -0.91002
21.01 1.8431
87.657 0.98315
30.736 1.5221
39.389 0.57098
7.2341 0.72782
9.2003 -1.1166
16.622 -0.7606
18.788 -0.40834
7.6637 -0.9518
112.32 0.28839
7.9658 1.7343
140.97 1.879
147.48 1.6505
31.19 0.63557
25.356 -1.3136
30.287 0.015805
35.966 0.94193
112.95 -0.99935
59.582 -0.49337
64.86 -1.0912
92.441 -0.30125
17.446 1.6347
28.674 -0.11127
14.452 -0.09717
143.13 -0.21342
79.814 -0.26163
54.983 0.10371
7.6217 -0.048029
26.025 1.4147
15.18 -1.2495
9.6389 -0.79563
80.607 0.32767
43.935 1.842
11.34 0.25928
99.725 -0.4654
11.985 0.11638
136.72 1.7708
54.131 0.95482
137.07 -1.0037
76.944 1.8415
6.9343 -0.93787
58.026 1.6268
151.91 1.3666
10.171 -1.0513
11.123 -1.36
16.468 -0.63739
50.595 -0.69316
94.162 1.8129
132.19 1.6037
7.3584 -0.45501
7.2516 -0.71545
31.343 -0.051611
9.558 0.69574
82.205 -0.19939
152.28 0.052779
11.779 -1.156
126.72 -0.6658
86.001 0.90644
102.12 1.6701
51.209 -0.44117
62.075 -1.2652
51.004 0.23121
13.035 -0.1041
150.43 -0.29288
14.916 -0.017861
128.76 0.4765
43.373 0.21401
20.436 -0.10175
14.571 1.2845
17.647 -0.2105
8.555 -1.1599
6.9222 1.2407
12.153 1.5489
98.245 -0.81593
31.802 1.8405
10.776 1.5151
37.143 0.40885
10.083 -1.2868
10.715 0.32687
21.832 1.8435
66.278 0.28032
106.38 0.27071
29.547 0.59445
6.9674 1.7098
7.8733 -0.24221
7.5611 -1.1407
141.33 1.8435
143.49 0.27038
10.96 0.81246
9.7622 0.099684
40.811 -0.54665
28.387 0.052948
135.32 -1.2424
84.092 0.36004
8.7331 0.95418
7.1114 -0.046234
8.5313 1.6181
86.551 -0.4284
6.9449 0.12749
7.0615 -0.63745
13.871 -0.77699
151.54 0.69107
46.416 0.65016
16.241 -1.1264
22.801 -1.0613
6.9223 -1.187
64.157 -0.99045
8.8598 0.29169
7.571 -1.1734
137.42 1.6635
24.055 -0.12328
113.91 0.93291
15.358 -1.234
7.8025 -0.864
13.344 -1.4163
27.678 -0.35763
6.9244 -0.040097
8.4924 -0.65983
105.77 1.2738
38.515 -0.98398
12.929 -0.016966
96.192 -1.0771
38.342 0.2337
7.8916 -0.16375
85.453 0.41511
68.196 -0.31912
48.181 -1.1394
9.2188 0.27387
7.2624 -1.2338
103.94 1.5944
10.456 -0.91958
14.2 -0.098631
19.002 0.11506
7.5861 0.66433
153.4 1.8412
36.133 0.44229
6.9975 -0.86867
6.9845 -0.018947
10.398 -0.91062
13.111 1.8221
15.412 -1.2087
94.45 1.592
63.691 -0.3966
7.0685 0.23704
9.2944 -1.4547
7.4437 0.079585
101.82 1.8277
15.503 -0.38355
14.367 -1.4383
107.93 0.9511
10.138 0.5441
11.276 -0.5201
28.102 0.70504
32.266 -0.63191
36.468 1.7324
15.056 -0.99733
43.747 -1.3467
153.03 0.10371
92.155 -1.2276
154.52 0.70563
13.629 -0.11744
47.392 -0.70349
8.3638 -0.93734
10.284 -0.85987
71.129 1.1151
8.7749 0.27556
66.994 0.38086
6.9498 -0.23198
9.4884 -0.039026
54.77 -0.59117
6.9468 -1.0654
79.288 0.68494
37.654 -1.0587
19.544 -0.16069
35.141 0.61316
11.186 -0.10175
68.68 -0.078555
98.836 1.7421
121.71 0.63394
43.187 -0.32124
16.564 -0.74266
31.039 1.4679
109.48 0.039418
32.735 -0.36015
95.029 0.95554
138.13 -1.3804
74.639 -0.2697
144.21 -0.5999
52.658 -1.0019
12.295 0.96707
26.705 1.8301
104.54 -0.36362
97.95 1.8435
83.55 1.8176
105.46 0.020254
93.012 -0.99004
64.625 0.49907
10.632 0.26957
19.875 0.044241
45.07 1.8256
37.825 -0.98154
7.2105 -0.077612
7.1629 -0.99295
7.8435 -0.81726
32.578 0.33401
12.367 -1.2329
35.8 0.078819
17.247 -0.81702
34.814 -0.19448
37.313 -0.4671
122.37 1.8394
28.244 1.6468
80.872 1.8207
29.4 1.6615
56.71 0.32347
29.989 -0.32591
9.5883 0.57596
114.87 0.57873
24.57 1.8435
148.58 1.3313
11.06 -0.76763
18.159 1.5422
80.342 0.27905
127.74 -1.3191
7.0098 0.65951
33.207 -1.1994
7.0806 -1.076
140.62 -1.1298
9.4098 -1.1371
7.0732 -0.45993
99.428 0.28291
23.674 1.1625
17.109 -0.6556
51.827 0.42133
88.491 -0.0043754
14.317 1.8429
62.996 1.8228
15.961 -0.5919
31.649 1.8117
84.363 0.87292
7.3873 -1.2468
101.52 0.97244
22.313 0.20644
133.92 1.1557
116.8 -0.81357
42.447 -0.90757
17.85 0.023619
9.7937 -0.077698
22.072 1.0767
57.366 1.1414
114.23 0.83233
67.954 -0.29656
9.0806 0.773
116.15 0.40759
89.05 0.0008986
143.85 1.8435
119.4 -1.0403
7.2696 -0.58684
45.261 0.66251
75.659 0.25249
8.0958 0.92401
27.119 -0.098125
120.72 -0.41445
39.565 -0.10699
23.548 0.038742
8.9909 -0.70753
84.635 -1.1364
15.905 -1.2388
28.531 1.6234
7.5222 0.17972
17.546 1.5865
78.764 1.6226
103.33 0.29532


==> figure/back_ups/RBF_2nd_D2k/Order_A_D/RBF_2nd_D2k_Order_vs_Prediction_value_A.txt <==
2 -0.97071
2 -0.96004
2 -1.5717
2 -1.0962
3 -0.85404
2 -1.0783
2 -1.0638
2 -1.0058
3 -1.4965
2 -1.177
2 -1.537
6 1.1155
7 1.3198
3 -0.13533
3 -0.99512
2 -1.2298
3 0.83767
2 -1.0514
2 -0.90579
4 -0.70274
2 -0.97647
2 -1.356
4 -0.64042
2 -0.92689
2 -1.36
2 -1.7778
4 -0.59187
2 -1.1421
3 -0.95475
2 -0.88249
2 -0.79213
2 -1.1879
2 -1.7757
2 -1.1571
2 -0.56654
3 -1.4467
2 -0.99633
2 -1.1569
3 -1.031
2 -1.3407
2 -1.0902
2 -1.1289
2 -1.3422
2 -1.2949
2 -0.92393
2 -1.2444
3 -1.2041
2 -0.99911
2 -1.1713
6 0.40606
2 -1.7845
2 -1.6572
4 -0.15909
3 -1.0144
2 -1.0419
2 -1.0011
3 -1.0908
2 -1.0414
2 -0.96744
2 -1.0188
2 -1.8288
2 -1.5552
2 -0.88724
2 -1.5065
2 -1.0966
2 -1.062
3 -0.72526
4 -0.54227
2 -1.3641
2 -0.93295
3 -0.032086
3 -0.40813
3 -0.89977
3 -0.96014
3 -0.35849
2 -1.2608
2 -1.0188
2 -0.99111
2 -0.93244
2 -0.89185
2 -1.215
2 -0.7994
2 -1.0085
3 -1.097
2 -1.1033
2 -0.87284
2 -0.96481
2 -1.291
4 -0.52216
2 -0.93599
3 -0.40556
4 -0.64531
2 -1.0495
3 -0.65915
3 -0.5311
3 -0.84119
2 -1.1868
2 -1.428
8 1.4068
2 -1.4709
2 -1.0197
2 -0.98111
2 -1.0649
3 -1.2339
2 -1.3875
3 -0.7191
3 -1.04
3 -0.78455
2 -1.5551
3 -0.60566
2 -1.078
4 -0.29292
2 -0.83597
2 -1.0485
3 -0.93642
2 -1.5342
5 -0.50771
2 -1.0756
2 -1.4312
2 -1.0759
2 -1.2637
2 -1.0708
3 -0.53647
2 -1.0144
4 -0.69958
2 -0.86612
2 -0.56654
3 -0.95821
2 -0.9196
2 -1.077
2 -1.0809
2 -1.1304
2 -1.1334
2 -1.0999
3 -0.37802
2 -0.98737
2 -0.93616
5 0.044418
3 -1.3628
2 -0.96908
2 -1.1016
2 -0.93833
2 -1.3092
3 -0.93059
3 -0.77377
3 0.59792
7 1.0656
2 -1.2546
2 -1.1146
4 -0.68041
2 -1.2903
4 -0.33437
2 -1.1571
3 -0.49949
3 -0.51123
6 1.0819
2 -1.3465
2 -1.3658
2 -1.0043
2 -1.0509
3 -0.34023
2 -0.88356
4 -0.14617
2 -1.5573
2 -1.046
2 -0.99149
3 -0.69406
2 -1.1625
3 -0.95673
4 -0.11541
2 -1.077
3 0.050494
3 -1.1976
3 -0.38073
2 -1.4402
7 0.67545
2 -1.5055
2 -1.4157
3 -0.86999
2 -1.5349
2 -1.1078
3 -0.76121
2 -1.1476
3 -1.0685
2 -1.0961
2 -1.2129
3 -0.50131
3 -0.7874
3 -0.65326
2 -0.95267
2 -0.60871
2 -1.0593
2 -1.4546
7 1.3294
2 -0.84876
3 -0.62916
2 -1.1257
2 -1.0277
2 -1.0249
2 -1.4595
2 -1.048
2 -1.3487
3 -0.86863
2 -1.0958
2 -1.105
2 -1.3204
2 -1.394
2 -1.0395
2 -0.91552
2 -1.3839
2 -1.0132
2 -0.76031
2 -1.2683
2 -0.89878
2 -1.5126
7 0.20673
2 -0.87887
2 -1.1897
3 -0.89806
5 0.52914
2 -1.0069
2 -1.1779
2 -1.2637
3 -0.86449
2 -1.0025
3 -0.37693
2 -1.0724
2 -1.1704
2 -0.90896
2 -0.95867
2 -1.0873
3 0.71418
2 -0.45151
2 -1.3903
2 -1.1516
2 -1.3141
2 -1.3606
3 -0.6303
2 -0.86146
2 -1.4141
3 -0.64373
5 0.49392
2 -1.0396
3 -1.0831
3 -1.0157
2 -1.2086
2 -1.3823
2 -1.1665
2 -1.2874
3 -1.0605
2 -1.1667
2 -1.0474
2 -0.9575
3 -0.43179
7 0.2767
2 -1.1847
2 -0.93496
4 -0.58801
3 -1.0453
2 -0.85188
2 -1.1135
3 -0.97175
3 -0.60508
2 -1.4081
4 -0.70682
2 -1.1043
3 -0.58185
2 -1.5526
2 -1.2717
2 -1.3761
3 -0.99411
2 -0.94164
4 0.062443
2 -0.79208
2 -1.2868
2 -0.83808
2 -1.0409
3 -1.0289
2 -1.4091
2 -1.0426
2 -1.3094
2 -0.81562
2 -1.0418
2 -0.90777
3 -0.39222
2 -0.96401
2 -0.79375
2 -1.0455
2 -1.1969
2 -0.93236
2 -1.0472
3 -1.1315
3 -0.53135
3 -1.349
2 -1.3565
4 -0.53075
2 -1.1344
3 -1.1802
2 -0.70891
2 -1.2223
2 -1.1088
2 -0.89086
2 -0.88944
3 -1.0959
3 -1.6692
2 -1.1545
3 -0.99549
2 -1.2489
5 -0.62307
2 -1.2014
2 -1.0875
3 -0.93394
4 -0.47224
2 -0.71722
2 -1.1088
2 -1.0845
4 -0.45905
2 -1.0357
4 0.066189
2 -0.94832
3 -1.6487
2 -1.348
5 -0.16454
4 -1.0781
4 -0.63566
2 -0.96293
2 -1.0933
3 -0.41406
2 -1.0726
3 -0.3562
2 -1.0771
3 -0.8456
3 -1.0976
4 -0.84041
4 -0.36667
3 -0.9489
2 -1.0241
3 -0.86656
2 -1.056
2 -1.1048
3 -0.57129
4 -0.6316
5 -0.81914
4 -0.17196
3 -0.41796
5 0.031598
2 -1.1839
3 -0.81244
5 -0.83428
2 -1.2586
2 -1.0658
2 -1.2046
3 -1.071
2 -1.3242
4 -0.38779
2 -1.17
2 -1.0101
2 -1.056
2 -1.3133
2 -1.0489
2 -1.0619
2 -1.2383
2 -1.1279
2 -1.114
2 -1.0512
3 -0.9439
2 -0.77128
2 -1.0268
2 -1.3563
2 -0.719
4 -0.23908
2 -1.3514
5 0.085872
2 -0.82007
2 -1.3361
2 -1.5861
2 -0.79048
3 -0.99423
2 -1.0865
2 -1.4793
2 -0.30585
2 -0.56689
3 -0.71747
5 -0.31494
2 -1.3073
2 -1.2393
10 1.549
2 -1.8872
2 -1.0864
2 -1.0465
2 -1.4495
3 -0.74224
2 -0.9179
3 -0.83816
2 -1.1298
2 -1.1255
3 -1.2116
2 -1.0662
4 -0.097162
2 -0.80557
4 -0.49248
3 -0.96426
2 -0.9797
3 -0.89964
3 -0.54971
2 -1.061
3 -0.83832
2 -0.95238
3 -1.2716
2 -1.4704
2 -1.105
3 -0.74601
5 0.28106
2 -1.3367
2 -1.2605
3 -0.69905
9 1.515
2 -1.1092
3 -0.63437
2 -1.002
2 -1.1183
2 -1.4505
2 -0.87386
2 -0.96009
3 -0.3672
2 -1.0131
3 -1.5277
2 -0.84405
2 -0.94651
2 -1.0337
2 -1.4159
3 -0.76521
2 -0.80645
2 -1.0942
2 -0.95342
3 -0.81473
2 -1.2921
2 -1.3023
2 -1.0563
2 -1.7069
2 -1.5696
2 -1.9063
3 -0.77481
3 -0.64152
2 -1.0303
2 -0.79325
2 -1.024
2 -0.85704
2 -1.2367
2 -1.0201
2 -1.3572
3 -0.81362
2 -1.363
2 -1.1473
2 -1.2085
3 -0.81379
2 -1.0343
2 -1.1089
3 -0.99984
2 -1.1175
3 -0.59058
4 -0.48361
8 1.4843
2 -1.1015
2 -0.76964
3 -1.0875
4 -0.49118
2 -1.158
2 -0.95239
8 1.436
2 -1.1305
3 -0.93812
2 -1.1625
2 -0.98463
7 0.66484
7 -0.12375
2 -1.3926
3 -0.91837
2 -0.87708
3 -0.72612
2 -1.3438
2 -1.2645
3 -1.3295
2 -1.4901
3 -1.239
3 -1.0407
2 -1.2398
2 -1.0226
2 -1.4672
2 -0.94399
3 -0.84227
3 -1.0628
2 -0.4661
2 -1.0767
3 -0.6529
3 -0.86856
2 -1.2896
2 -1.0687
3 -1.0325
3 -0.79744
2 -0.96686
2 -1.0697
2 -0.79529
11 1.5334
3 -0.64332
2 -1.0597
2 -1.1018
3 -0.66947
3 -1.4053
2 -0.73436
2 -0.77587
2 -1.1058
4 -0.45964
3 -0.95624
2 -1.4329
2 -1.2176
2 -0.89051
2 -0.77885
2 -1.1313
2 -1.1288
2 -0.96739
4 0.24879
2 -1.2518
3 -1.0493
3 -1.0646
2 -1.2798
4 -0.31745
2 -1.1083
3 -1.0117
3 -0.80709
3 -0.56915
2 -0.99157
2 -1.6056
2 -0.99472
3 -0.79744
3 -1.1208
3 -0.67701
2 -1.1293
3 -0.64266
3 -0.87842
2 -1.2097
2 -1.406
3 -0.93827
2 -1.3206
2 -0.90938
2 -1.1101
2 -1.1327
2 -1.0776
2 -0.89465
2 -1.4746
9 1.5114
2 -1.1463
2 -1.1949
4 -0.65985
2 -0.96447
2 -1.2261
3 -0.94161
2 -1.6009
2 -1.5549
2 -0.96486
2 -1.1076
2 -0.95097
2 -0.89597
2 -1.2416
3 -0.79873
2 -1.3416
3 -0.5733
2 -1.0117
2 -1.6919
2 -1.1042
3 -0.6635
2 -1.0241
2 -1.192
2 -1.0337
3 -1.0803
2 -1.1212
2 0.061205
2 -1.7378
3 -0.75222
3 -0.62997
2 -0.85234
3 -0.8468
3 -0.84525
3 -0.57681
2 -1.0973
2 -1.076
2 -0.93157
2 -0.94858
2 -1.2331
2 -0.89331
3 -0.84128
2 -1.2863
2 -0.89298
2 -0.74948
2 -0.94119
4 0.278
3 -0.89725
3 -0.71701
2 -0.87999
4 -0.32873
2 -1.1195
2 -1.0463
2 -1.341
2 -1.1119
4 -0.52218
2 -1.1203
2 -0.77469
5 -0.21528
2 -1.2757
3 -0.44087
4 -0.92016
3 -0.31499
3 -0.94136
2 -1.5195
2 -0.77641
2 -1.3597
2 -0.8232
2 -1.3473
3 -0.81172
2 -1.4462
2 -0.75415
2 -0.94254
2 -1.3497
2 -0.94857
2 -1.223
4 -0.20059
3 -1.0471
2 -1.0449
2 -1.0879
2 -1.0313
2 -0.67644
2 -1.0021
2 -1.0726
2 -1.2014
2 -0.97335
3 -1.4063
3 -0.69215
2 -1.1796
2 -1.0456
3 -0.38957
3 -0.79587
4 -0.29223
2 -1.0266
2 -1.0911
3 -0.66426
6 -0.84741
3 -0.32718
2 -1.0888
3 -0.24077
2 -1.0173
2 -0.98193
2 -1.3575
2 -0.83379
2 -1.1149
2 -1.3491
2 -1.0221
2 -1.2538
3 -0.86688
2 -1.0383
3 -0.70332
2 -1.4543
4 -0.37415
2 -0.9119
2 -0.8054
4 -0.83545
2 -1.0268
2 -1.0389
2 -1.3898
3 -0.9989
14 1.5234
3 -0.61895
2 -1.0541
2 -1.3099
3 -0.46605
2 -0.96978
2 -1.3721
2 -1.0389
2 -0.94851
3 -1.3273
2 -0.91273
2 -0.9612
3 -1.0447
2 -1.0389
5 0.5917
3 -1.2482
3 -1.0763
2 -1.0513
2 -1.1109
4 -0.52539
3 -0.7899
3 -0.77566
3 -0.26067
2 -1.2446
2 -1.1016
2 -1.1224
3 -0.69695
2 -0.93977
2 -1.0933
2 -1.3047
2 -1.0389
2 -1.0011
2 -1.5615
2 -1.2828
2 -0.61492
2 -1.5373
2 -1.0389
2 -1.3048
4 -0.32652
3 -1.4802
3 -0.6205
2 -1.1687
3 -0.65057
2 -1.172
3 -0.62784
2 -1.0672
2 -1.1152
2 -1.0064
2 -1.3439
2 -1.4369
3 -1.0088
3 -0.60686
2 -1.0594
3 -0.84666
3 -0.7696
4 -0.33614
3 -0.64467
2 -0.91203
2 -1.2787
4 -0.22649
2 -1.0779
2 -1.5453
2 -0.82289
2 -1.5319
2 -0.88402
3 -1.1122
2 -1.253
2 -1.0982
2 -1.2182
2 -1.0057
3 -1.2242
3 -0.7025
2 -1.3079
2 -1.3773
2 -1.1094
2 -1.3047
2 -1.1814
2 -1.152
2 -1.2341
2 -1.0063
2 -0.95102
2 -1.237
2 -1.2441
2 -0.9117
4 -0.40479
3 -0.93209
2 -1.1553
3 -0.48348
3 -1.2645
2 -0.92075
3 -1.0928
2 -1.1014
3 -0.92731
5 0.013387
3 -0.79149
6 0.97861
2 -1.0723
3 -0.78482
2 -1.1686
5 -0.36363
2 -0.94947
2 -0.92503
3 -0.76521
2 -1.0226
2 -1.0389
2 -0.98306
2 -1.3791
2 -1.4418
2 -1.0389
2 -1.2717
2 -1.0832
3 -0.52226
3 -0.70158
4 0.037175
2 -0.95247
2 -1.2169
2 -0.73285
2 -1.8644
2 -1.1839
2 -1.1621
2 -1.4568
2 -1.0464
2 -0.75856
2 -1.3943
2 -1.0017
4 -0.53642
2 -1.34
2 -1.2596
2 -1.9605
5 -0.049617
2 -0.87452
3 -0.55381
3 -0.85974
2 -1.307
2 -1.3597
3 -1.0237
3 -0.691
2 -1.066
4 0.052356
2 -1.1298
6 -0.14599
2 -1.1502
2 -1.2651
3 -0.73943
2 -1.0032
2 -0.90253
2 -1.2704
2 -0.87128
2 -0.96056
2 -1.0641
4 -0.58839
3 -0.70326
2 -0.7344
2 -0.66389
2 -1.083
2 -1.2045
2 -0.98928
4 -0.154
2 -1.1005
3 -0.57017
2 -1.6338
3 -0.85883
3 -0.62939
2 -1.0851
2 -0.97943
4 -0.37367
2 -1.0962
2 -0.97719
3 -1.3606
2 -1.0356
2 -0.97469
2 -0.91482
2 -1.1239
3 -0.82985
2 -0.90267
2 -1.1197
4 -0.82706
4 -0.26704
3 -0.76149
3 -0.87056
2 -1.1263
2 -1.1702
3 -0.95237
2 -1.1205
3 -0.52352
2 -0.88893
3 -1.0454
2 -0.9639
2 -1.1087
3 -1.2545
2 -0.91839
3 -0.85306
2 -1.1279
2 -1.1298
4 -0.49253
2 -1.2125
2 -1.0322
2 -1.302
3 -1.2816
2 -0.99789
3 -1.0862
3 -0.8625
4 -0.57531
3 -0.73507
2 -1.0829
3 -1.0468
2 -1.2289
3 -1.2909
2 -1.0461
3 -0.76799
4 -0.52619
2 -0.92802
2 -1.1378
2 -1.1817
3 -0.87032
3 -0.6479
3 -0.53441
3 -0.95876
2 -1.0956
2 -1.2207
3 -0.73862
3 -0.7539
4 -0.72128
3 -0.66723
2 -0.96098
3 -1.0332
3 -0.87022
2 -1.2517
2 -1.5845
2 -0.83668
2 -1.3498
2 -1.2581
2 -1.3426
2 -0.96517
2 -1.3336
2 -1.2174
3 -0.16999
3 -0.70229
2 -1.4628
3 -1.0833
2 -1.5267
2 -1.1827
2 -1.3474
2 -0.79344
4 -0.35122
2 -1.0231
2 -1.3655
2 -0.92007
3 -0.34647
2 -1.2813
2 -1.0334
2 -1.0007
4 -0.2066
3 -0.51415
2 -1.2539
2 -0.86916
2 -0.030166
4 -0.31708
2 -1.1123
3 -1.1908
6 0.41982
2 -1.1622
2 -1.0657
2 -1.291
2 -1.2722
3 -0.54471
2 -1.4656
3 -0.69281
2 -0.58663
3 -0.80988
3 -0.90251
4 -0.089948
3 -0.41562
2 -1.2848
2 -1.0129
2 -0.85379
3 -1.0425
4 -0.26856
3 -0.69726
2 -0.90736
2 -1.0988
2 -1.0222
3 -0.41032
2 -1.1954
2 -0.94083
2 -1.1491
3 -0.46338
3 -0.69822
2 -1.4599
3 -0.26511
4 -0.29719
2 -1.0978
2 -1.3874
3 -0.98673
2 -1.1011
2 -1.2083
2 -1.2543
3 -0.77216
2 -1.082
2 -0.95924
3 -0.61222
2 -1.3474
2 -0.98765
2 -0.87574
2 -1.1003
2 -1.1501
4 0.16349
3 -0.56535
2 -1.0878
2 -1.0322
4 -0.72758
4 0.23167
3 -0.62477
2 -1.4427
2 -1.1822
2 -1.091
4 -0.38562
4 -0.95799
2 -1.0388
2 -1.4295
2 -1.1284
2 -0.86141
2 -1.0829
2 -0.77577
2 -1.0743
2 -1.0553
2 -0.92191
4 -0.49963
4 -0.47352
4 -1.0878
2 -1.0923


==> figure/back_ups/RBF_2nd_D2k/Order_A_D/RBF_2nd_D2k_Order_vs_Prediction_value_D.txt <==
5 1.5144
3 0.068766
7 1.3932
22 1.5448
5 0.66442
4 0.42103
6 1.3235
7 1.2939
14 1.5448
8 1.4822
5 0.91717
5 0.66724
3 0.53413
3 -0.25007
74 1.5448
2 -0.85914
5 1.1016
3 -0.14114
8 1.4069
6 1.3904
5 1.0421
3 -0.63785
3 0.40153
5 0.93766
7 1.5351
3 -0.14063
4 0.9193
8 1.3985
4 -0.033044
9 1.5385
5 0.74822
11 1.543
12 1.542
5 1.0869
11 1.5426
3 0.37035
3 -0.2503
9 1.4966
4 0.42933
13 1.5447
15 1.5448
2 -0.87861
5 1.3078
4 0.52542
5 0.82355
6 1.5006
20 1.5448
6 1.2243
5 1.1571
5 1.2647
6 1.271
5 0.73913
26 1.5448
6 1.2587
8 1.4706
6 1.3453
6 1.1918
7 1.5082
9 1.5197
4 0.26292
2 -0.85636
5 0.89494
7 1.3282
3 -0.077227
7 1.3686
5 1.0795
4 1.01
3 0.46199
19 1.5448
27 1.5448
5 0.93831
2 -1.1375
17 1.5448
6 1.1668
6 1.1324
6 1.3091
15 1.5448
5 0.74747
10 1.5438
4 0.2862
8 1.5018
4 0.36517
4 0.48221
4 0.56816
3 -0.25174
6 1.1565
9 1.5403
9 1.53
5 0.76798
7 1.371
19 1.5448
4 0.82171
3 -0.85608
5 0.89055
4 0.44447
24 1.5448
12 1.5453
9 1.4825
10 1.5324
4 0.55998
4 0.61908
5 0.77573
6 1.1254
7 1.2737
9 1.5035
8 1.4222
7 1.5221
10 1.4559
4 0.28181
7 1.3735
8 1.4611
3 -0.18999
20 1.5448
4 0.43218
4 -0.16113
6 1.148
3 -0.36316
13 1.5444
5 0.79956
8 1.4698
7 1.3433
5 1.0304
5 0.70843
11 1.5439
9 1.5106
17 1.5448
3 0.44473
5 1.1087
3 -0.2865
5 0.88752
4 0.17245
9 1.4941
7 1.412
8 1.4217
7 1.4553
7 1.3966
5 0.43799
3 -0.28906
4 0.38503
4 1.374
3 -0.022689
14 1.5448
3 -0.22808
3 0.40102
7 1.3639
4 0.43459
6 1.1729
5 1.093
14 1.5447
6 1.1724
5 1.0786
5 0.85485
5 0.82616
8 1.4713
18 1.5448
10 1.5406
21 1.5448
6 1.1068
18 1.5448
5 0.28253
6 1.1248
3 -0.75757
12 1.5448
5 1.2311
3 -0.087405
6 1.1476
4 -0.037192
6 1.1619
9 1.4928
4 1.535
8 1.461
10 1.5392
5 1.3082
4 0.31946
5 0.98333
5 0.80772
5 1.0841
8 1.5036
6 1.1459
8 1.4436
3 0.39189
5 1.0312
3 -0.428
6 1.4512
5 0.82195
6 1.2683
4 0.22411
10 1.5307
9 1.5261
3 -0.27428
4 0.93626
5 1.1096
12 1.5443
6 1.1256
10 1.5388
7 1.3762
4 0.48023
18 1.5448
2 0.041334
5 1.0834
5 0.84038
7 1.3739
7 1.4802
8 1.5014
4 0.72443
5 1.1346
8 1.4598
3 -0.36161
8 1.4845
8 1.536
8 1.4333
10 1.5535
4 0.11072
5 0.62372
38 1.5568
22 1.5568
11 1.5507
6 0.73286
9 1.512
5 0.98673
4 0.1964
8 1.5128
3 0.46631
25 1.5568
30 1.5568
7 1.228
4 0.87836
7 1.4496
7 1.397
6 1.2504
4 0.37252
60 1.5568
12 1.5566
5 1.2382
3 -0.28688
5 0.83558
3 0.16719
5 0.61808
8 1.4543
4 0.264
16 1.5568
36 1.5568
8 1.4801
8 1.4472
4 0.32631
9 1.5306
7 1.3267
5 1.1206
7 1.3287
3 0.01468
8 1.3745
3 -0.021642
6 1.1163
15 1.5568
9 1.5432
3 0.19314
3 -0.31148
10 1.5492
7 1.2892
4 0.072488
13 1.5564
2 -0.70798
11 1.5537
3 0.47552
8 1.4767
32 1.5568
7 1.5255
5 0.67983
9 1.5404
10 1.5405
8 1.4652
4 0.92334
19 1.5568
6 0.93943
4 0.36806
15 1.5568
7 1.3944
12 1.5559
5 1.1311
4 -0.21303
7 1.4454
15 1.5568
2 -0.74967
12 1.5534
7 1.4548
9 1.5342
5 1.5188
12 1.5555
11 1.5527
3 0.21287
6 1.342
3 0.67964
10 1.5538
4 0.47106
3 0.36582
12 1.5557
3 0.46139
4 0.090866
17 1.5568
12 1.5561
4 0.44248
10 1.5552
6 1.5516
5 0.70523
18 1.5568
8 1.4236
8 1.5238
8 1.4082
4 0.22305
12 1.5559
3 -0.59269
8 1.4793
8 1.5387
7 1.3635
8 1.4344
6 1.2069
6 1.1078
52 1.5568
7 1.3227
7 1.3826
3 -0.49652
7 1.5285
14 1.5566
6 1.1508
5 0.77484
6 1.1225
8 1.5173
5 1.1185
6 1.2493
4 0.32388
3 -0.67158
7 1.5406
5 1.0308
5 0.91533
4 0.82717
9 1.522
9 1.5494
6 1.6832
7 1.4703
7 1.3644
11 1.5553
6 1.4261
8 1.5282
5 0.83326
7 1.3754
6 1.3502
4 0.65703
5 0.85442
10 1.546
3 -0.28982
2 -0.6661
18 1.5568
6 1.3574
7 1.2858
3 -0.54082
5 0.9938
20 1.5568
5 0.91696
3 0.66997
2 -0.87508
15 1.5568
9 1.545
5 0.69987
12 1.5528
9 1.5446
5 0.80037
3 0.032771
5 0.74445
27 1.5568
10 1.5475
4 0.17646
5 1.2292
28 1.5568
3 -0.46614
4 0.42286
4 0.28871
6 0.99703
8 1.2658
6 1.1632
8 1.4796
4 0.16914
3 -0.22842
2 -0.96794
4 0.7881
7 1.2732
8 1.5061
8 1.5119
9 1.5662
12 1.5557
8 1.5322
3 0.19859
2 -1.1631
12 1.5567
2 -1.0526
17 1.5568
6 1.324
4 0.47357
15 1.5568
25 1.5568
7 1.3936
9 1.528
6 1.1926
3 -0.18122
5 0.55725
4 1.2799
8 1.4305
2 -0.88199
5 0.77998
4 0.18899
5 1.3966
7 1.4666
16 1.538
8 1.4114
3 -0.12299
6 1.4518
9 1.5156
4 0.10408
3 -0.29062
4 1.024
6 0.86652
8 1.4597
9 1.5107
3 -0.6136
19 1.538
10 1.5297
6 1.2717
4 0.46442
2 -0.87467
7 1.355
3 -0.35974
10 1.5325
6 1.3733
3 0.16475
6 1.3653
13 1.5376
6 1.1112
10 1.5251
12 1.5362
7 1.4621
4 0.034872
5 1.0895
11 1.5366
4 0.59101
5 1.0741
15 1.538
5 0.75656
4 0.9553
5 1.1326
4 0.32081
11 1.5336
4 1.3943
5 0.92922
12 1.5373
6 1.1139
4 0.87876
6 1.2031
5 0.92673
7 1.4299
5 1.1622
9 1.5118
8 1.4949
5 0.441
7 1.3504
6 1.2173
3 -0.50338
7 1.4794
4 0.15147
4 0.12731
2 -0.73097
12 1.5368
8 1.462
4 0.24613
4 0.3433
14 1.5379
6 1.1464
14 1.538
3 0.49366
10 1.5288
10 1.525
6 1.2989
5 0.89094
6 1.491
6 1.2839
8 1.429
2 -0.80085
5 0.91972
6 1.4045
9 1.5354
8 1.4878
6 1.0452
19 1.538
8 1.4268
4 0.88463
17 1.538
4 0.9324
12 1.5367
8 1.4405
5 0.83457
4 0.33856
15 1.538
12 1.5358
10 1.5256
3 0.41874
5 0.71454
3 0.25168
4 0.20015
6 0.92948
18 1.538
3 -0.24186
7 1.3766
3 -0.099453
3 -0.0667
8 1.4372
7 1.3383
3 -0.25416
6 1.1434
10 1.5242
7 1.3189
4 0.21739
13 1.5376
4 1.0275
9 1.514
12 1.5379
2 -1.0673
5 -0.02984
3 0.1822
9 1.5329
3 -0.27712
7 1.3391
10 1.5266
4 0.32593
4 0.81455
3 0.24665
5 0.74819
6 1.0711
10 1.5209
4 0.46873
4 0.32804
6 1.3453
4 0.67662
19 1.538
7 1.3074
9 1.5175
5 1.2047
3 -0.4847
4 0.42648
6 1.1879
6 0.90817
3 -0.24941
5 0.68935
8 1.3972
3 0.046917
11 1.5357
6 1.2476
11 1.5327
8 1.4772
13 1.5373
16 1.538
6 1.1549
5 0.5838
4 0.26706
12 1.5371
3 0.25259
4 0.91343
4 0.075873
5 0.92601
3 0.43123
6 1.4065
6 1.5363
11 1.5327
7 1.5809
6 1.3799
9 1.4916
8 1.4818
8 1.4441
47 1.538
6 0.8991
8 1.4168
4 0.61828
3 -0.47713
8 1.2273
6 1.3873
13 1.5377
3 0.38197
6 0.98472
7 1.3232
5 1.3419
8 1.4907
4 0.69651
3 -0.49757
4 -0.015388
14 1.538
5 0.72738
4 1.5805
6 1.0635
5 0.652
10 1.5237
3 -0.17224
7 1.3625
4 1.4482
9 1.4746
17 1.5234
10 1.5123
5 0.77088
4 0.38877
5 0.73505
5 0.64209
11 1.5156
5 1.407
5 0.86297
3 -0.1206
12 1.5213
5 1.0602
4 0.17945
7 1.2797
3 -0.5615
3 0.018957
2 -0.5676
11 1.5167
7 1.3731
6 1.2405
5 1.069
14 1.5233
9 1.4728
75 1.5234
5 0.69314
8 1.5063
8 1.4643
5 0.93199
4 0.97155
11 1.5185
2 -0.83372
4 0.53599
8 1.4916
5 0.74985
5 1.4461
13 1.5232
10 1.5174
14 1.5233
7 1.3887
4 0.26696
20 1.5234
3 -0.28622
4 0.67935
5 0.9512
4 0.19041
31 1.5234
3 -0.53882
5 1.0062
9 1.4693
7 1.3338
8 1.4367
5 0.62855
2 -1.0389
4 1.2731
3 0.10434
5 0.79649
9 1.5098
4 0.27845
7 1.3012
6 1.1569
7 1.2836
3 0.50544
10 1.5188
6 1.0975
3 -0.34639
9 1.5108
5 0.82523
15 1.5234
5 0.79018
6 1.1523
16 1.5234
4 0.84198
3 -0.38823
10 1.5114
10 1.512
4 0.17152
6 1.3498
2 0.056497
3 1.318
6 1.4052
8 1.4524
8 1.4918
12 1.5225
5 0.21414
19 1.5234
11 1.5207
6 1.1441
8 1.5097
3 -0.32096
8 1.4819
23 1.5234
4 1.1721
3 0.68366
5 0.96003
2 -0.63641
10 1.5193
4 0.58797
7 1.3823
3 -0.17382
4 0.46675
7 1.2911
68 1.5234
8 1.4019
7 1.3703
3 1.2942
10 1.5168
14 1.5233
3 -0.22902
4 -0.11772
8 1.4276
3 -0.23599
6 1.1299
7 1.4019
7 1.403
3 -0.36626
6 1.3986
4 0.18308
3 -0.44402
5 1.2161
28 1.5234
6 1.1648
3 -0.63805
5 0.85641
3 -0.55248
5 1.2059
9 1.5109
9 1.4844
4 0.15058
7 1.4563
10 1.4717
3 -0.41789
11 1.5218
3 0.39222
9 1.4812
5 0.80863
5 0.74199
14 1.5234
2 -0.6801
12 1.5216
11 1.5198
12 1.5234
11 1.5186
4 0.41572
6 1.3019
6 1.1997
3 0.51321
13 1.5231
4 -0.093216
8 1.5259
7 1.4918
8 1.4271
11 1.512
25 1.5234
6 1.1053
9 1.4956
6 1.0758
9 1.51
25 1.5234
17 1.5234
3 -0.168
12 1.5224
6 1.1655
11 1.5208
4 0.86454
6 1.0601
3 -0.40743
6 1.15
6 1.1471
7 1.3569
5 1.0622
4 0.30743
8 1.4843
8 1.4527
3 0.86611
3 -0.37008
6 1.36
8 1.4575
5 0.95357
12 1.5217
9 1.4764
5 1.6643
6 1.3071
3 -0.38488
6 1.0409
8 1.3653
7 1.3953
9 1.4843
9 1.5151
4 0.23351
3 -0.043017
14 1.5234
5 0.91517
11 1.5186
6 1.4672
6 1.1748
3 -0.116
10 1.5192
4 1.094
5 1.3748
3 0.59652
3 -0.22329
3 0.056785
4 0.31257
7 1.283
20 1.5095
14 1.5094
4 1.047
5 0.40255
6 1.4926
3 -0.27669
3 0.37533
7 1.267
6 1.1378
3 -0.39502
52 1.5095
4 1.0675
8 1.4271
9 1.4793
10 1.5012
7 1.3071
7 1.3632
16 1.5095
3 -0.20754
9 1.4726
10 1.4979
5 0.87351
3 0.52878
3 -0.46805
7 1.4303
3 -0.13082
11 1.5102
2 -0.61949
10 1.5042
10 1.4959
10 1.4952
7 1.2534
9 1.504
27 1.5095
8 1.4631
8 1.4108
4 0.033641
3 0.092328
3 -0.23359
6 1.1051
4 0.56657
5 0.62609
3 0.56535
10 1.5033
6 0.83099
7 1.5046
6 1.309
4 0.13468
16 1.5095
8 1.4295
10 1.5078
2 -0.88404
5 0.96654
5 1.0592
5 0.61946
5 0.78571
8 1.4334
9 1.472
8 1.4355
7 1.4204
4 0.74387
3 -0.56702
8 1.4399
8 1.4303
7 1.3406
5 1.0379
13 1.5093
4 0.53004
7 1.3984
5 1.0861
9 1.5005
7 1.3705
8 1.4781
6 1.4632
3 -0.25055
2 -0.94396
4 0.5378
7 1.4481
4 0.1252
2 -1.1669
6 1.2491
5 1.2055
3 -0.68188
11 1.5089
12 1.5089
5 1.2799
5 0.92996
3 0.8552
7 1.276
7 1.2889
18 1.5095
4 0.1856
6 1.3806
17 1.5095
11 1.5066
5 0.77212
11 1.5075
16 1.5095
11 1.5074
8 1.2563
6 1.366
5 0.93466
5 0.75913
4 0.35855
5 1.2196
3 -0.45526
6 0.94792
4 0.99349
7 1.2299
3 0.43678
3 -0.50456
6 1.4559
4 0.93336
2 -1.2815
5 0.8837
8 1.4691
14 1.5094
42 1.5095
4 0.37749
18 1.5095
8 1.3784
3 -0.22552
21 1.5095
4 0.9266
7 1.3639
7 1.4179
15 1.5094
4 -0.096376
3 -0.08604
3 0.4492
4 0.41181
4 0.27424
8 1.476
15 1.5095
5 0.21434
8 1.437
4 1.1028
5 0.43207
7 1.4271
3 0.53681
9 1.4992
7 1.3281
4 1.5678
3 -0.18934
5 0.87154
4 0.97833
7 1.4564
5 1.1644
6 1.2064
6 1.0615
7 1.3629
5 0.46244
25 1.5095
7 1.3014
9 1.5048
7 1.3337
3 -0.22579
8 1.4487
25 1.5095
7 1.4448
4 0.33138
6 1.1835
6 1.5063
4 0.90006
12 1.5085
7 1.4616
9 1.4717
23 1.5095
7 1.3654
5 1.0367
5 0.94853
7 1.4409
4 0.70701
3 0.20307
20 1.5095
7 1.305
6 1.2511
6 1.0509
6 1.4028
3 -0.018265
6 0.62571
12 1.5065
5 0.70232
8 1.4771
8 1.437
8 1.4679
5 0.88763
8 1.4409
3 -0.20734
6 1.3619
3 0.23429
9 1.4908
13 1.5095
8 1.4596
3 -0.28444


==> figure/back_ups/RBF_2nd_D2k/Order_B_C/RBF_2nd_D2k_Order_vs_Prediction_value_B.txt <==
2 -1.2907
2 -1.8802
4 0.15975
2 -1.3351
2 -0.9156
3 -1.1245
2 -1.0967
4 -0.37353
2 -1.2697
2 -1.579
2 -1.61
2 -1.2618
4 -0.20409
3 -1.4159
2 -1.9625
3 -1.6882
2 -1.6124
2 -1.1865
2 -1.3663
2 -1.1861
2 -1.3557
3 -1.7968
2 -1.1863
3 -0.60656
2 -1.6995
5 -0.075248
2 -1.5117
2 -1.4131
2 -1.4853
2 -1.58
3 -1.5288
2 -1.1054
2 -1.2298
2 -1.5571
2 -1.6465
2 -2.1314
2 -1.5944
3 -1.0463
3 -1.5581
2 -1.2074
3 -1.1763
2 -1.3383
3 -1.3602
5 0.080722
4 -0.60571
2 -1.2688
2 -1.4802
2 -1.6274
2 -1.7482
2 -1.4547
2 -1.1045
2 -1.5518
2 -1.2745
2 -1.1522
2 -1.0321
3 -0.95608
2 -1.2569
2 -1.2842
2 -1.2508
2 -1.4865
2 -1.0864
2 -1.2485
2 -1.8591
2 -1.6871
2 -1.4423
2 -1.7135
2 -1.6543
2 -1.2449
3 -1.0726
2 -1.591
2 -1.0947
2 -1.5369
2 -1.2249
2 -1.8273
4 -0.49411
2 -2.1049
2 -1.2376
2 -1.2637
3 -1.099
3 -1.6828
3 -0.76134
4 -1.0218
2 -1.3129
2 -1.4033
2 -1.8275
2 -1.0673
2 -1.15
2 -1.2433
2 -1.5748
3 -0.83872
2 -2.0213
3 -0.7157
2 -0.90211
2 -1.2016
2 -0.95398
2 -1.6407
2 -1.1377
2 -1.2295
2 -1.3666
2 -0.86039
2 -1.3335
3 -0.57315
3 -1.2209
2 -1.0383
2 -1.3283
2 -1.4031
2 -0.94814
2 -1.398
2 -0.77856
2 -1.6685
2 0.09852
2 -1.5068
3 -1.1502
2 -1.6355
2 -1.588
2 -0.96885
3 -1.5847
5 -0.67394
3 -0.6068
4 0.29948
2 -1.1858
2 -1.0031
2 -1.4059
2 -1.2137
2 -1.0565
2 -1.308
3 -1.3675
3 -0.28326
3 -0.7774
2 -1.6499
2 -1.6693
2 -1.3182
2 -1.2283
2 -1.4058
4 0.10116
2 -1.6375
2 -1.3711
2 -1.2094
2 -1.9971
3 -0.66834
2 -1.6256
2 -1.1874
2 -1.1495
3 -0.86907
2 -1.3094
3 -1.35
2 -1.6126
2 -1.7569
2 -1.4617
2 -1.307
2 -1.7438
2 -1.3059
2 -1.1193
2 -1.7502
2 -1.0085
2 -1.3927
2 -1.7485
2 -1.6838
4 -0.64961
2 -1.5868
2 -1.4952
2 -1.2545
2 -1.3836
2 -1.4332
2 -1.0199
2 -1.2413
2 -1.4441
2 -1.2677
2 -0.60023
4 -0.92905
2 -2.0397
2 -2.4444
3 -1.1852
2 -1.6752
2 -1.2983
2 -1.3423
2 -1.3042
3 -0.66185
2 -1.9244
3 -1.1047
4 -0.78412
3 -0.40813
2 -1.823
3 -1.1792
3 -0.10102
2 -1.2725
2 -1.2874
2 -1.5799
2 -1.6819
2 -1.1903
2 -2.0862
2 -1.7597
3 -1.1489
3 -0.66834
2 -2.3382
3 -0.85232
2 -1.3343
4 -0.28667
2 -0.95114
2 -1.4404
3 -1.3842
7 1.0028
2 -1.2506
2 -1.3049
2 -1.3734
2 -1.5471
2 -1.1163
2 -2.0072
3 -1.5363
2 -1.5191
2 -1.5276
2 -1.3694
2 -1.6146
2 -1.31
4 0.13405
2 -1.3946
2 -1.2754
2 -1.1175
2 -1.1632
2 -1.5745
3 -0.58691
3 -1.7807
3 -0.55571
2 -1.5819
2 -1.4552
2 -1.1445
2 -1.1711
2 -1.701
3 -0.68993
2 -1.2405
2 -1.0669
2 -0.85585
2 -1.3665
4 -0.7029
2 -1.1084
2 -1.5812
3 -0.89425
2 -1.3234
3 -0.97353
2 -1.6275
3 -0.32425
3 -0.56326
2 -1.6286
2 -1.5381
2 -1.3282
2 -1.1406
4 -0.32267
3 -1.0037
3 -0.67749
2 -1.2341
2 -1.7839
2 -1.4158
2 -1.1465
2 -1.5985
2 -1.0379
2 -1.5411
2 -1.433
3 -0.75514
2 -1.2667
2 -1.2762
2 -1.6623
3 -1.1781
3 0.033097
2 -1.5578
2 -1.4132
2 -0.18092
4 -0.38026
2 -1.0068
3 -1.0686
2 -1.4973
2 -1.157
2 -0.95347
2 -2.2282
2 -1.2076
2 -2.1371
2 -1.3968
3 -0.46956
2 -1.1481
2 -1.3576
3 -1.5735
2 -1.1865
4 0.2235
2 -1.5681
2 -1.4374
2 -1.2681
2 -0.73553
3 -0.82792
2 -1.2126
2 -1.6318
2 -1.6229
2 -1.716
2 -1.6058
2 -1.4393
2 -1.6068
2 -0.96339
3 -1.7095
2 -1.4257
2 -0.94544
2 -1.984
2 -1.4432
2 -1.422
2 -1.4225
2 -1.2881
2 -1.4138
3 -0.81308
2 -1.1074
2 -2.2212
2 -1.4989
2 -1.145
3 -0.66834
3 -0.042143
2 -1.2049
2 -1.0711
3 -1.0733
2 -1.253
2 -1.1288
2 -1.0982
3 -0.81703
2 -1.299
4 -0.52793
3 -0.88267
2 -1.2332
2 -1.1155
2 -1.7185
2 -1.1045
3 -0.98009
2 -1.3699
2 -1.3959
3 -1.6327
2 -1.1844
3 -0.83977
2 -1.2207
2 -0.95765
3 -0.96522
2 -1.4307
3 -1.1608
2 -1.642
2 -1.6501
2 -1.273
2 -1.5207
2 -1.3475
2 -1.5095
3 -0.94917
2 -1.2238
4 -0.53406
2 -2.0683
2 -1.8611
2 -1.2477
2 -1.3678
3 -0.65616
2 -1.3789
3 -1.3531
2 -1.4524
2 -1.2917
2 -1.1163
2 -1.2806
2 -1.5595
2 -1.2438
2 -1.6211
2 -1.3343
2 -1.5027
2 -1.2681
2 -1.2592
3 -0.76802
2 -1.1589
2 -1.221
4 -0.65928
2 -1.4187
3 -0.72452
2 -1.0689
2 -1.5361
3 -0.57764
3 -1.1697
4 -0.65716
2 -1.1021
2 -1.3106
2 -1.2589
4 -1.8286
4 -0.62806
2 -1.2453
3 -1.2439
3 -1.0181
3 -1.5353
3 -0.065448
2 -1.052
3 -0.98285
2 -1.2757
3 -0.56925
2 -0.98149
2 -1.4623
2 -1.2896
3 -1.3202
2 -1.0774
2 -1.323
2 -1.2611
2 -1.6322
4 1.3292
2 -1.649
2 -1.0603
3 -0.70268
2 -1.9745
2 -0.99144
2 -1.5548
3 -0.98371
3 -1.0645
4 -0.53634
2 -1.8057
2 -1.3326
3 -1.3623
2 -1.4844
4 -0.40868
2 -1.311
2 -1.4537
2 -1.5989
2 -2.0352
2 -1.6804
2 -1.8872
2 -1.6546
2 -1.0885
2 -1.3387
2 -1.3609
2 -1.508
2 -1.2387
2 -1.2068
3 -1.0435
2 -0.92917
2 -1.1795
2 -1.2587
2 -1.4611
2 -1.7846
2 -1.643
2 -1.4169
2 -1.5425
2 -2.0978
2 -1.5218
2 -1.7266
2 -1.0176
2 -1.3109
2 -1.7764
3 -0.88093
2 -1.3371
2 -1.2709
3 -0.8392
2 -1.6508
3 -0.91318
2 -1.1348
3 -1.3303
2 -1.0481
4 -0.88101
2 -1.2034
2 -1.1327
2 -1.845
2 -1.0767
2 -1.3442
2 -1.2163
3 -0.53747
2 -1.3678
2 -1.1612
2 -1.4491
2 -1.4112
2 -1.489
3 -1.1428
2 -1.4818
2 -1.5269
2 -1.4788
2 -1.1712
2 -1.4188
2 -1.1845
2 -1.1324
2 -1.1708
2 -1.2344
2 -1.3113
3 -1.4655
2 -1.3235
2 -1.4523
2 -1.0759
3 -0.91282
2 -1.2704
2 -1.1962
2 -1.2819
2 -1.7381
2 -1.4499
3 -0.54722
2 -0.93325
2 -1.0908
3 -1.4958
2 -1.1324
3 -0.27347
3 -1.1568
3 -1.1318
3 -1.4617
2 -1.442
2 -1.085
2 -1.5265
3 -0.79449
3 -1.1542
2 -1.2726
2 -1.5889
2 -1.2589
2 -1.6512
3 -1.6382
2 -1.2909
4 -0.58428
2 -1.3898
2 -1.1747
2 -1.1957
2 -1.4845
3 -0.87347
2 -1.4288
2 -1.6514
2 -1.7161
2 -1.7701
2 -1.3194
4 -0.8621
2 -1.782
2 -1.3897
2 -1.2448
2 -1.2547
2 -1.2818
3 -0.87827
2 -1.342
2 -1.3221
2 -1.2433
4 -0.38499
2 -1.7147
3 -0.33122
2 -1.4565
2 -0.93084
2 -1.9013
3 -1.2134
2 -1.1308
2 -1.415
2 -1.1207
2 -1.19
2 -1.3165
3 -0.88991
2 -1.3448
2 -0.97816
2 -1.3276
3 -1.124
6 0.92049
2 -1.5428
2 -1.1649
2 -1.2638
2 -1.7172
2 -1.4531
2 -1.4552
3 -0.93385
2 -1.2226
3 -1.7071
2 -1.046
2 -1.2222
2 -0.96235
3 -0.9219
3 -1.6096
2 -1.837
3 -0.93237
3 -0.86804
3 -0.77557
4 -0.94853
2 -1.8084
3 -0.30263
3 -0.98347
3 -0.95341
2 -1.3624
3 -0.92778
2 -1.2526
2 -0.86537
2 -1.2289
2 -1.7173
2 -1.841
2 -1.7957
2 -1.1619
3 -1.3038
2 -1.3514
2 -1.3219
2 -1.0934
2 -1.1761
3 -1.3696
2 -1.1119
2 -1.4143
2 -1.0644
2 -1.2978
2 -1.4445
2 -2.0283
2 -1.007
2 -1.1934
2 -1.461
2 -1.1955
2 -1.2332
2 -1.5485
2 -1.3809
2 -1.2076
3 -1.575
2 -1.1325
2 -1.6063
3 -0.81299
2 -1.8952
3 -0.9469
3 -1.2198
2 -1.3442
2 -1.1498
2 -1.2715
2 -1.5322
4 -0.98617
2 -1.1155
2 -1.3455
2 -1.905
2 -0.76257
2 -1.0623
2 -1.1225
2 -1.2125
2 -0.96527
3 -1.5862
2 -1.3551
2 -1.6378
3 -1.0564
2 -1.5565
2 -2.1355
2 -1.116
2 -1.8465
4 -0.36322
2 -1.2566
2 -1.8481
2 -0.78335
2 -1.3191
2 -1.8404
2 -1.1501
2 -1.1602
5 0.69941
3 -1.4759
2 -1.9054
2 -0.88566
3 -1.088
2 -1.0978
2 -1.8039
2 -1.243
3 -1.3098
2 -1.425
2 -1.0913
2 -1.3341
2 -1.0446
2 -1.3539
2 -1.6803
3 -2.0261
2 -1.1432
2 -1.2868
2 -1.7717
2 -1.1094
2 -1.3947
2 -1.756
2 -1.6478
2 -1.0485
2 -1.9749
2 -1.399
3 -1.087
2 -1.363
2 -1.3088
2 -1.0045
2 -1.7092
4 0.21971
3 -0.98762
2 -1.2122
2 -1.5544
2 -1.4142
2 -1.0812
2 -1.4625
3 -1.0496
2 -1.5102
2 -1.3612
4 -0.60709
4 -0.67771
2 -1.2894
2 -1.6172
3 -1.5033
2 -1.7334
2 -1.228
2 -1.2035
2 -1.992
2 -1.0243
3 -0.69362
2 -1.0943
2 -1.3201
2 -1.2726
2 -1.209
2 -1.0763
3 -1.1487
2 -1.2811
4 -0.7428
2 -2.1062
2 -1.3017
2 -1.3468
2 -1.3382
2 -1.8661
2 -1.1516
2 -1.7854
2 -1.1977
2 -0.81332
3 -1.1782
2 -1.1395
2 -1.3749
2 -1.2706
2 -1.3059
5 -0.47654
2 -1.9792
2 -1.7117
2 -1.2755
2 -1.2751
3 -1.0998
2 -0.16945
2 -1.8791
2 -1.198
2 -1.5528
2 -1.5251
4 -1.2682
2 -1.7216
3 -1.6006
2 -1.4407
2 -1.3647
3 -0.87827
2 -1.7497
2 -1.466
2 -1.501
3 -0.82114
2 -1.9562
2 -1.4123
2 -1.0923
2 -1.2403
2 -1.5022
2 -1.2387
3 -0.42686
2 -1.2788
2 -2.0638
3 -1.6642
2 -1.3593
3 -1.4725
3 -1.0878
5 0.2455
2 -1.361
2 -1.2801
3 -0.83166
3 -1.2194
2 -1.0522
4 -0.45481
2 -1.2803
2 -1.0924
2 -1.3025
3 -1.2401
2 -1.8091
3 -1.7906
4 -0.63759
2 -1.1027
2 -1.1747
4 -0.65634
2 -1.032
2 -1.2707
2 -1.3456
2 -1.15
2 -2.2394
2 -1.1416
2 -1.4714
2 -1.4383
3 -0.93909
5 -0.41254
2 -1.3246
3 -1.4341
5 -0.10674
4 -1.0659
2 -1.8867
2 -1.188
3 -0.85987
2 -1.3284
3 -1.6012
2 -1.6732
2 -1.314
2 -1.5446
2 -1.7567
4 0.36705
2 -1.4361
2 -1.1606
3 -0.40859
2 -1.7023
2 -2.0499
2 -0.92044
2 -1.5677
2 0.013397
2 0.18695
3 -0.83802
2 -1.2747
2 -1.2687
2 -1.5376
3 -1.2351
2 -1.3227
2 -1.1435
2 -1.3722
2 -1.1914
2 -1.2276
2 -1.2387
2 -1.374
7 1.1317
2 -1.0565
2 -1.0075
2 -1.9626
2 -1.3051
2 -1.1138
2 -1.2617
2 -1.3574
2 -1.5148
3 -0.68705
2 -1.2832
2 -1.4624
2 -1.205
2 -1.6694
2 -1.3165
2 -0.62075
2 -1.8052
3 -0.74981
3 -0.60197
2 -1.3904
2 -1.1198
2 -1.2653
3 -1.426
2 -1.4961
2 -1.432
2 -1.4064
2 -1.7248
2 -0.90294
2 -1.609
2 -1.2218
3 -0.9414
3 -1.4007
3 -1.3334
2 -1.2055
2 -1.4118
2 -1.8352
2 -1.623
3 -1.4507
4 -0.77387
3 -1.141
4 -1.2277
2 -1.588
2 -1.8694
2 -0.85501
3 -1.3924
2 -1.738
3 -0.62201
2 -1.451
4 -0.26798
2 -0.9113
2 -1.4698
2 -1.0223
3 -0.90723
2 -1.5643
2 -1.2393
3 -0.44298
2 -1.5721
2 -1.08
3 -0.97953
2 -1.1557
2 -1.4011
2 -1.259
2 -1.793
2 -1.4554
2 -2.0699
3 -0.3416
2 -1.7892
2 -1.2673
2 -1.1714
3 -0.50122
2 -2.1732
4 -1.0983
2 -1.7984
2 -1.297
2 -1.4909
2 -2.1005
2 -1.492
2 -0.91455
2 -1.2209
3 -1.298
2 -1.2915
2 -1.8314
2 -1.3959
2 -1.4516
3 -0.51375
2 -1.3196
2 -1.2361
2 -1.3421
2 -1.9902
2 -0.87616
2 -1.0078
2 -1.6161
2 -1.0269
2 -1.7177
2 -1.2532
2 -1.2743
2 -1.1465
2 -1.4026
2 -1.2801
4 -0.57156
2 -1.6599
2 -1.6671
2 -1.064
2 -1.1964
2 -1.2549
2 -1.3315
2 -1.5501
2 -1.1514
3 -1.3106
3 -1.056
2 -1.4139
2 -1.4372
2 -1.1985
4 -1.2633
3 -1.3107
2 -1.2389
2 -1.0744
2 -0.11083
4 -0.64841
3 -0.35993
3 -0.57323
2 -1.1165
2 -1.3555
2 -1.8556
2 -1.5415
2 -1.373
2 -1.223
3 -0.98372
2 -1.6213
2 -1.3992
2 -1.9291
3 -0.79757
2 -1.0212
2 -1.4147
2 -1.677
2 -1.569
2 -1.0435
2 -1.0729
2 -1.135
2 -1.2973
2 -1.2889
2 -1.2361
2 -0.9449
2 -1.8339
2 -1.3027
2 -1.2817
2 -1.2238
2 -1.1518
2 -1.3788
2 -1.4246
2 -2.2532
2 -0.17909
3 -1.0425
4 -0.6644
2 -1.9672
3 -0.91791
2 -1.6135
2 -1.0322
2 -0.98345
3 -1.0776
2 -2.1026
2 -1.0665
4 -0.32188
3 -1.2001
3 -1.0248
3 -1.3879
2 -1.3424
2 -1.2277
3 -0.88703
2 -1.364
2 -1.6138
2 -1.2063
4 -1.0309
2 -1.4165
2 -1.701
3 -0.87481
2 -0.97409
2 -1.2637
2 -1.0628
2 -1.7109
2 -1.1668
2 -1.7373
2 -1.4943
2 -1.5894
2 -1.1975
2 -1.2737
4 -1.073
2 -1.1959
2 -1.0492
2 -1.1219
2 -1.6364
2 -1.3775
2 -0.91582
2 -1.3122
2 -0.97447
2 -1.464
2 -1.6947
3 -1.7898
2 -1.2739
3 -1.3142
2 -2.0871


==> figure/back_ups/RBF_2nd_D2k/Order_B_C/RBF_2nd_D2k_Order_vs_Prediction_value_C.txt <==
4 1.5559
4 -0.27398
5 1.2035
3 0.45801
3 -0.48609
4 0.29478
2 -1.1623
2 -0.91166
2 0.018371
2 -0.63651
20 1.8435
11 1.839
3 0.54192
2 -0.27549
2 0.33128
2 -0.89212
2 -1.1876
9 1.7954
5 1.0191
2 -1.5689
2 0.39901
6 0.7373
2 -0.86593
3 -0.29647
3 -0.28009
5 1.2381
3 0.71998
3 -0.51092
11 1.8413
5 0.86091
3 -0.56451
4 0.36384
3 -0.21984
2 0.21052
4 0.30408
3 0.40449
3 -0.76937
2 -1.2638
3 -0.11901
4 0.077112
2 -0.077536
2 -0.86812
4 -0.14618
2 -1.188
2 -1.2013
2 -1.3674
2 -0.5871
5 1.279
2 -1.1927
2 -0.6515
4 -0.089733
4 1.183
3 0.2834
4 0.14927
8 1.7557
3 0.28445
8 1.7481
5 1.0992
3 -0.32617
2 0.27303
7 1.5485
7 1.6101
12 1.8431
8 1.7416
4 0.81082
4 -0.25285
2 -1.0102
3 -0.604
2 -0.41194
6 1.2153
2 -0.79689
2 -0.81076
4 0.068201
2 -1.2507
8 1.8121
5 1.0752
4 0.037878
6 1.7156
3 -0.64633
2 -0.43298
2 -0.091079
2 -1.3352
2 -0.90709
4 1.0526
2 -0.035466
2 -0.81141
2 -1.1246
4 0.61439
2 -1.309
2 -0.81593
2 -0.143
2 -0.10005
5 1.3984
4 0.38865
2 -1.2868
2 0.12593
4 0.13647
2 0.22571
2 -1.001
3 0.84613
2 -0.10308
6 1.4247
5 1.4371
3 -0.16567
9 1.8318
5 0.87657
3 -0.0065207
3 -0.26819
3 -0.18963
3 0.66305
16 1.8435
6 1.4382
3 -0.7571
4 -0.079455
2 -0.85385
3 -0.1998
3 1.6621
2 0.24156
4 0.21189
2 -0.90583
6 1.2769
7 1.6832
3 -0.27241
4 0.11103
8 1.7806
2 -1.3286
2 -1.228
2 -1.4349
7 1.6327
2 -0.91462
3 0.97873
2 -1.1248
2 -0.091467
2 0.12343
2 -0.58603
3 0.54858
2 -0.81311
2 -1.0037
3 0.53711
3 -0.14785
3 1.0815
2 -0.74877
2 -1.4784
2 -0.89288
2 -0.87061
12 1.8421
2 -0.64277
6 1.4064
5 0.85385
4 0.55999
8 1.7502
16 1.8435
3 0.38088
3 -0.32601
4 0.58108
2 0.20511
2 -0.82533
4 0.98903
2 -0.90282
2 -1.569
3 -0.67632
3 1.0369
2 -0.095657
4 -0.245
2 0.37396
2 0.31102
3 0.5044
6 1.9249
42 1.8435
2 -0.81907
6 1.4349
3 -0.31112
2 -1.0375
2 -1.2182
2 -1.2368
3 -0.69609
3 -0.22866
2 0.38828
4 1.3
3 -0.084594
3 0.6842
3 -0.4192
2 -0.3366
2 -0.51548
5 0.69799
7 1.6459
5 1.2857
3 0.41172
3 0.73425
3 0.69266
2 0.5265
2 0.11011
2 -0.41629
8 1.747
3 -0.47589
4 0.2673
3 0.68706
3 0.51507
3 -0.16024
7 1.7095
2 -1.6976
2 0.067938
3 0.53807
4 -0.035674
3 0.6335
10 1.8226
3 -0.27515
2 -0.95206
5 1.3401
3 -0.058337
2 0.10286
3 -0.48841
2 -1.187
6 1.2102
3 -0.50916
5 1.012
3 -0.77523
2 -1.0437
4 0.39107
2 -1.2728
4 1.2155
2 -0.05234
3 -0.38095
2 0.12336
2 -1.128
2 0.26503
2 -0.91794
5 0.80287
6 0.97339
4 0.11176
3 -0.30319
3 0.66325
3 0.4889
2 -1.0071
3 0.87484
20 1.8435
3 -0.35638
3 -0.54709
6 1.3609
3 -0.17381
4 0.50148
2 -0.04172
4 0.30936
3 0.69949
2 -1.0237
4 -0.01249
2 -0.872
3 -1.0825
5 1.826
2 -1.1532
2 0.27028
2 -0.67612
2 0.12408
2 0.070093
4 0.43706
5 -0.27808
2 0.14708
4 -0.021445
2 -0.10171
3 -0.4224
2 -0.82577
3 0.2241
4 1.9105
5 0.69767
2 -0.28692
2 -1.1893
2 -1.2755
2 0.28772
4 0.2713
8 1.728
4 0.52221
2 -0.84104
2 -0.99225
2 -1.1355
2 0.22696
5 0.97465
5 1.9362
5 0.8684
2 0.039942
7 1.6425
5 0.92674
4 -0.076853
3 -0.57415
4 1.3784
5 1.1088
2 0.20561
3 -0.59842
3 -0.24153
2 -1.2374
3 -0.20355
23 1.8435
2 0.2837
2 -1.2387
7 1.5929
4 0.4552
2 -1.0741
3 0.61436
4 -0.11824
3 -0.87182
18 1.8435
2 0.35627
2 -0.92812
4 0.16426
2 -1.0491
8 1.6567
4 1.3262
2 -1.5255
2 0.1663
2 0.12141
2 -1.1291
11 1.8452
4 0.15773
2 -0.094768
2 -0.50341
4 0.27649
4 1.6098
12 1.8429
3 0.6018
3 0.51176
2 -1.1505
2 -0.59569
3 -0.3382
4 0.53312
2 -1.3325
3 -0.10609
2 -0.81138
4 0.31012
10 1.8271
5 1.2254
11 1.8426
9 1.8044
2 0.18848
4 0.26661
2 -1.252
18 1.8435
4 1.182
2 -1.5276
3 0.17094
2 -1.0883
5 1.1512
3 -0.26914
2 -0.0084834
3 -0.31455
3 -0.29641
3 -0.46115
3 0.13893
2 -1.2271
2 -1.0102
3 1.3932
2 -0.94268
4 0.32226
3 -0.076305
2 -1.012
3 -0.47677
2 -1.2038
7 1.3458
3 0.28804
3 -0.26614
2 -0.96803
2 -0.58745
14 1.8433
3 0.40566
9 1.792
2 0.22638
3 -0.82207
2 0.45882
2 -0.48643
3 0.4254
2 0.16374
3 -0.2908
3 0.92934
4 0.91705
3 -0.4336
2 -1.0725
3 0.83652
5 0.61758
3 -0.33031
2 -0.6356
2 -0.96751
4 1.087
12 1.8423
3 0.68117
3 0.15808
5 1.0541
3 -1.2078
3 0.22745
6 1.5377
2 -1.2787
21 1.8435
8 1.7648
5 0.84838
9 1.7979
3 0.44291
3 -0.55305
2 0.38195
2 0.083483
8 1.8142
2 -0.78547
2 0.10434
2 -0.7723
2 -1.3405
2 -0.90642
3 -0.01671
2 -1.2919
3 1.0811
6 1.4111
2 0.49318
3 -0.45564
2 -1.5051
2 -0.0012715
38 1.8435
4 -0.33641
3 0.63502
4 0.28661
2 -0.62878
2 0.10888
7 1.595
2 -0.13752
4 1.3571
2 -0.67222
11 1.8409
5 1.2381
3 0.036012
4 1.148
3 0.68121
3 0.32382
2 -1.0035
5 0.81098
2 -0.71494
2 0.012401
4 0.33396
3 -0.13088
3 0.37703
2 -0.43048
3 0.52881
3 1.0304
7 1.5196
3 0.17832
2 -0.67156
2 -0.77873
3 0.4781
2 -0.95369
5 0.27737
2 -0.54044
3 -0.78981
6 1.3036
3 -0.34639
3 -1.0248
2 -1.1447
2 -1.189
6 1.4527
6 1.3496
4 1.1189
2 -1.2943
2 0.017131
3 -0.32536
8 1.7216
2 -1.0054
2 -1.154
2 -0.87144
3 1.7665
2 0.10604
2 -1.1932
6 1.2909
5 1.0413
6 1.057
3 -0.83669
5 0.6422
3 -0.53723
4 0.92908
3 -0.23686
2 -0.10763
5 1.5123
5 0.50378
3 -0.25058
2 -1.1832
2 -1.1316
3 -0.091908
4 0.16764
9 1.8246
9 1.7947
2 -0.10175
2 -0.79403
2 -1.0923
2 -1.5553
2 -0.98364
2 -0.58529
2 -1.2387
2 -0.099098
3 -0.23116
2 -1.0294
4 0.012829
3 -0.085402
4 0.61364
2 -0.64146
3 0.37807
2 -0.99507
2 -0.94713
6 1.2187
2 -1.1207
3 -0.11147
2 -1.2261
3 -1.0701
2 -1.2238
9 1.8265
2 -1.1792
2 0.044554
2 0.27103
2 0.40487
2 -0.31146
2 -1.5896
4 0.43117
4 0.61605
2 -1.2001
4 1.3053
2 -0.69081
4 1.088
3 -0.79758
8 1.7972
2 0.061261
10 1.8323
4 -0.21002
3 0.92607
4 1.2581
2 -0.97905
4 0.64611
2 0.20599
6 1.5166
5 1.214
2 -1.0511
8 1.7317
2 0.28284
4 0.29713
9 1.8346
3 0.71832
4 1.3182
6 0.92597
7 1.6327
2 0.10371
5 0.98532
10 1.8151
2 -1.2427
4 0.15975
3 -0.36802
2 -0.99733
3 -0.47359
3 -0.70885
11 1.8361
3 -0.25022
2 0.24669
2 -0.62958
3 -0.60936
4 1.4916
2 0.20755
2 -1.3927
3 -0.38748
3 -0.48147
2 -0.66319
4 0.94354
3 -0.046358
3 0.58678
4 0.33319
6 0.88995
3 -0.61705
2 0.15537
6 1.3229
6 1.3765
2 -0.983
14 1.8433
2 -0.73508
2 -1.4764
2 -1.3298
19 1.8435
2 0.071288
3 -0.38692
2 -1.1396
3 -0.35213
3 -0.032756
12 1.8408
3 -0.36158
3 -0.48372
2 -0.8015
2 0.14176
2 0.206
2 0.1866
8 1.7633
3 -0.71558
2 -0.90321
3 0.51155
3 0.46929
3 1.07
4 0.61875
2 -1.2637
2 -0.92907
2 -0.86952
2 0.39721
2 -1.2347
2 -1.0375
5 1.0939
2 -0.99477
5 1.6985
5 1.1402
6 1.6441
2 -1.1415
10 1.8245
3 -0.32396
3 0.56918
3 0.60246
2 -0.20522
15 1.8434
2 -0.96247
5 1.2567
4 0.82843
3 -0.13122
2 -0.96331
6 1.401
2 -1.3681
4 0.018012
3 0.50969
6 1.1621
3 0.042938
2 -0.79837
2 0.40278
2 0.24696
4 -0.24355
2 -1.1627
2 -0.88977
2 -0.43199
3 -0.67149
2 -1.2391
3 0.86287
2 -0.2317
3 0.64094
3 0.97951
2 -0.90609
2 -1.349
6 1.4083
3 0.32777
2 0.17292
2 -0.67951
8 1.7587
3 -0.33086
3 -0.47099
3 0.79761
3 0.0019207
3 -0.27873
3 1.1384
2 -1.1856
6 1.2905
3 -0.51668
3 0.63155
13 1.8432
3 -0.36633
2 -1.3046
7 1.6165
3 0.98991
2 0.031921
7 1.6234
7 1.8107
2 -0.91363
3 0.64416
8 1.7056
3 0.71218
2 -0.82178
3 0.32847
5 0.92618
2 -1.3175
2 0.037604
3 -0.62427
2 0.53667
3 -0.40078
2 0.52112
3 0.7154
3 0.57126
4 0.23673
2 -0.57728
3 -0.61199
3 -0.63408
5 0.10867
4 0.82694
22 1.8435
2 -1.1347
2 -0.016986
6 1.1463
5 0.71851
2 -0.90391
3 -0.106
10 1.83
3 -0.80129
3 -0.6379
2 -1.2384
3 -0.36166
2 -0.85179
2 -0.123
3 0.61166
16 1.8435
3 -0.030781
3 -0.4794
3 -0.56375
4 1.0482
13 1.8432
4 1.0553
6 1.6166
3 -0.43397
3 0.90526
2 -1.0044
4 -0.017868
11 1.8386
3 -0.43703
5 1.4558
2 -0.81678
3 0.38793
3 0.86516
2 -1.2353
2 -1.0335
3 -1.1053
2 0.16899
3 -0.24774
3 -0.12811
3 1.0939
4 1.0423
3 -0.50935
2 -1.2593
3 0.88467
5 0.46419
2 -0.8372
2 -0.91002
13 1.8431
5 0.98315
7 1.5221
3 0.57098
3 0.72782
2 -1.1166
2 -0.7606
3 -0.40834
2 -0.9518
4 0.28839
9 1.7343
5 1.879
5 1.6505
3 0.63557
2 -1.3136
4 0.015805
3 0.94193
2 -0.99935
3 -0.49337
2 -1.0912
3 -0.30125
7 1.6347
3 -0.11127
2 -0.09717
3 -0.21342
3 -0.26163
2 0.10371
2 -0.048029
3 1.4147
2 -1.2495
3 -0.79563
3 0.32767
12 1.842
2 0.25928
3 -0.4654
2 0.11638
8 1.7708
5 0.95482
2 -1.0037
9 1.8415
2 -0.93787
7 1.6268
6 1.3666
2 -1.0513
2 -1.36
2 -0.63739
3 -0.69316
8 1.8129
6 1.6037
3 -0.45501
2 -0.71545
3 -0.051611
3 0.69574
3 -0.19939
3 0.052779
2 -1.156
3 -0.6658
3 0.90644
8 1.6701
3 -0.44117
2 -1.2652
4 0.23121
3 -0.1041
3 -0.29288
3 -0.017861
2 0.4765
4 0.21401
2 -0.10175
6 1.2845
4 -0.2105
2 -1.1599
2 1.2407
7 1.5489
2 -0.81593
12 1.8405
3 1.5151
3 0.40885
2 -1.2868
2 0.32687
16 1.8435
3 0.28032
4 0.27071
4 0.59445
7 1.7098
2 -0.24221
2 -1.1407
19 1.8435
2 0.27038
3 0.81246
3 0.099684
3 -0.54665
4 0.052948
2 -1.2424
3 0.36004
3 0.95418
4 -0.046234
3 1.6181
3 -0.4284
2 0.12749
2 -0.63745
2 -0.77699
4 0.69107
3 0.65016
2 -1.1264
2 -1.0613
2 -1.187
3 -0.99045
4 0.29169
2 -1.1734
7 1.6635
3 -0.12328
3 0.93291
2 -1.234
2 -0.864
2 -1.4163
4 -0.35763
3 -0.040097
3 -0.65983
4 1.2738
3 -0.98398
2 -0.016966
2 -1.0771
3 0.2337
3 -0.16375
4 0.41511
4 -0.31912
2 -1.1394
2 0.27387
2 -1.2338
7 1.5944
2 -0.91958
2 -0.098631
2 0.11506
3 0.66433
11 1.8412
4 0.44229
2 -0.86867
2 -0.018947
2 -0.91062
6 1.8221
2 -1.2087
7 1.592
3 -0.3966
2 0.23704
2 -1.4547
2 0.079585
5 1.8277
3 -0.38355
2 -1.4383
4 0.9511
3 0.5441
2 -0.5201
5 0.70504
2 -0.63191
8 1.7324
2 -0.99733
2 -1.3467
2 0.10371
2 -1.2276
5 0.70563
2 -0.11744
2 -0.70349
2 -0.93734
3 -0.85987
6 1.1151
2 0.27556
3 0.38086
3 -0.23198
2 -0.039026
4 -0.59117
2 -1.0654
3 0.68494
2 -1.0587
3 -0.16069
3 0.61316
2 -0.10175
3 -0.078555
7 1.7421
3 0.63394
3 -0.32124
3 -0.74266
6 1.4679
4 0.039418
3 -0.36015
5 0.95554
2 -1.3804
3 -0.2697
3 -0.5999
2 -1.0019
6 0.96707
10 1.8301
3 -0.36362
32 1.8435
9 1.8176
3 0.020254
2 -0.99004
3 0.49907
2 0.26957
2 0.044241
8 1.8256
2 -0.98154
3 -0.077612
2 -0.99295
2 -0.81726
4 0.33401
2 -1.2329
3 0.078819
2 -0.81702
3 -0.19448
3 -0.4671
11 1.8394
7 1.6468
9 1.8207
4 1.6615
2 0.32347
3 -0.32591
3 0.57596
3 0.57873
19 1.8435
6 1.3313
2 -0.76763
6 1.5422
4 0.27905
2 -1.3191
3 0.65951
2 -1.1994
2 -1.076
3 -1.1298
2 -1.1371
2 -0.45993
2 0.28291
4 1.1625
2 -0.6556
4 0.42133
2 -0.0043754
13 1.8429
10 1.8228
2 -0.5919
7 1.8117
3 0.87292
2 -1.2468
5 0.97244
4 0.20644
5 1.1557
3 -0.81357
2 -0.90757
2 0.023619
2 -0.077698
4 1.0767
6 1.1414
3 0.83233
3 -0.29656
3 0.773
3 0.40759
3 0.0008986
17 1.8435
2 -1.0403
3 -0.58684
5 0.66251
4 0.25249
3 0.92401
4 -0.098125
3 -0.41445
3 -0.10699
3 0.038742
2 -0.70753
2 -1.1364
3 -1.2388
5 1.6234
3 0.17972
6 1.5865
6 1.6226
4 0.29532


==> figure/back_ups/RBF_2nd_D4k/Freq_A_D_all/RBF_2nd_D4k_Freq_vs_Prediction_value_A.txt <==
58 -0.74637
70 -0.87465
75 -0.86806
33 -0.77474
49 -1.3162
39 -1.1636
41 -1.02
62 -0.42885
50 -0.96978
244 -1.3085
76 -0.71586
40 -0.72942
68 -0.70383
40 -1.0401
35 -1.0844
58 -1.1981
76 -0.74937
41 -1.055
39 -1.1926
101 -1.9966
40 -0.76234
88 -0.4971
109 -0.756
58 -0.84773
70 -0.013037
40 -0.61255
105 -1.1164
32 -0.97042
83 -0.99005
40 -0.80184
36 -0.73134
156 -1.0996
95 -0.87593
32 -1.0568
34 -0.48742
163 -1.0152
60 -0.53383
40 -1.1489
37 -0.92543
103 -0.89627
70 -0.94307
68 -1.0357
36 -0.92281
99 -1.4784
36 -0.84268
124 -0.36513
37 -0.97158
39 -0.80246
39 -0.70441
42 -1.08
96 -1.3302
198 -0.74629
34 -1.3381
37 0.099306
89 -0.88025
43 -1.0239
35 -0.9645
35 -0.99251
55 -0.94058
41 -1.0884
46 -1.2909
39 -0.97957
43 -0.77618
38 -0.77198
38 -1.0695
40 -1.1082
60 -0.80665
40 -0.95197
67 -1.0906
32 0.54374
46 -1.0259
33 -0.53687
38 -0.82984
46 -0.57512
64 -1.0147
35 -0.32576
35 1.6185
42 -1.0311
34 -0.49026
44 -1.683
140 -0.42392
39 -0.21495
37 -1.0997
65 -0.93642
267 -1.5116
36 -0.82361
127 -0.95207
87 -0.96279
53 -0.9192
34 -0.93618
37 -0.8874
87 -1.1124
54 -0.45891
33 -0.77859
38 -1.0901
33 -1.1908
76 -0.81851
197 -1.3173
48 -0.75907
33 -0.69485
47 -1.0391
83 -0.70344
41 -1.351
68 -0.94087
56 -0.81457
32 -1.0589
42 0.73707
52 -0.89228
102 -1.2738
33 -0.93558
33 -1.1013
32 -1.1397
49 -0.9023
63 -0.76072
47 -1.047
150 -0.20347
33 -1.082
178 0.19376
59 -0.873
77 -1.0127
33 -1.0513
33 -0.31656
102 -0.58969
55 -0.60984
36 -1.0628
74 -0.91929
36 -0.50022
33 -0.97056
65 -0.42458
35 -1.0238
46 -0.46724
39 -0.71644
71 -0.74962
35 -0.47963
59 0.13258
47 -0.86805
101 -1.0995
38 -1.0388
39 -0.18619
48 -0.85724
32 -0.82701
33 -1.0166
42 -0.6281
72 -0.77897
80 -0.91574
57 -0.3357
34 -0.52819
54 -0.96952
84 -1.0221
41 -1.1622
127 -0.9546
109 -0.90413
42 -1.0896
130 -0.94793
54 -0.62141
41 -0.85634
37 -1.109
66 -0.84263
57 -1.1801
33 -0.34226
49 -0.86595
163 -0.80344
35 -0.28886
40 -0.936
97 -0.86327
39 -1.9102
34 -0.91484
57 -0.5817
63 -0.61399
35 -1.2059
48 -1.0325
80 -1.1318
106 -1.0968
77 -1.0047
48 -0.51089
39 -1.0856
44 -1.1696
79 -1.0482
34 1.4233
40 1.4456
61 -0.9874
124 -1.46
90 -0.74443
38 -0.16539
43 -0.70468
84 -1.0862
44 -0.54175
79 -1.3701
53 -0.89466
67 -1.2969
68 -1.2615
55 -1.7292
33 -0.98802
38 -0.66291
38 -1.081
43 -0.85808
370 -1.4656
38 -0.90164
43 -0.98749
32 -1.5177
43 -0.91278
81 -1.2265
38 -0.71395
68 -0.94505
93 -1.5088
46 0.55823
40 -0.95452
34 -0.42535
64 -0.99816
77 -1.133
35 -0.47022
63 -1.0432
38 -0.64566
70 -1.0059
35 -1.1439
36 -1.0594
33 -0.55157
88 -1.4873
52 -0.82487
41 1.6739
36 0.2486
292 -1.3417
76 -1.1012
52 -0.52435
115 -1.1866
34 -0.9715
82 -0.80416
43 -0.8385
72 -0.23434
34 -0.623
108 -0.91977
44 -0.077895
226 -1.7613
55 -1.1402
46 -1.1187
57 -0.92611
49 -0.39002
67 -0.68138
35 -0.2903
47 -1.069
45 -0.94755
58 -1.0311
49 -0.6967
86 -1.0436
41 -0.89463
34 -0.41366
64 -0.96307
44 -0.76297
141 -1.1688
35 -0.99513
33 -0.91488
41 -1.2124
56 -0.3377
87 -0.70345
55 -0.99859
37 -0.53655
36 -0.36666
49 -1.4691
37 -1.0109
69 -0.87419
92 -1.4756
55 -0.88314
39 -0.64847
48 1.4361
64 -1.054
46 -0.66107
40 0.71644
51 -1.1149
33 -0.92976
50 -0.65031
51 -1.6231
40 -1.1655
37 -0.80055
43 -0.84701
83 -1.6239
50 -0.88404
67 -0.94389
34 -0.85385
58 -0.66068
39 -1.2013
32 -0.1932
133 -1.6239
60 -1.1173
38 -1.0904
34 -0.89106
39 -1.0746
58 -0.74719
66 -0.98051
36 -0.73896
55 -0.27861
43 -0.74669
70 -1.0904
196 -1.0768
84 -1.2344
112 0.49716
34 -0.98761
38 -1.0729
45 -0.57741
49 -0.85372
74 -0.89097
61 -0.54848
37 -0.97597
57 -0.82073
34 -0.92022
33 -0.94485
53 -0.63919
35 -0.65013
36 -0.97338
32 -0.70416
40 -0.94658
48 -1.2322
42 -0.98604
33 -0.58136
43 -0.30629
84 -1.0576
38 -1.0104
70 -0.51452
33 -0.75493
391 -1.0313
33 -0.27028
39 0.49866
119 -1.2928
59 -1.2903
91 -1.2437
34 -0.67943
33 -0.66046
44 -1.1949
130 -1.0493
45 -0.823
44 -1.0742
170 0.75
84 -0.19302
47 -0.6876
53 -1.098
37 -0.80692
61 -1.1327
39 0.20199
138 -1.7761
57 -0.092191
88 -1.011
33 -0.91487
67 -0.7918
154 -1.1159
38 -0.98334
53 -0.66355
35 -1.0123
91 -1.1151
42 0.044227
35 -0.9645
103 -0.98785
105 -0.7895
50 -0.76405
53 -1.4288
90 -1.1593
37 -0.97945
35 -0.84715
54 -0.64545
39 -1.245
62 -1.4641
70 -0.42891
83 -1.0773
39 -0.74158
48 0.6795
32 -1.1384
64 -1.2282
48 -0.77214
110 -0.98385
43 -0.17761
81 -1.3653
35 -1.1854
44 -0.90824
39 -0.13804
32 -1.3072
54 -1.0787
38 -0.47155
43 -0.30073
40 -1.3116
37 -1.0782
39 -0.81238
239 -1.2005
38 -1.3013
41 -0.33302
38 -0.78096
72 -0.77677
35 -0.84838
90 -0.74114
113 -0.73364
50 -1.0208
58 -0.68992
87 -0.20559
54 -0.99805
41 -1.0707
37 -0.82839
66 -1.2002
117 -0.78256
36 -1.4183
36 -1.0575
40 -1.1031
33 -1.4551
223 -1.0929
37 -0.28698
64 -1.0198
34 -1.1044
38 -0.69319
44 -0.83226
46 -0.88437
33 -0.87446
69 -1.7185
61 -1.0874
56 -0.93492
41 -0.59309
36 -1.032
44 -0.81303
35 -1.098
33 0.69343
33 1.7002
32 -0.82588
44 -0.9314
37 -0.90402
62 -0.86947
51 -1.1301
98 -0.9863
108 -1.0571
171 -1.3936
415 -1.3314
53 -1.2006
58 -0.85145
34 -0.81035
40 -0.72874
37 -0.63049
297 -1.3515
43 -0.80634
104 -1.1399
90 -0.58228
37 -0.9529
63 -1.1494
38 1.1636
37 -1.1813
36 -1.0713
91 -1.0882
42 -0.82078
65 -0.74503
188 -1.2888
34 -1.6647
47 -0.65007
43 -0.99116
58 -1.0269
108 -1.2331
52 -1.0467
48 -0.64995
69 -1.2287
71 -0.89175
54 -0.16805
85 -1.525
154 -0.56238
56 -0.78752
47 -0.72924
47 -1.3285
41 -1.2924
55 -1.2668
36 -0.8325
59 -0.90537
34 -0.98104
55 -0.91968
181 0.047531
68 -0.82282
62 -1.1284
108 0.73056
40 -0.97432
126 -1.2107
41 -1.4323
92 -0.81353
47 -0.9372
59 -0.75281
74 -0.42259
42 -1.0384
53 -0.10562
73 -0.87501
40 1.5724
44 -0.95677
45 -0.85323
68 -0.60569
60 -0.99035
35 -0.90379
37 -0.64556
41 -0.8526
60 -0.648
45 -0.99972
40 -0.89806
42 -1.0607
58 -1.3496
49 -0.21355
74 0.32182
66 -0.8951
40 -0.87266
64 -1.0069
88 -0.33816
45 -0.96287
43 -1.0048
77 -1.1866
93 -1.0102
64 -1.2015
70 -0.92164
35 -1.1933
37 0.23377
50 -0.81143
40 -0.75447
292 -1.3518
47 -1.1624
44 -0.74679
34 -0.89092
76 -1.1998
53 -0.81089
34 -0.87954
33 -0.80232
45 -0.59766
61 -1.3489
53 -0.7838
109 -1.0408
36 -0.78494
34 -1.1206
36 -1.4211
46 -1.1286
64 -1.1285
95 -0.85843
39 -1.1879
32 -0.93988
41 -0.81551
108 -1.2714
34 -0.95107
65 -0.73566
68 -0.77991
106 -1.057
37 -0.91785
45 -0.9609
48 -0.87306
38 -0.070736
44 -1.2128
61 -0.53447
41 -1.1506
64 -0.87587
207 -1.2615
49 -0.98181
54 -0.66701
94 -0.89533
45 -0.93262
36 -0.50192
34 -1.0051
52 -0.38392
33 -1.3008
38 -0.90083
32 -1.112
53 -0.7979
41 -1.0634
36 1.3066
39 -0.99572
43 -1.0795
58 -1.1987
58 -1.2339
39 -1.0765
41 -1.4306
41 -0.35635
42 0.66059
35 -1.1291
58 -0.94751
91 -0.8809
58 1.6766
73 -0.86863
45 -0.96072
33 -1.0283
156 -0.60143
34 -0.35637
49 -0.78043
44 -0.81358
42 -1.3251
63 -1.0259
33 -0.35193
35 -0.41092
37 -0.5652
47 -0.60365
39 -0.91419
59 -1.0281
190 -1.1532
38 -0.35814
32 -0.83606
113 -0.99048
108 -1.1637
41 -1.2316
38 -1.7153
41 -0.66998
137 -1.0667
35 -0.97793
73 -1.1649
40 -0.82012
36 -0.65906
82 -1.2186
77 -0.78113
41 -0.59078
51 -0.52328
34 -0.39608
33 -1.1036
39 -0.78934
85 -0.77422
33 -0.91595
43 -0.72541
54 -0.7127
81 -0.92888
42 -0.76443
34 0.68932
53 -0.67279
56 -1.126
36 -0.90447
32 -0.78431
142 -0.99399
39 -0.79697
52 -0.84028
41 -0.971
56 -0.50364
35 -0.18196
34 1.6354
44 -0.98454
52 1.0386
39 -1.1394
61 -0.093149
32 -0.82332
54 -1.2047
47 -0.87982
102 0.10588
100 -1.0284
34 -0.90984
46 -0.79562
84 -0.97731
43 -0.51026
48 -1.3115
42 -0.89047
98 -1.4021
77 -0.5604
59 -0.91535
33 -0.98719
34 -0.85345
49 -1.1694
37 -0.89722
117 -1.1058
60 -1.5013
34 -0.51003
32 -0.34771
171 -1.2115
97 -1.6841
87 -1.2061
56 -0.88377
116 -1.1273
156 -1.1372
42 -0.82014
83 -1.3847
46 -0.82506
34 0.28309
78 -1.1866
204 -1.2685
45 -1.1836
37 -1.0961
46 -1.5789
51 -0.65829
135 -1.1696
36 -0.80254
50 -0.77754
33 -1.0818
64 -0.70353
37 -0.8529
41 0.059689
60 -1.1225
70 -1.0598
40 -0.8008
44 -1.3626
33 -0.33013
85 -0.95471
48 -0.80582
33 0.56227
156 -0.93253
36 -0.79836
121 -1.0289
91 -1.0734
40 -0.61628
44 -0.84334
89 -0.92405
58 -0.96582
47 -1.4922
78 -1.0373
38 -1.0856
56 -0.75758
35 -0.97661
41 -0.99044
70 -0.387
34 -0.33752
66 -0.98303
42 0.72057
50 -1.1677
34 0.21761
49 -0.9364
69 -0.60859
37 -0.14305
59 -0.99161
35 -1.0177
55 -1.1828
33 -0.52563
70 -0.87354
38 -0.80241
38 -0.99218
62 -0.69562
35 -0.92237
43 -0.84258
32 -0.52274
184 -1.1201
33 -0.84426
42 -0.13653
38 -1.0211
130 0.70383
40 -1.1804
39 -1.0661
73 -0.89694
37 -0.78413
46 -1.1321
34 -1.0477
33 -0.97812
34 -0.76558
42 -0.93691
34 -0.68973
33 -1.1239
38 -0.88974
35 -0.91765
42 -0.94365
41 -1.1588
43 -0.97388
45 -0.30506
34 -0.66433
68 -1.1773
49 -1.1228
42 -0.78649
40 -0.91123
38 -0.91938
34 -0.43473
52 -1.0269
309 -1.0184
61 0.29361
43 -1.0624
33 -0.7844
38 -0.79527
42 -0.77497
49 0.78247
40 -1.0865
40 -0.59246
401 -1.0669
37 -0.63877
38 -0.41433
38 1.684
76 -0.91159
36 -0.81167
82 -1.0846
84 -1.1343
51 -1.0094
43 -0.97681
38 1.1732
34 -1.0717
35 -1.0184
50 0.047455
60 -1.0432
33 -0.53003
33 -0.6971
40 -0.70202
63 -0.93193
307 -0.85719
81 -1.8297
41 -1.4092
77 -0.95391
46 -0.87828
67 -0.79548
40 -1.3687
42 -1.1711
39 -1.2439
73 -0.58724
52 -0.54386
32 -0.98008
132 -0.99215
67 -1.1986
36 -1.0505
114 -0.97997
58 0.60176
53 -0.36469
64 -0.94034
34 -1.1114
33 -0.57608
47 -1.1285
67 -1.121
36 -0.9884
99 -0.9169
119 -1.178
50 -0.65626
37 -0.58685
36 -1.3375
55 -1.3252
39 -0.95094
36 -0.44072
257 -1.2873
55 -0.75518
32 -0.86826
40 -0.63147
41 -0.96793
76 -1.1567
71 -0.48526
43 -1.1045
104 -0.69954
33 -0.88629
40 -0.94232
166 -1.2561
52 -0.72321
44 -0.9649
41 -0.503
38 -0.36887
34 -1.2321
103 -1.1149
52 -0.51955
67 -0.95922
39 -1.0137
63 -0.66207
45 -0.76444
70 -0.89019
47 -1.045
35 -1.1659
45 -0.80155
63 -0.73266
35 1.6883
67 -0.45825
36 -1.1024
47 -1.0969
95 -0.97844
98 -1.6565
33 -0.40786
96 -0.99379
52 -0.66294
171 -0.44321
52 -0.9778
32 -1.0743
34 -0.43812
43 -1.3104
46 -1.3471
45 -1.3446
44 -1.1141
45 -0.97644
40 -0.96141
48 -1.0916
91 -1.2634
45 -1.0031
50 -1.0984
33 -0.78666
55 -0.77538
79 -0.84931
45 -1.1417
37 -0.51719
222 -1.2159
83 -0.97429
36 -1.3008
50 -1.1993
46 -0.87671
40 -0.11156
82 -0.94912
63 -1.2355
38 -0.82829
52 -1.5803
128 -1.3794
77 -1.258
85 -1.0659
201 -1.0164
47 -0.98409
36 -0.58523
89 -1.4363
54 -1.0988
40 -0.44303
93 -0.39064
81 -0.84697
32 -0.80607
69 -0.58312
46 -0.6897
42 -1.1224
40 -0.78512
55 -0.81261
62 -0.3876
87 -0.80724
52 -0.35568
35 -1.1231
42 -0.5572
55 -0.81445
42 -0.77096
42 -0.53766
56 -0.94156
177 -0.92218
42 -0.91202
34 -1.0619
45 -0.59992
79 -0.85646
57 -1.5991
37 -0.70469
55 -0.45536
41 -0.78197
40 -0.76811
33 -0.6127
60 -0.92907
129 -1.0473
227 -1.0049
37 -1.0209
43 -0.30054
43 -1.4849
44 -1.0484
102 -0.99896
42 -1.189
52 -0.3029
33 -0.90072
53 -1.0367
62 -0.86998
65 -1.7123
175 -1.3094
170 -1.1783
54 -0.91302
77 -0.57399
57 -0.8049
37 -0.73659
38 -1.426
159 -1.275
34 -0.20014
42 -0.62139
35 -0.87091
46 -0.99625
60 -1.4893
62 -0.85088
93 -1.0241
41 -0.79202
76 -1.0845
48 -0.71583
185 -1.3553
177 -1.1782
86 -1.1195
48 -0.74565
58 -0.92347
51 -0.72089
143 -0.2354
35 -0.64555
40 -1.3439
40 -0.92378
33 -0.99973
33 -0.31911
55 -0.82424
103 -1.1128
36 -1.4783
32 -0.75728
272 -0.92609
46 -1.0285
34 -0.38784
32 -1.0583
50 -1.2515
33 -0.55178
59 -0.75821
37 -0.84661
114 -1.2777
33 -0.20801
37 -0.98261
35 -0.45075
38 -0.54463
58 -0.75936
36 -0.80174
48 -1.2413
130 -0.82953
32 -0.9349
42 -0.85557
36 -0.52505
40 -0.88104
70 -1.2026
56 1.2407
161 -0.86813
43 -0.53629
34 -0.98333
51 -0.17517
49 -1.0233
49 -0.85587
32 -0.75248
35 -0.70027
50 -0.99191
139 -0.79931
35 -1.0184
51 -1.5606
38 -1.0804
153 -1.2788
137 -0.97229
49 -0.71631
34 -1.0508
320 -0.85072
35 -0.83108
140 -1.1023
80 -1.3437
34 -0.57448
32 -0.86284
46 -0.86898
66 -0.8693


==> figure/back_ups/RBF_2nd_D4k/Freq_A_D_all/RBF_2nd_D4k_Freq_vs_Prediction_value_D.txt <==
6 1.5036
5 1.208
5 1.6435
4 1.574
4 -0.069549
4 1.3123
4 1.6104
5 1.4628
4 0.79576
9 1.676
5 1.5834
5 0.42787
4 1.6713
4 1.6834
5 1.6774
7 -0.99451
5 0.71759
7 1.6684
4 0.59107
4 1.6799
4 0.69224
5 1.3632
4 1.6128
5 1.6504
6 1.6631
6 1.6836
8 1.361
4 1.5098
4 1.6489
4 1.4062
4 1.6804
6 1.9558
4 0.24896
4 -0.29241
7 1.8151
13 1.7663
5 1.5046
4 0.70396
7 1.3545
8 1.36
5 1.5675
7 1.5689
6 1.6836
16 1.2581
5 -0.23943
4 1.5979
5 1.57
4 1.2899
4 1.1894
5 1.6836
4 1.5958
3 1.4745
4 1.3475
4 1.6174
5 0.71786
5 0.18879
4 1.6836
6 1.6735
8 1.6829
5 1.0333
4 1.0367
4 1.1899
5 1.6836
6 -0.18613
4 1.6835
4 1.5539
4 1.3872
4 1.6722
4 1.9623
12 1.616
4 -0.86041
7 1.5783
6 1.6836
5 1.5455
5 1.6831
4 -0.72214
7 1.6372
4 1.4992
4 0.72823
5 0.50933
4 1.6836
4 1.6836
5 1.6307
5 1.6835
4 0.91128
7 1.2733
5 1.7126
5 1.4576
4 0.51072
6 0.46325
5 -0.30485
18 1.6831
5 1.7066
4 -0.38232
4 0.92887
4 1.6326
4 0.34106
4 1.6823
5 1.6469
5 1.4953
5 1.447
7 1.6831
4 1.4246
4 1.6236
8 1.2104
6 1.6836
15 1.6836
4 0.74989
8 1.669
5 1.6837
20 0.1023
8 1.5556
5 1.4607
7 1.6836
6 0.67338
6 1.5121
8 1.2741
4 0.75798
3 1.4943
8 0.41248
12 1.6918
4 1.5478
4 1.9011
9 1.5747
7 1.6829
6 1.1777
15 0.66305
5 0.6771
5 1.6549
6 1.0088
3 -0.24749
9 1.2522
5 0.8776
5 1.7648
4 1.6836
3 1.2366
6 1.8613
5 1.694
8 1.4573
4 1.7271
7 1.6791
5 1.6274
4 1.2557
5 1.6836
5 1.2396
4 -0.2504
7 1.7654
5 1.6276
6 1.679
3 1.1973
4 1.6684
10 1.5686
4 1.5382
5 1.6793
4 1.4219
4 -0.37132
3 1.3852
10 2.0364
6 1.6696
4 1.6777
4 1.4608
6 1.6663
6 1.6659
4 1.186
4 1.2279
4 0.8694
4 1.6363
4 0.47845
5 1.6844
5 1.4788
5 1.6836
4 1.6836
4 1.6609
10 0.19724
3 0.91627
4 1.6854
3 2.0821
5 0.92444
6 0.49292
6 1.7419
4 1.6455
5 0.56503
7 2.4393
4 1.1243
4 1.1875
4 1.4478
5 1.5915
4 1.6353
7 0.90532
7 1.6218
4 1.6323
6 0.9256
6 2.4355
4 1.2935
5 0.13344
4 0.35883
11 1.132
6 1.6728
4 0.42295
4 0.61511
4 1.6135
5 1.5816
6 1.4665
4 0.8062
5 1.328
4 1.6757
4 0.76234
9 0.873
4 0.45663
5 0.0082641
4 1.3065
14 1.5536
5 1.6135
3 1.1778
4 1.6092
10 -0.35981
8 1.0544
6 1.6563
5 1.6649
3 -0.053348
4 0.4572
5 1.6699
6 1.6171
4 1.514
6 1.6757
5 1.5987
8 1.4067
4 2.1856
7 1.6243
4 0.63418
5 1.2099
6 1.6756
5 1.3654
7 1.395
4 1.6757
6 1.5321
8 1.4516
4 0.89688
4 1.5779
7 0.15312
5 1.7431
5 1.228
8 -0.14528
4 1.6686
3 1.4828
4 -0.3958
4 1.5929
4 -0.41674
4 1.5455
5 1.2929
6 0.77161
5 1.6757
4 1.5413
3 1.5704
5 1.4685
5 1.582
9 1.6754
4 0.37223
4 -0.80172
4 1.6755
9 0.82551
4 0.59491
6 1.7753
8 1.6147
4 -0.11148
10 1.6741
4 1.1467
4 1.1622
6 1.6011
5 1.6528
4 1.1648
9 -0.097919
15 1.5863
5 1.6752
4 1.5071
6 1.6757
5 1.7194
5 1.0842
4 1.2117
4 1.6757
5 1.6757
3 1.6428
5 1.6757
4 1.6749
4 1.6757
20 1.1074
5 0.61997
6 0.54944
5 -0.1522
3 1.6757
5 1.1305
5 1.6711
5 0.65286
4 1.4217
3 -0.051791
4 -0.23815
4 0.44936
5 0.4464
4 1.4437
4 1.6031
5 1.6205
6 -0.23619
4 1.3892
6 1.4265
4 1.4632
6 1.2946
4 0.33118
4 1.6773
9 2.9331
6 0.91416
4 0.16997
6 0.88763
7 0.25045
4 1.6757
5 1.6757
5 1.6755
9 1.8818
5 1.6756
4 1.6542
5 1.6757
6 1.2474
6 1.3311
4 1.0072
7 2.3028
4 1.5239
4 0.7307
6 -0.2029
5 1.674
4 -0.42942
5 0.1259
5 0.69705
6 1.4423
4 1.4013
4 1.164
4 0.80203
4 1.4322
4 1.4484
7 1.1928
5 -0.26268
6 1.4628
4 1.6724
4 1.5894
5 1.1265
6 1.2781
5 1.6757
4 -0.91575
7 -0.032031
5 1.6757
4 0.72379
4 0.41794
5 0.8926
5 0.50912
4 1.7726
4 1.5307
14 1.6599
3 1.6757
5 0.9425
4 1.649
3 1.3928
4 1.2775
5 -0.24876
7 1.0337
7 1.6751
6 1.5316
4 1.2054
5 -0.48432
4 1.6775
5 1.6584
6 1.5656
6 1.6474
5 0.047417
4 1.6644
13 1.6647
4 0.81151
3 1.6757
9 0.48112
5 1.3601
4 1.6546
4 1.6757
4 1.6786
5 1.5215
5 0.73127
3 1.538
4 1.6705
5 1.5372
6 1.7178
8 1.5327
6 1.706
5 1.717
7 1.726
5 1.175
4 0.64833
4 1.4053
4 -0.69209
9 0.27797
4 1.5091
4 1.6702
4 0.7098
5 0.082403
10 1.726
5 1.5131
7 1.726
3 1.2226
15 1.5019
4 1.2142
4 1.5269
4 1.7267
5 1.7417
6 1.644
6 1.3463
4 0.40824
5 1.9629
4 -0.70188
7 1.5949
6 0.11277
9 1.9359
12 1.7198
12 1.9016
5 1.7209
4 1.2273
7 -0.054419
4 1.7257
6 1.7296
6 1.6649
7 0.95974
4 1.6651
4 1.2419
9 0.29012
4 1.726
4 0.51735
4 0.87472
10 -0.5873
4 1.726
4 0.60656
10 1.7212
6 1.726
4 -0.338
4 0.49808
3 1.7253
4 1.5014
3 -1.0128
5 1.3709
11 1.2167
5 -0.34184
4 1.724
8 0.11834
5 0.67173
4 1.5912
4 1.2659
5 2.354
4 0.24909
4 1.6046
4 0.81294
4 1.5751
7 1.726
4 0.90807
5 2.301
3 1.6659
4 1.1218
4 0.048113
4 -0.62123
6 1.7261
5 1.4813
4 1.5833
6 1.638
5 1.7253
4 1.5716
4 0.47167
4 0.33277
4 1.6334
4 1.7231
4 1.7259
4 1.7129
7 1.726
4 1.726
4 1.5635
3 1.3116
6 1.2639
4 0.65995
4 1.7259
4 0.91873
7 1.3229
7 1.726
4 1.726
4 1.5133
7 1.4895
5 1.7231
8 1.6843
40 1.7136
3 1.6875
4 1.7234
4 0.12803
4 1.4971
5 0.91731
18 1.013
4 1.6073
5 -0.023744
4 1.1772
5 1.427
4 1.6399
4 0.67827
5 1.726
4 1.7243
6 1.3126
4 1.3526
6 0.59555
11 1.7086
4 1.1041
14 1.6961
4 1.726
4 1.7226
4 1.5039
5 0.99105
4 0.7447
4 0.056583
5 1.724
6 1.5093
7 1.6911
5 0.65443
8 -0.11895
11 2.6826
4 1.351
5 1.7298
4 0.81054
3 1.548
7 1.1902
4 -0.3283
4 1.726
7 1.6569
14 1.7539
6 1.0169
7 1.3631
4 1.4974
7 1.1893
27 1.7267
5 1.726
5 1.6517
4 1.726
4 1.6419
5 1.6915
5 1.5486
5 1.7189
6 1.6687
5 0.042283
5 1.726
6 -0.39876
9 0.80003
4 0.99438
6 1.8027
4 1.4997
5 1.4236
5 1.9918
4 0.59953
4 -0.0037893
5 0.99828
4 0.85787
10 1.7201
4 1.7261
4 0.8841
6 1.5948
3 1.7245
4 1.2485
4 1.726
4 1.726
4 1.6527
5 1.5808
4 -0.17492
3 1.6137
8 1.7225
4 0.31746
4 1.7075
4 1.726
6 1.2427
4 1.4959
4 1.5361
7 0.87197
4 1.6775
5 1.6865
3 1.5536
5 0.28788
6 -0.60311
4 1.6916
4 1.567
5 -0.63215
4 1.1218
7 1.5183
4 0.2519
7 1.5961
4 -0.022144
4 1.7523
4 1.6201
5 0.99068
6 1.7725
4 1.7708
8 -0.023022
4 1.7686
6 1.7645
5 1.7725
4 1.2828
6 -0.41081
4 0.55349
5 1.8018
4 -0.11618
4 0.39748
4 1.6752
6 1.9382
10 -0.43919
8 1.7724
4 1.7216
4 1.6679
8 1.7724
7 1.5673
4 1.0112
4 1.0514
4 -0.84843
8 1.2927
4 1.7725
5 1.7614
5 0.48896
5 1.6563
4 1.6561
4 1.7725
6 1.7674
6 1.8623
4 -0.61005
6 -0.0047282
5 1.4258
5 1.7558
7 1.8643
4 1.7725
5 1.236
4 1.919
7 1.7706
6 1.582
5 1.7725
6 1.6534
4 1.5776
4 1.7686
4 1.755
4 1.7725
5 -0.002744
5 0.10676
4 0.12229
4 1.7244
4 1.4909
9 1.7725
8 1.7697
5 -0.035077
9 1.706
4 1.161
6 1.63
4 1.7651
4 1.6349
4 1.7681
4 0.59228
5 1.0445
7 1.2915
5 1.2868
3 0.68566
6 1.6977
4 0.51128
4 -0.72111
10 1.647
18 0.79513
4 1.9566
3 1.654
4 1.8523
8 1.5798
4 2.0945
4 1.7683
12 0.48096
4 1.4031
9 1.7801
4 0.88493
5 0.15163
4 1.7703
4 2.0254
4 1.2971
4 1.7698
4 2.3071
5 0.86731
6 1.7725
5 1.7298
4 1.7716
4 1.8146
4 0.47507
4 1.7725
4 1.7725
4 1.4019
5 -0.13133
4 0.78282
6 1.7726
5 -0.097448
4 0.81148
5 -0.098828
5 1.7546
10 1.2981
4 1.5312
5 1.2921
5 1.8081
4 1.7693
4 1.7244
4 1.7689
5 1.7654
7 1.5915
5 1.4189
5 -0.46642
4 1.0626
3 0.25451
6 1.5755
4 1.7725
4 1.7224
3 2.8057
6 1.7545
4 1.7658
4 1.7546
4 1.7725
6 1.4722
4 -0.058329
5 -0.27406
4 1.7254
4 1.5431
3 1.3379
5 1.7321
4 1.4419
5 1.4573
6 -0.55246
4 0.28712
4 1.4331
4 1.553
8 1.7629
4 0.94687
4 0.77033
6 1.7168
4 1.0425
4 1.7497
8 0.78216
8 1.7614
12 1.7621
9 1.7725
4 1.7024
5 -0.44249
5 0.53349
6 1.7725
4 0.96203
6 1.7409
5 1.7342
4 1.7652
4 2.1148
6 1.462
5 1.8171
7 1.7725
6 1.7594
4 1.7725
11 1.7192
4 1.7562
16 -0.22996
7 1.8514
5 1.7773
5 1.5539
15 1.7725
4 1.7714
10 0.36323
4 0.14708
8 1.7602
8 0.97119
10 1.1581
4 1.5735
10 1.7725
7 1.3032
4 -0.21579
5 1.7722
4 1.7696
7 0.51994
8 2.0075
4 0.54541
6 0.49813
4 1.2286
6 1.5711
3 -0.090015
6 1.679
4 1.4768
3 1.715
4 1.4792
4 1.9613
4 1.7725
4 1.5385
4 0.98776
4 1.4537
7 1.7725
3 -0.5613
3 1.2934
6 1.7725
4 0.29511
4 1.4511
3 1.767
6 1.7725
4 1.477
4 1.662
10 1.769
9 1.3851
5 1.7647
6 1.5274
8 1.9121
4 1.7634
5 -0.36191
8 1.7725
5 1.7712
4 1.5399
6 1.1341
51 0.068338
4 1.596
4 1.7723
3 1.3474
4 1.5311
5 1.6606
4 1.6502
4 -0.17395
4 0.4161
6 1.7191
6 1.6734
4 1.6882
13 0.99248
9 1.2354
5 1.688
9 1.6844
7 1.2495
8 1.6881
4 0.20031
5 1.0763
10 3.023
4 2.0045
5 1.5132
4 1.3502
4 1.488
4 1.5195
6 1.6019
6 1.6367
4 1.4331
4 1.6028
5 -0.15532
6 0.60013
5 -0.059552
9 1.5823
5 1.5445
4 1.4581
4 0.08956
4 0.042148
4 1.6144
4 -0.41659
4 -0.14938
3 2.5262
4 1.6665
4 1.6805
4 1.2378
15 1.5461
8 0.94275
8 0.084732
4 1.5189
4 1.1451
4 1.6597
4 1.6176
7 1.6867
4 1.5123
4 1.6023
8 1.6699
4 1.2906
5 1.6879
9 1.6846
5 1.6895
4 1.5926
5 -0.13574
4 1.5844
4 1.6848
5 1.6691
6 1.6883
4 1.3055
4 1.6139
6 1.6865
15 1.7136
4 1.4983
3 1.6862
9 0.75862
12 1.6882
5 1.2337
4 0.81585
4 1.6841
6 1.2932
4 1.9121
7 1.1216
4 1.3527
7 1.6013
5 1.6879
6 1.6336
7 1.4415
25 1.3519
5 0.95887
4 0.88821
4 0.050316
7 1.6883
4 1.6875
4 1.6554
4 0.59787
4 1.5919
4 1.4624
6 1.5913
5 1.6894
4 1.6575
9 -0.67514
4 1.4703
4 1.683
4 1.686
4 1.6616
5 1.0631
4 -0.32127
5 1.6883
4 0.914
4 0.45815
4 -0.23905
4 1.7274
4 1.4635
5 0.85779
5 1.705
9 1.6883
14 1.4685
5 1.3702
4 1.6145
4 0.99414
4 1.1682
4 1.2032
4 0.89899
5 1.6212
4 1.6123
5 1.6878
4 0.22364
8 0.85238
5 1.6865
4 1.9739
5 1.008
7 1.6823
9 0.1748
4 1.6886
5 0.48939
4 1.6507
5 1.413
5 1.447
7 1.4721
4 1.2607
10 1.6562
5 0.27362
6 1.7189
5 1.334
10 -0.60109
9 1.5379
4 1.6883
4 0.97464
10 1.6101
9 0.12201
6 1.0969
7 1.6253
4 1.6893
5 1.4216
6 1.6883
5 1.6845
4 0.46251
4 1.582
4 1.6852
4 -0.30344
7 -0.1403
4 -0.0032891
5 1.0785
5 1.6774
4 1.1817
4 -0.34051
6 1.9036
3 1.4743
4 0.022157
7 1.4297
4 0.76581
5 -0.66283
5 1.5545
4 1.5907
5 1.0113
3 1.19
37 1.6808
4 1.5902
13 1.7064
5 1.6882
4 1.3984
4 1.8365
6 1.6756
4 -0.66376
4 1.243
5 1.7725
4 0.96719
4 1.6883
4 1.7888
4 1.6879
5 1.6029
4 1.497


==> figure/back_ups/RBF_2nd_D4k/OR_B_C_all/RBF_2nd_D4k_OR_vs_Prediction_value_B.txt <==
0.66265 -0.58459
0.15055 -0.49663
0.68667 -1.131
0.30202 -0.89864
0.19385 -1.0002
0.6943 -1.0469
0.12876 -0.61512
0.61818 -0.85932
0.11477 -0.76089
0.67541 -0.78591
0.1932 -1.0532
0.68923 0.26706
0.50742 -1.0772
0.6646 -0.82736
0.26167 -1.1666
0.33602 -1.5989
0.70041 -0.62176
0.14887 -1.4538
0.70436 -0.91526
0.51522 -1.0788
0.34996 0.42848
0.69526 1.6375
0.6555 -1.3795
0.47652 0.43513
0.16439 -1.7243
0.70473 -1.4907
0.21847 -1.008
0.69505 -1.2094
0.58532 -0.88397
0.2719 -0.86601
0.55225 -0.69665
0.58833 -1.2608
0.47384 -0.70989
0.1143 -0.76992
0.69272 -1.0409
0.45949 -0.79409
0.29953 -1.3251
0.35876 -1.2938
0.68173 -1.069
0.47205 -0.85012
0.69758 -0.08625
0.24329 -0.81404
0.66556 -0.050937
0.60081 -1.0992
0.25701 -0.52613
0.55551 -1.0595
0.18284 -0.75436
0.21077 -0.74683
0.7031 -0.75851
0.22203 -0.90213
0.52381 -1.3472
0.10975 -1.1399
0.65863 0.7936
0.68633 -0.50985
0.28151 -0.84371
0.46039 -1.0679
0.58683 -1.4035
0.3783 -0.8861
0.22418 -1.0726
0.69987 -0.9193
0.20458 -0.81296
0.28394 -1.3288
0.53231 -1.2189
0.45047 -0.96312
0.26323 -0.82899
0.7048 -1.032
0.70384 -0.93968
0.61549 -1.0341
0.13028 -1.3365
0.14393 -1.378
0.70267 -0.42283
0.69648 -0.20595
0.56356 -0.052892
0.29787 -1.0603
0.6539 -0.58297
0.44686 -1.0572
0.69132 -0.91566
0.69732 -1.1222
0.3792 -0.8198
0.28882 -1.358
0.7009 -0.95592
0.68247 -1.406
0.18668 -0.60591
0.7048 -1.2833
0.24254 -0.88482
0.67786 -0.90287
0.70375 -0.59635
0.21636 -1.3185
0.12726 -1.5242
0.52124 -0.84446
0.59937 -0.49788
0.15622 -1.0002
0.41791 -0.62964
0.42063 -1.1205
0.17408 -0.70222
0.24934 -1.1181
0.59353 -1.0557
0.16027 -1.098
0.50042 -0.93423
0.45138 -0.95391
0.63117 -0.98652
0.19451 -1.6495
0.6576 -0.47486
0.60579 -1.1082
0.56035 -0.45981
0.65283 -1.0925
0.70482 0.73454
0.61138 -0.93434
0.17905 -1.0716
0.1391 -1.5132
0.7029 -1.2068
0.53735 -1.1876
0.17531 -0.71548
0.27589 -1.3413
0.6072 -0.79031
0.34297 -1.1041
0.54236 -0.82662
0.15111 -0.64599
0.51089 -1.2343
0.1171 -1.5949
0.32997 -1.4276
0.55062 -0.80127
0.62018 -1.0202
0.11899 -0.70809
0.36761 -1.0545
0.11523 -0.85422
0.58305 -1.3545
0.19984 -1.1178
0.66016 -0.71631
0.44415 -1.093
0.44777 -0.85756
0.50305 -0.34847
0.11338 -0.94399
0.34122 -1.5587
0.61684 -1.0692
0.27429 -0.9078
0.54733 -1.2927
0.5699 -1.0184
0.15337 -0.88275
0.15737 -1.0416
0.42968 -1.3224
0.65708 -0.33164
0.11247 -1.3756
0.2727 -0.56542
0.64786 -0.83878
0.70426 -0.94936
0.56515 -0.9541
0.1704 -1.1931
0.53146 -0.71981
0.61276 -0.93756
0.65228 -0.97127
0.51867 -0.82475
0.14177 -0.31894
0.42787 -1.4513
0.57068 -1.0147
0.19584 -0.61028
0.22851 -1.2584
0.26011 -0.91693
0.19254 -1.2125
0.52722 -1.1033
0.59205 -1.3334
0.59573 -0.7898
0.41158 -1.3551
0.21565 -1.0518
0.13335 -0.90063
0.63304 -1.0553
0.58908 -1.7041
0.64501 -1.213
0.52039 -0.36831
0.6953 -0.92224
0.67285 -1.0829
0.6984 -0.91975
0.24782 -1.2312
0.704 -1.1139
0.15507 -0.95373
0.50654 -0.83235
0.31292 -1.0394
0.37741 -0.72163
0.30036 -0.77921
0.31885 -1.5176
0.11851 -1.1896
0.44054 -1.2121
0.13386 -0.75396
0.69799 -0.72116
0.70367 -1.2108
0.40978 -1.4007
0.35964 -1.5886
0.17469 -0.62284
0.47563 -1.1761
0.70148 -1.2067
0.33083 -1.0629
0.70341 -0.75807
0.70425 -0.63294
0.1209 -0.89469
0.57691 -0.82017
0.44596 -0.67692
0.4143 -0.79994
0.66363 -1.5257
0.28556 -1.1831
0.18031 -1.3847
0.38995 -0.949
0.49867 -0.85695
0.40887 -1.3004
0.16203 -1.55
0.64328 -0.91771
0.44957 0.097794
0.58982 -0.9769
0.6832 -0.77388
0.34646 -1.0733
0.38905 -0.69225
0.69775 -0.55343
0.50829 -0.78745
0.29374 -1.5501
0.24404 -0.57248
0.65444 -1.3586
0.12332 -1.3657
0.10797 -1.5579
0.70419 -0.88767
0.7046 -0.94593
0.68356 -1.05
0.42515 -0.94889
0.50218 -0.89879
0.32311 -1.5092
0.24104 -0.93374
0.68984 -0.63396
0.58457 -0.69114
0.49603 -0.77288
0.25239 -0.35214
0.42244 -0.37078
0.69326 0.1149
0.34733 0.78469
0.15393 -0.80324
0.59719 -0.42173
0.53819 -1.6399
0.4152 -1.2773
0.33429 -1.4621
0.41701 -0.98933
0.70178 -1.1808
0.18157 -1.2834
0.63551 -0.93058
0.56674 -0.976
0.67414 -0.84453
0.43239 -1.3032
0.62085 -0.95184
0.40165 -1.0313
0.66116 -0.84375
0.55388 -0.94718
0.2921 -0.58353
0.70205 -0.77762
0.70074 -0.4064
0.63854 -1.0241
0.70482 -0.30142
0.6967 -0.66886
0.48985 -1.3507
0.4872 -1.3414
0.69895 -0.67191
0.67457 0.034319
0.22274 -1.5192
0.28313 -0.90384
0.52637 -0.82535
0.6821 -0.48057
0.62151 -0.73588
0.16618 -0.92049
0.11201 -1.3428
0.65174 -1.0365
0.51176 0.74714
0.64842 -0.76528
0.49955 -1.1401
0.64616 -1.3471
0.21777 -1.1653
0.43782 -0.85538
0.56276 -0.86173
0.43963 -0.83752
0.64898 -0.94009
0.36229 -1.4118
0.22706 -1.0756
0.35347 -1.0481
0.70288 -1.0076
0.16558 -0.89227
0.70008 -0.98195
0.25624 -1.5116
0.45859 -0.89106
0.68022 -0.45271
0.28638 -1.4839
0.40075 -1.4308
0.11065 -1.3897
0.39715 -0.60784
0.57225 -0.85645
0.45678 -0.82989
0.70277 -0.97549
0.70467 -0.8175
0.56832 -1.2907
0.18862 -0.93049
0.70216 -0.96718
0.70299 -0.8641
0.21146 -1.393
0.40346 -1.2027
0.41882 -1.0316
0.60224 -0.90875
0.13594 -1.1472
0.38367 -1.1661
0.17285 -1.3271
0.23584 -1.4284
0.1349 -1.3774
0.69914 -0.84045
0.33688 -0.87202
0.65603 -0.99125
0.52807 -0.94114
0.45228 -0.85766
0.67372 -0.92363
0.18733 -0.93946
0.55632 -0.79283
0.70477 -1.1178
0.29457 -1.3159
0.63242 -0.99502
0.14069 -1.1518
0.14832 -0.46704
0.24555 -1.3573
0.17101 -0.80448
0.64444 -1.0895
0.70256 -1.1705
0.6065 -0.027425
0.2987 -0.8768
0.65009 -0.71774
0.18476 -1.2169
0.70405 -0.66246
0.23658 -0.8807
0.39625 -0.95848
0.45408 -1.1872
0.56594 -1.1744
0.27031 -1.1233
0.3317 -0.68496
0.38636 -1.1437
0.64211 -0.75334
0.58076 -0.85531
0.64034 -0.57463
0.70481 -0.55565
0.53568 -0.77364
0.69501 -1.1677
0.39265 -1.0728
0.11804 -0.90762
0.13283 -0.94464
0.52296 -0.71793
0.16738 -1.4076
0.35611 -1.0531
0.52467 -0.69101
0.12235 -1.1954
0.39175 -1.2928
0.51436 -1.0736
0.70431 -0.83016
0.48276 -1.5056
0.54568 -1.1502
0.55143 -1.0798
0.58229 -1.5121
0.27509 -0.50632
0.63974 -0.9626
0.35523 -0.88169
0.48631 -1.0875
0.12577 -1.4821
0.14666 -1.1664
0.31039 -0.72123
0.28232 -0.97496
0.10665 -1.2677
0.66508 -0.39559
0.70133 -0.97296
0.6982 -1.0573
0.25469 -0.79783
0.11111 -1.1976
0.68392 -0.96362
0.22779 -1.135
0.65811 -0.7633
0.46398 -0.96918
0.70349 -0.75718
0.70055 -0.63816
0.49074 -0.92852
0.12283 -1.1472
0.22924 -0.94319
0.66838 -1.2225
0.37117 -0.93444
0.42606 -1.229
0.63612 -0.42251
0.39535 -1.203
0.61751 -0.97299
0.46308 -1.4507
0.24706 -1.0412
0.46218 -1.022
0.67198 -0.52509
0.37206 -1.1703
0.5013 -0.90413
0.70472 -0.80494
0.69973 -1.0806
0.59279 -0.9371
0.2039 -1.9306
0.70359 -1.2074
0.41249 -1.1778
0.70192 -0.38651
0.20869 -1.1032
0.23143 -1.0801
0.68497 -1.0394
0.57999 0.60455
0.28801 -0.87801
0.69879 -1.0846
0.55874 -0.90428
0.66166 -0.67715
0.70447 -0.79994
0.2791 -1.3764
0.51781 -0.57776
0.30871 -0.67498
0.17843 -1.4722
0.70451 -1.0186
0.33515 -1.1569
0.25086 -0.98982
0.59131 -0.97513
0.57303 -1.2292
0.70244 -1.0804
0.21007 -1.9158
0.70105 -0.74016
0.68566 -1.6197
0.70412 -0.88947
0.1243 -1.5537
0.33949 -1.2602
0.25933 -0.95001
0.26715 -0.89666
0.70477 -0.066077
0.67983 -0.40009
0.14284 -1.2331
0.32654 -0.94839
0.26089 -0.84285
0.70481 -0.63606
0.38098 -0.98947
0.39085 -1.2976
0.14447 -1.0732
0.64559 -0.87106
0.38009 -1.4613
0.36318 -0.90061
0.70407 0.96356
0.6318 -0.90135
0.48365 -1.3904
0.70455 -1.2609
0.54402 -0.86963
0.1423 -0.83255
0.36584 -0.77312
0.20187 -0.87891
0.16798 -0.78062
0.69379 -1.2812
0.5465 -1.0863
0.56196 -0.89418
0.18927 -1.0745
0.51263 -0.75536
0.68954 -0.9413
0.5221 -1.1385
0.40797 -1.0872
0.5547 -1.6525
0.7047 -0.78054
0.69074 -0.78096
0.24858 -1.1077
0.32568 -0.78282
0.69736 -1.1521
0.58381 -1.5525
0.40526 -0.4466
0.62991 -1.6657
0.62672 -0.96235
0.70437 -0.48685
0.7033 -0.91576
0.62282 -2.2023
0.66745 -1.8198
0.2501 -0.9296
0.31208 -0.5592
0.69692 -1.2033
0.70136 -0.94876
0.70265 -0.73801
0.38546 -1.049
0.65655 -1.104
0.70162 -0.51921
0.2463 -1.0338
0.13181 -1.1617
0.31123 -0.78274
0.5048 -1.5115
0.14776 -1.4767
0.69796 -1.3453
0.69955 -1.087
0.17968 -1.1393
0.36672 -0.75593
0.57923 -1.0966
0.49339 -0.85296
0.17346 -0.30014
0.56753 -1.2659
0.21285 -0.82054
0.59057 0.97505
0.50393 -1.1109
0.30955 -1.3598
0.70071 -1.0498
0.60367 -0.8369
0.3685 -1.5242
0.69405 -1.0518
0.45318 -0.33375
0.28475 -1.4212
0.67154 -1.1661
0.25393 0.48091
0.22132 -1.0368
0.35788 -0.80872
0.61412 -1.3838
0.70087 -0.95499
0.1854 -1.3602
0.48187 -0.91456
0.67665 -1.1575
0.69044 -1.1441
0.38277 -1.1879
0.44867 -0.72006
0.3163 0.31797
0.32825 -1.3495
0.11156 -1.4384
0.32739 -1.4796
0.68284 -0.61335
0.14611 -1.1109
0.12826 -0.60527
0.67624 -1.2605
0.70332 -0.77922
0.12677 -1.5019
0.65119 -1.0274
0.55794 -1.4388
0.13079 -1.1689
0.26401 -1.5265
0.46578 -0.55197
0.70229 -0.91706
0.27111 -1.116
0.67826 -0.78786
0.12927 -1.4387
0.20732 -0.79027
0.2388 -0.95104
0.27349 -0.87152
0.69574 -1.1388
0.69876 -0.15248
0.11946 -0.85278
0.63054 -0.76509
0.12381 -0.72115
0.21355 -1.6624
0.39895 -1.0545
0.70442 -0.91843
0.65914 -0.59314
0.54153 -0.29356
0.14339 -0.80147
0.1545 -1.361
0.69689 -0.89456
0.36406 -0.75524
0.63673 -0.84695
0.628 -0.77233
0.30119 -1.0376
0.11292 -1.3695
0.69597 -1.032
0.18992 -1.071
0.33342 -1.5632
0.2249 -1.5002
0.69625 -0.96873
0.14721 -1.5046
0.31461 -1.0151
0.6711 -0.97616
0.29046 -0.94624
0.32911 -1.5238
0.4342 -0.67552
0.67905 -0.92451
0.54815 -0.79608
0.37652 -1.1936
0.10578 -1.6706
0.70452 -1.0514
0.6997 -0.77152
0.208 -1.6099
0.70463 -0.65098
0.69918 -1.7008
0.44144 -0.14918
0.37384 -0.8992
0.70391 -1.0916
0.70376 -1.113
0.27829 -0.6396
0.21918 -1.39
0.19188 -0.8865
0.61952 -1.1455
0.55713 -1.1031
0.7032 -0.76108
0.70025 -0.79986
0.70005 -0.84281
0.10753 -1.3337
0.3214 -0.99268
0.25546 -1.459
0.61481 -0.384
0.67242 -0.86187
0.27669 -0.016654
0.60153 -0.61433
0.69666 -1.3565
0.19518 -0.99734
0.64269 -1.0629
0.70218 -0.22952
0.29539 -0.70708
0.1698 -1.0316
0.7019 -0.99663
0.25163 -1.4711
0.68531 -0.34746
0.31376 -2.0061
0.1638 -1.1987
0.40707 -1.1149
0.46667 -1.1047
0.16678 -1.0723
0.70279 -1.0642
0.20938 -1.277
0.70474 -0.93708
0.23289 -1.3819
0.68892 -0.82419
0.42877 -0.80317
0.69714 -0.73408
0.40255 -0.93763
0.34821 -1.0688
0.46847 -0.80729
0.28071 -1.0472
0.11663 -1.1065
0.70442 -0.78784
0.70464 -1.0254
0.11994 -1.091
0.23732 -1.1341
0.7042 -0.70744
0.70058 -0.87158
0.29292 -1.2022
0.21216 -0.80244
0.30452 -0.91105
0.61885 -1.4677
0.63794 -0.94096
0.70392 -0.17396
0.13963 -1.5714
0.1102 -1.4299
0.48453 -1.1804
0.43149 -1.1038
0.69899 -0.66583
0.32226 -1.5138
0.70456 -0.84426
0.70164 -1.0225
0.16499 -0.9841
0.35699 -1.0543
0.69933 -0.98021
0.25856 -0.79694
0.68765 -0.97253
0.70398 0.81965
0.43692 -0.97797
0.70203 -0.9943
0.20254 -1.363
0.69554 -1.4626
0.70482 0.50255
0.6349 -0.87898
0.56911 -0.41868
0.64729 -0.6763
0.17655 -1.2518
0.62928 -0.53861
0.32397 -1.2569
0.69578 -1.7042
0.70478 -1.1897
0.62348 -0.86092
0.42153 -1.0427
0.69857 -0.63233
0.2307 -1.0657
0.30536 -0.9252
0.63914 -1.4784
0.51953 -1.4685
0.69837 -1.112
0.70322 -0.68018
0.54897 -0.21878
0.67746 -0.98581
0.69711 -0.99567
0.15969 -0.82309
0.21706 -0.60274
0.16086 -1.456
0.35435 -0.73503
0.35259 -1.0538
0.67329 -0.84424
0.37028 -0.82355
0.20052 -1.0899
0.23806 -0.58472
0.4792 -1.0347
0.13751 -1.0006
0.32482 0.78102
0.23436 -1.1645
0.70475 -0.87459
0.70254 -1.0018
0.6086 -0.60202
0.1778 -1.1145
0.70022 -0.7329
0.30703 -1.1254
0.51349 -0.54065
0.40436 -1.4034
0.22997 -0.79356
0.51608 0.1529
0.57459 -1.1603
0.36141 -1.3007
0.36495 -1.2317
0.12138 -1.2006
0.68797 -0.8091
0.63734 -0.90558
0.10931 -1.4777
0.26952 -0.63613
0.38457 -0.95994
0.49162 -1.1872
0.13438 -1.0125
0.26245 -1.483
0.70176 -0.93625
0.42696 -1.2781
0.57147 -1.261
0.34035 -0.85567
0.68732 -0.65248
0.23216 -1.1537
0.16144 -1.2439
0.18604 -1.1876
0.10886 -1.3987
0.12528 -1.1587
0.59792 -0.51415
0.20526 -1.0871
0.70413 -1.2491
0.42425 -0.87537
0.2648 -0.73716
0.69601 -0.11064
0.52892 -0.87957
0.3421 -1.4504
0.69353 0.1518
0.6999 -1.0079
0.66929 -1.0951
0.21989 -1.3291
0.44234 -0.93641
0.11569 -1.0397
0.49515 -1.0259
0.20663 -0.89424
0.16321 -0.8828
0.59426 -0.82117
0.17718 -1.3725
0.34908 -1.1452
0.69779 -1.2664
0.14943 -1.1572
0.15223 -0.93608
0.30787 -1.7731
0.14123 -1.2474
0.26637 -0.86416
0.46129 -0.90121
0.68427 -0.82267
0.43511 -0.89421
0.5498 -1.013
0.24479 -0.7954
0.43873 -0.82585
0.4925 -1.0121
0.7034 -1.4312
0.7035 -1.0635
0.1985 -1.2805
0.66884 -0.33519
0.66066 -0.086475
0.69754 -1.0266
0.44325 -0.44854
0.18412 -1.0975
0.4333 -0.68139
0.63366 -1.6448
0.2351 -0.94986
0.67583 -1.0968
0.1965 -1.2874
0.29622 -1.3948
0.6955 -0.3608
0.70482 -1.4964
0.24179 -0.91479
0.22346 -1.0367
0.12479 -1.6124
0.56435 -0.98958
0.65337 -0.98927
0.2799 -0.64145
0.69481 0.72406
0.18797 -1.2181
0.67866 -1.0581
0.70118 -1.0761
0.57846 -1.3814
0.66698 -1.7578
0.45769 -1.4267
0.38815 -1.3925
0.25316 -0.93889
0.48098 -0.98528
0.41611 -1.4252
0.62736 -1.0167
0.11757 -1.4867
0.30619 -1.2323
0.22634 -1.0806
0.47116 -0.47618
0.40616 -0.88726
0.26794 -1.0171
0.66975 -1.0652
0.18221 -1.0919
0.69217 -0.48999
0.17162 -1.6801
0.69951 -0.90313
0.21495 -1.1244
0.69621 0.38605
0.48897 -0.9697
0.39985 -0.83538
0.34384 -1.0467
0.19717 -0.44942
0.16262 -0.88911
0.69299 0.18187
0.33775 -0.83575
0.15564 -1.0935
0.67945 -0.42008
0.68462 -0.94303
0.38188 -1.1931
0.12042 -1.1505
0.69456 -1.1544
0.43058 -0.75925
0.58608 -1.405
0.62608 -0.75397
0.6806 -1.1699
0.20322 -1.4173
0.15795 -1.1472
0.12627 -1.1296
0.60296 -1.0451
0.33256 -1.1581
0.58152 -1.4532
0.12977 -1.5393
0.37473 -1.178
0.69816 -0.45271
0.31546 -0.73675
0.5407 -1.1825
0.1528 -1.1338
0.63428 -0.097196
0.17593 -0.9195
0.24029 -1.3466
0.36939 -1.1856
0.46936 -1.243
0.6093 -0.42294
0.68829 -0.77091
0.70311 -0.91785
0.70459 -0.61816
0.45498 -0.75609
0.49427 -0.77104
0.64954 -0.9752
0.35171 -1.0717
0.58758 -1.6525
0.28964 -1.1833
0.54319 -0.60636
0.66604 -1.0028
0.318 -0.91135
0.41972 -1.0004
0.31715 -0.85998
0.13542 -0.9854
0.66216 0.2745
0.48009 -1.0056
0.41068 -1.7226
0.55307 -0.62162
0.14999 -1.1999
0.15853 -1.0655
0.70466 -0.11106
0.61069 -1.0883
0.65064 -0.87192
0.686 -1.1079
0.17223 -1.4509
0.20119 -0.93166
0.61344 -1.4197
0.1313 -1.2803
0.60438 -1.4064
0.60509 -1.2824
0.52977 0.47243
0.69245 0.56724
0.11616 -1.1366
0.64673 -1.0477
0.62478 -0.62802
0.66651 -0.96752
0.16919 -0.97644
0.53484 -1.0011
0.61616 -0.91194
0.687 -0.99448
0.28719 -1.203
0.67499 -1.387
0.65497 -1.0701
0.64152 -0.59777
0.50916 -1.3272
0.19784 -1.6494
0.42334 -1.0011
0.66314 -1.2179
0.68136 -0.1533
0.70432 -1.1102
0.52552 -1.2996
0.70121 -0.9175
0.10621 -1.6675
0.36052 -1.2441
0.14502 -0.11243
0.69936 -0.8214
0.43601 -1.0986
0.37295 -0.51815
0.49691 -0.74508
0.68861 -0.65356
0.53315 -1.2897
0.62413 -1.0464
0.13857 -0.78316
0.70231 -0.70119
0.46757 -0.61557
0.13699 -1.649
0.33862 -0.71936
0.57537 -0.84047
0.29128 -0.95229
0.66412 -1.099
0.23955 -1.6424
0.53986 -1.0064
0.60999 -0.96737
0.47295 -0.88601
0.22562 -1.0635
0.38726 -1.0431
0.6702 -0.45416
0.57381 -0.59864
0.69103 -0.54868
0.2206 -0.85018
0.23363 -0.96848
0.27749 -0.36229
0.66792 -0.91332
0.53903 -0.99542
0.70482 -1.5271
0.65965 -0.46116
0.46488 -1.375
0.55955 -0.96929
0.70103 -0.5694
0.34558 0.9719
0.64093 -1.4861
0.53399 -1.2641
0.56116 -0.3492
0.67065 -0.41693
0.19057 -1.0245
0.13232 -1.2464
0.70446 -0.87893
0.21425 -1.3354
0.44506 -0.96238
0.68098 -0.31484
0.10709 -0.44452
0.25778 -0.85447
0.69644 -1.1353
0.32055 -0.75713
0.48542 -1.3061
0.16859 -0.84611
0.70469 -0.85042
0.61207 -1.1167
0.3197 -1.3807
0.70479 -1.0229
0.19917 -0.89682
0.39805 -0.6514
0.26873 -0.6938
0.54485 -0.60749
0.50567 -1.6323
0.47473 -0.077932
0.47741 -0.50309
0.57769 -1.3945
0.15679 -0.97599
0.19123 -0.56104
0.20595 -1.5199
0.11384 -1.3982
0.14556 -0.84216
0.60009 -1.1181
0.13804 -0.87879
0.51002 -0.92175
0.39355 -0.99146
0.62543 -0.77232
0.53062 -0.94588
0.47026 -1.0776
0.6916 -0.80129
0.12776 -1.0804
0.15911 -1.0811
0.69014 -1.3814
0.59864 -1.173
0.12186 -1.044
0.45588 -1.0672
0.70301 -0.88244
0.18094 -1.7797
0.70368 -0.53402
0.34471 -1.2081
0.70039 -0.84795
0.10842 -1.2161
0.4783 -0.84491
0.70242 -0.93149
0.30285 0.02731
0.35084 -1.2609
0.13646 -1.0279
0.51695 -0.97084
0.70358 -0.89395
0.59646 -0.24512
0.64386 -1.1126
0.18348 -1.1592
0.30369 -0.82465
0.57614 -0.81754
0.69189 -0.99447
0.37562 -0.597
0.39445 -0.95062
0.62217 -0.84299
0.70383 -1.061
0.26558 -1.6768
0.15167 -0.3501
0.595 0.73845
0.6986 -0.98604
0.14016 -1.0149
0.67706 -1.219
0.7015 -0.68974
0.41339 1.1351
0.48808 -0.78751
0.6079 -0.86126
0.53652 -1.1366
0.29704 -0.86127
0.49779 -0.57236
0.62864 -0.92819


==> figure/back_ups/RBF_2nd_D4k/OR_B_C_all/RBF_2nd_D4k_OR_vs_Prediction_value_C.txt <==
31.343 1.1862
8.0825 0.91059
11.25 -0.62513
7.1061 0.10973
52.034 2.3929
8.8428 0.63878
105.15 1.1758
8.5947 1.0169
10.083 -0.9078
17.049 0.83423
8.0626 1.1194
12.295 0.87021
18.055 0.56891
82.205 0.82394
155.27 1.6846
17.207 0.031945
8.9733 0.74392
13.47 -0.91504
13.709 -0.92169
102.72 2.4654
126.38 1.1195
89.891 1.6836
90.172 1.2887
96.776 1.3589
110.74 1.4232
12.125 0.84169
92.155 -0.82086
81.404 0.19878
7.2696 -0.24246
98.836 1.7154
7.0982 1.4813
24.961 0.99174
149.32 0.084998
21.242 1.7971
7.3185 1.0855
7.1538 0.9672
26.432 1.1171
23.674 1.6501
6.933 -0.049193
26.16 -0.1589
7.7178 0.59476
26.981 -1.2126
7.9037 0.96847
8.3638 0.70965
19.986 0.58094
79.814 -0.069586
35.635 1.515
11.085 1.0162
9.3422 1.4217
59.806 -0.29958
8.5158 2.2821
13.661 -0.23427
7.1845 0.95349
7.1335 1.986
8.0958 1.1609
14.537 0.57612
152.28 1.1358
11.738 1.6836
54.556 1.3988
107 1.3517
36.133 0.35082
11.406 0.70602
63.227 0.32321
135.67 1.6572
68.196 -0.13161
19.002 0.82591
75.659 0.27793
10.227 0.66141
16.054 0.83104
8.7749 1.0141
47.588 -0.45384
22.192 -0.28072
147.48 1.5074
7.571 -0.98974
13.235 0.76404
45.452 1.5866
12.959 0.96543
109.17 1.3323
113.91 1.7028
15.776 0.80803
30.586 -0.82447
43.747 -0.72247
12.367 -0.96959
19.875 1.0076
115.51 1.6836
6.9635 -0.76536
59.358 1.5603
152.65 1.5235
7.3873 -0.81376
7.0569 0.57828
8.1294 1.0068
94.739 0.090877
12.556 0.82474
12.778 0.39984
7.1392 -0.23204
7.8733 0.8013
6.9519 2.6724
9.4392 1.1756
15.056 0.37728
69.41 1.3415
136.37 -0.034808
55.627 1.2042
47.196 1.7101
28.102 0.92147
43.56 1.0252
12.439 1.2367
6.9422 0.17431
8.6918 1.6155
25.356 -0.65481
75.148 1.1879
7.5611 -0.75839
106.07 1.1515
6.922 0.91937
93.586 -0.47325
15.091 -0.32938
48.978 1.1722
7.0458 -0.67008
139.9 0.4845
24.183 -0.78142
112 0.022724
52.658 -0.98074
8.1844 1.0381
135.32 -0.97377
7.0154 0.50855
24.7 1.3364
14.969 -0.35984
17.647 -0.039083
30.287 -0.13082
87.657 0.94462
143.85 1.6836
48.778 1.3379
121.38 1.6836
27.258 0.34966
9.0806 1.1193
52.867 1.2405
21.126 0.4161
126.05 1.591
14.367 -0.97076
49.379 1.2228
7.0009 1.9237
93.299 1.683
12.483 0.94855
22.924 1.2008
40.811 -0.63481
13.581 -1.2162
6.9232 0.47705
7.0732 1.6681
127.06 1.6222
154.15 2.4655
69.654 0.3197
43.935 1.683
15.003 1.6832
119.08 1.3624
126.72 -0.37683
55.412 1.6631
10.837 -0.45736
22.434 0.32735
81.671 0.13977
6.9405 -0.90461
7.5367 -0.68269
91.871 1.5316
9.6389 0.12524
9.0177 1.0656
39.389 1.4237
11.671 3.544
18.366 0.97951
6.9975 0.7177
15.145 0.7541
24.44 0.23125
85.453 0.4246
12.808 -0.68496
7.379 -0.61613
129.78 1.5614
140.97 2.6955
99.428 0.90462
125.71 1.3265
22.801 -0.74351
6.9552 2.4037
37.313 -0.083637
84.907 1.6145
139.19 -0.0066829
80.607 1.3194
10.194 1.1202
8.5313 3.0433
101.52 1.1096
30.736 1.4487
138.13 -0.76071
14.2 0.89338
64.391 0.017129
26.568 1.6836
95.029 0.94968
34.814 -0.21652
14.117 -0.60973
76.429 0.81033
48.579 1.2381
117.77 1.7607
12.055 0.51205
72.123 0.9711
120.72 -0.16496
70.882 1.3768
9.558 1.2612
60.256 -0.70628
80.872 1.7005
9.3613 -0.939
58.247 1.6746
31.039 1.6515
11.276 1.4624
57.585 1.2025
32.266 0.22835
124.03 0.75953
15.233 -0.84512
100.32 0.34195
68.923 -0.68796
9.7105 -0.21951
71.129 0.95765
15.684 0.32898
7.4893 -0.21934
7.0394 2.5639
18.682 -0.62549
11.186 0.84591
23.422 -0.51284
128.42 1.2426
107.31 1.6755
7.4663 -0.59633
106.69 0.861
53.497 0.52915
18.262 1.043
8.4924 -0.56308
81.938 1.3279
8.3785 0.65389
39.213 1.1081
6.9223 -1.0863
76.686 0.9926
7.2806 0.90414
12.411 0.11684
11.445 0.011718
19.544 0.066607
21.595 -0.72757
42.264 0.91893
16.091 0.039628
83.821 1.633
14.881 0.72118
43.002 1.6756
86.276 1.458
104.85 1.5874
19.654 1.4759
23.548 1.093
48.181 -0.86682
123.7 -0.24484
9.2003 -0.51589
23.927 1.6926
22.313 0.4972
88.212 0.93286
58.912 1.1425
131.5 -0.29199
132.53 0.28568
25.89 -0.39512
9.1539 0.028354
26.705 1.6626
16.147 -0.7109
123.37 1.6303
16.564 -0.15906
8.0495 -0.25912
6.9343 -0.70873
8.6349 1.2047
9.8145 -0.87336
37.825 -0.71219
7.7567 0.84795
7.9658 1.5906
88.491 0.89555
45.07 1.6409
39.038 1.336
7.6905 0.881
10.812 -0.029025
31.957 0.080918
138.84 0.56211
9.69 1.4882
13.035 0.94223
10.306 0.13541
76.171 -0.27276
19.217 0.95215
15.813 -0.50671
34.651 1.5654
15.721 1.0987
134.97 0.35404
11.577 0.80353
87.934 0.30022
104.54 1.119
54.983 0.89688
25.622 1.5713
65.803 -0.4863
7.4753 0.14332
60.935 0.026513
98.54 1.4302
34.327 -0.89219
116.15 1.1756
29.108 0.78677
10.028 -0.064856
138.48 0.88132
7.2446 -0.37804
10.573 -0.36924
130.81 -0.71982
24.83 1.7154
22.678 1.7234
14.486 1.6535
51.62 -0.18739
9.8992 -0.27575
6.938 -0.022595
8.8598 0.21896
10.363 1.638
87.103 1.6581
7.3382 1.3426
9.8462 0.48363
7.3462 1.5328
142.41 -0.12755
58.468 1.6757
14.283 1.173
7.288 1.4464
9.1723 1.607
22.072 1.2391
38.515 -0.60045
32.111 1.6757
16.184 -0.2649
44.689 1.4982
74.385 0.13412
69.899 -0.42585
33.844 -0.04134
36.3 -0.12301
10.061 -1.0818
63.924 0.20773
6.93 1.3366
22.556 1.0701
136.72 1.5924
13.79 -0.71422
113.27 -0.89528
66.755 1.5073
83.55 1.6638
7.1941 1.8331
15.868 -0.95993
148.22 0.77124
124.37 1.7386
114.55 2.0614
67.714 2.4336
11.022 1.7224
6.9468 -0.29904
8.8003 1.1765
60.482 -0.49631
12.339 -0.1833
9.0355 1.7879
7.6477 1.229
121.05 1.6694
102.42 0.37396
7.8025 0.13453
14.829 1.2382
6.9228 2.6069
10.284 -0.64535
103.94 1.4253
12.63 1.2548
10.479 0.62342
57.147 1.6198
34.165 0.98454
10.537 0.87549
16.66 -1.0723
97.069 0.99238
16.431 -0.70768
63.459 0.034864
8.2906 -0.43908
11.471 -0.81343
8.9293 1.0958
67.473 1.7064
7.0098 1.3442
26.296 0.43745
103.33 0.70189
7.0806 -0.87404
80.342 0.46096
101.22 -0.16056
60.708 1.2719
143.49 0.90359
8.9909 0.17073
53.077 0.49149
9.9204 0.95405
9.5381 1.4866
68.68 0.4385
14.656 -0.15611
15.905 -1.018
11.537 3.0193
7.6637 -0.82522
33.207 -0.51961
133.23 -0.71294
7.2006 -0.73376
79.551 2.9396
145.3 0.1852
62.304 0.027048
134.27 1.5066
57.366 1.0574
91.303 0.23528
10.752 0.044202
44.879 1.1838
13.391 0.82545
28.387 0.014525
88.77 1.1706
18.788 -0.30624
35.141 1.2881
154.52 0.59989
21.359 -0.38015
23.172 1.1276
67.954 -0.1734
146.39 0.83028
8.651 -1.0588
41.534 1.4864
20.779 0.93934
112.63 -0.7622
65.567 0.88827
111.37 1.1749
7.4086 0.98843
7.6743 0.406
38.689 -0.94585
8.6755 1.257
8.5707 1.711
9.9741 1.2526
15.269 -0.32957
27.119 -0.19598
86.001 1.2753
133.57 1.179
9.3134 0.67016
32.422 -0.96825
77.981 1.1281
7.0062 -0.62216
41.171 2.187
9.4587 1.6811
10.398 -0.53812
18.576 -0.72276
11.06 0.13635
99.725 -0.14452
73.879 1.1881
89.61 0.87525
6.9574 -0.42777
7.0615 0.54415
20.098 1.052
100.02 1.7297
27.678 -0.33321
7.8317 -0.97324
13.985 1.3391
66.516 0.17072
16.468 -0.095423
7.5861 1.2526
144.21 -0.32016
10.421 1.5857
96.483 1.2529
8.1982 -0.066077
65.095 1.0489
7.7738 1.1778
27.538 -0.92224
96.192 -0.69867
6.9312 1.0816
14.742 0.74501
54.77 -0.57436
32.892 0.71859
6.9674 1.7631
43.187 -0.29343
70.636 1.5344
45.836 0.27736
77.462 1.4608
25.756 1.726
43.373 0.35304
105.46 0.13936
23.8 0.19401
99.132 -0.58456
33.049 0.67599
40.991 -0.11852
13.629 0.70317
42.632 1.7202
15.358 -0.78151
8.7166 0.86591
111.68 -0.90995
142.77 0.85498
8.7582 0.93776
10.997 0.73467
133.92 1.5224
7.8916 1.1999
7.4526 0.34944
101.82 2.0132
25.092 1.0113
8.4388 0.99415
27.96 -1.242
97.362 0.85054
61.617 1.2581
47.786 -0.23661
113.59 0.89711
7.2273 -0.14909
19.764 -0.34086
33.366 0.34004
59.582 -0.29334
72.622 1.8101
13.549 0.66649
9.8672 -0.056329
78.502 -0.2269
93.874 -0.1475
23.048 -0.45132
35.8 0.62657
15.961 0.81716
140.62 -0.82986
93.012 -0.61149
50.799 0.81529
72.372 0.88021
150.43 0.053612
49.581 0.88898
7.1196 0.54503
29.841 -0.24832
7.5127 0.99044
50.595 0.085017
56.71 0.81038
127.74 -0.99484
84.363 1.7798
7.2516 1.2892
147.12 1.7172
8.15 0.65291
8.3415 -0.96257
15.998 0.3061
34.977 1.726
81.138 -0.21247
46.029 0.42052
129.44 0.65718
6.9845 0.91369
85.18 -0.28718
42.08 0.8086
17.109 0.51638
16.336 -0.3031
14.916 1.2953
12.733 -0.42818
124.7 -0.1442
144.57 -0.30187
153.4 1.7246
55.198 1.4673
154.9 1.1083
34.489 -0.79199
91.019 0.0056778
140.26 1.4247
8.1636 1.0457
46.61 -0.19568
14.622 -0.24519
153.03 0.89198
7.6115 1.6801
30.436 0.23472
90.736 1.726
16.373 0.96409
7.1629 0.90237
13.501 -0.72253
23.297 -1.0795
17.953 1.31
10.341 -0.46709
77.721 1.2616
112.32 0.47
31.19 1.1611
8.305 1.4204
8.7331 1.7473
49.985 1.7261
131.15 1.3279
89.329 1.4306
16.241 -0.2478
28.531 1.8832
71.874 -0.24287
58.026 1.5563
45.644 -0.12683
119.73 0.96536
10.116 0.084658
10.96 1.188
14.233 0.80771
10.632 0.90061
95.319 1.7272
37.654 -0.39006
143.13 -0.25099
125.04 0.31687
79.026 1.6744
61.162 -0.16207
38.342 1.3233
19.434 -0.04338
7.0685 0.88573
70.144 1.1567
10.171 -0.72498
46.805 0.11699
10.138 1.4663
7.8141 1.7015
49.782 -0.85585
52.242 0.66951
10.007 0.85813
7.4304 -0.23687
111.05 2.1116
9.2659 2.7463
13.313 1.723
7.5961 1.1979
108.86 1.0137
19.109 -0.89627
79.288 1.1218
8.454 1.0327
10.898 2.9692
11.148 -0.69201
36.636 0.20561
7.8614 0.71217
7.5222 2.3624
21.477 1.5992
108.55 1.6771
17.748 -0.22714
31.802 1.7238
117.45 3.0508
33.525 1.726
18.159 1.6106
17.148 0.71204
7.4985 -0.80554
12.512 1.1542
14.452 0.77014
8.8171 -1.0509
62.765 1.7443
14.15 2.7269
47.983 0.91457
73.123 1.4737
118.1 1.7007
74.639 -0.20013
11.779 -0.81147
121.71 1.9461
72.872 0.23195
46.416 0.80506
38.863 2.4545
8.2547 -0.089324
141.69 -0.69424
58.69 1.4226
6.9284 -0.9481
52.45 2.0306
122.37 1.7702
10.596 0.73685
123.03 1.7448
20.894 1.0544
29.989 1.0202
10.776 2.5505
25.224 1.7606
44.123 1.1855
16.718 -0.43887
8.8858 -0.6305
11.944 1.525
28.818 2.2442
7.0855 1.5261
17.01 -0.55328
87.38 0.28939
128.08 0.62295
15.448 1.7731
60.031 1.6691
6.9365 0.84033
11.34 0.78115
150.8 0.85956
7.0502 -0.56147
156.03 0.96043
8.2193 1.9216
16.279 0.95865
110.11 -0.16285
31.649 2.0397
51.004 0.39527
26.025 2.4799
7.029 1.6028
53.708 1.9169
9.5081 1.2642
12.267 -0.49618
24.57 1.7725
13.871 0.85357
71.377 -0.87902
6.9449 0.70005
66.994 0.7891
73.375 0.012439
7.0352 0.86155
119.4 -0.84541
118.75 1.4731
137.78 0.70243
32.735 0.21168
17.85 0.99665
7.4217 0.68042
62.075 -0.91488
114.87 1.0298
66.041 2.5297
115.83 1.7725
42.447 -0.52002
29.694 -0.41488
41.715 0.53797
109.8 0.24967
35.966 1.7854
29.547 0.68568
13.741 1.6828
10.873 1.7586
11.711 0.69913
84.635 -0.85329
7.8435 0.68071
9.7937 0.82391
7.6217 0.48989
12.929 1.0122
30.887 -0.97847
51.827 0.87928
7.1114 0.36639
50.391 1.6584
11.511 1.2197
11.644 -0.94432
50.188 -0.89222
10.514 0.77629
66.278 0.74071
25.489 0.44338
89.05 1.0858
94.162 1.802
10.656 -0.68407
46.222 0.85197
63.691 0.73074
132.88 -0.33635
54.131 0.69248
78.242 -0.8415
39.565 0.82927
120.06 1.7743
13.004 0.75326
59.135 -0.40892
98.245 0.49784
13.188 -0.69985
11.123 -0.86789
24.311 -0.42532
9.5883 1.1895
103.03 1.3471
7.148 1.1839
14.401 1.0429
9.6591 -0.43808
28.963 1.7723
83.011 1.7688
82.742 -0.88614
16.757 1.0963
14.067 0.91457
18.471 1.7139
17.546 1.7419
7.9976 1.4539
15.539 1.4226
16.815 -0.089584
10.715 1.3681
41.898 1.0309
6.9925 -0.48919
45.261 0.7989
10.456 -0.49006
20.664 0.75863
14.317 1.7724
14.034 -0.52207
9.2471 0.31036
7.2624 -0.7308
118.42 0.055219
17.346 -0.80733
15.629 -0.3913
36.973 1.2922
129.1 1.6849
47.392 0.13404
7.0251 -1.052
12.013 0.62239
64.625 0.88428
56.059 0.073526
149.69 0.87513
15.412 -0.91242
20.323 1.5233
13.903 -0.27359
131.84 1.751
18.894 3.3564
112.95 -0.6172
6.9262 -0.63381
7.4001 0.51568
92.726 -0.30138
6.9254 2.2651
103.63 0.34077
7.3665 -0.5788
12.704 1.0818
11.604 1.6766
17.446 1.5499
7.1251 1.0772
16.854 0.70311
6.977 0.69658
12.196 0.92676
13.422 1.4182
6.9244 1.1578
115.19 1.7808
75.403 -0.22414
73.627 0.73663
35.47 1.7715
134.62 1.7724
57.805 1.2202
12.659 1.2574
9.6083 0.79468
15.593 2.3402
8.416 -0.80791
151.17 1.7725
13.111 2.0745
12.853 0.17252
8.0298 0.88946
12.585 0.0097652
144.93 1.2613
62.534 0.056838
10.25 0.52892
21.832 1.6883
6.9275 1.531
42.816 0.97427
74.893 -0.9083
8.9031 1.6615
9.9527 1.1547
128.76 1.6771
37.997 0.57406
11.916 -1.2961
13.266 0.21673
17.247 0.82203
117.12 1.5015
7.2105 1.3747
13.822 1.6864
8.2689 -0.42757
56.276 0.75041
11.212 1.0837
24.055 1.3893
40.096 -0.028042
56.493 -0.78247
151.91 1.1945
9.4884 0.70864
53.287 1.569
69.166 0.80105
29.254 -0.99425
86.551 0.12203
8.555 -0.71279
49.178 0.95495
51.414 -0.81127
39.741 -0.66948
146.75 0.13676
8.3269 1.139
122.04 0.21978
7.1783 0.49857
20.436 0.89591
104.24 1.2626
9.1262 2.4527
97.656 1.1468
55.843 0.79011
7.9222 1.0761
106.38 0.2438
7.7852 -0.53537
80.078 0.20484
114.23 1.9868
53.919 -0.35374
11.847 -0.95791
153.77 0.8562
30.138 1.6843
7.3263 -0.21968
97.95 1.6883
150.06 1.0202
6.9815 -0.4219
56.928 -0.55649
19.326 -0.69862
105.77 1.3174
147.85 1.5934
62.996 1.6725
76.944 1.7043
11.315 -0.5209
7.2171 -0.75904
12.883 0.96835
15.503 0.31875
130.47 1.2891
100.92 -0.61432
9.0627 1.1904
38.169 0.91522
7.1689 0.96001
7.9849 0.95187
6.97 0.89078
9.2188 1.6365
107.62 -0.82891
41.352 -0.32099
51.209 -0.34463
54.343 -1.0058
6.9892 1.6024
31.495 -0.063567
7.9533 1.3667
155.65 1.6513
15.18 -0.86924
109.48 0.090968
28.244 1.6498
71.625 1.6558
34.005 -0.10671
7.7456 1.8977
107.93 1.2815
21.952 -0.21009
7.9345 0.76921
6.9222 2.6094
78.764 1.6686
8.6106 -0.38433
95.609 -0.13899
85.727 -0.41523
108.24 -0.31835
21.01 1.688
37.143 1.1272
20.55 0.89951
40.632 -0.45578
12.083 -0.54078
16.526 0.65539
6.9742 -0.71015
7.7288 -0.42874
14.795 -0.70606
40.274 1.1808
95.9 -1.0444
141.33 1.6883
130.12 -0.032299
8.9467 0.86083
8.4011 1.2577
132.19 1.6925
127.4 0.90539
74.132 2.4462
148.58 1.2231
12.224 1.6837
14.708 -0.80621
32.578 0.74302
13.158 0.86807
9.7416 0.89915
36.468 1.6328
7.3069 1.2455
148.95 2.4409
7.2341 1.6169
139.55 1.251
125.37 1.4275
12.153 1.5668
100.62 -0.24608
146.02 0.46453
77.203 1.4938
26.843 0.17729
145.66 1.1278
102.12 1.5636
116.48 -0.93875
8.017 1.313
6.961 0.87762
8.2333 1.2562
16.622 0.46519
68.438 1.4631
10.692 1.3226
9.7622 1.0722
33.684 0.89114
27.819 0.012438
14.571 1.2028
44.311 1.644
6.9498 1.1116
7.3584 -0.22527
137.07 0.33592
28.674 -0.0068546
75.915 1.6883
120.39 -0.65975
7.5464 1.015
9.3905 0.96856
136.02 1.1385
8.4771 -0.71438
67.233 0.35816
48.38 -0.18519
35.305 -0.7203
11.806 -0.31816
13.952 0.38645
82.473 0.31099
70.39 -0.2894
142.05 1.6026
83.28 2.7932
61.389 0.71475
21.713 0.69698
7.7013 0.93777
7.0931 1.1923
151.54 0.73449
9.1081 1.3778
7.6373 -0.23975
8.116 1.0554
7.2993 1.1964
110.42 -0.2572
13.081 0.55999
39.919 0.75134
11.985 0.82085
13.344 -0.96766
11.38 0.64216
94.45 1.4241
37.483 1.6887
116.8 -0.48852
9.2944 -1.0399
64.86 -0.63292
64.157 -0.75001
9.4098 -0.75145
47 -0.42149
16.951 1.2043
10.935 1.0213
40.453 -0.4534
65.331 1.233
122.7 1.6682
90.454 -0.35107
6.9239 3.1009
11.875 1.4634
84.092 1.9335
20.21 1.454
86.827 -0.30168
44.5 -0.091856
137.42 1.6163
91.586 -0.037541
7.0192 -0.99837
27.398 -0.068093
16.912 -0.66491
92.441 -0.39585
7.4437 0.8492
36.804 -0.30266
15.323 -0.4568
29.4 1.9582
61.846 1.1879


==> figure/back_ups/RBF_2nd_D4k/Order_A_D_all/RBF_2nd_D4k_Order_vs_Prediction_value_A.txt <==
4 -0.74637
3 -0.87465
2 -0.86806
3 -0.77474
2 -1.3162
2 -1.1636
2 -1.02
3 -0.42885
3 -0.96978
3 -1.3085
2 -0.71586
4 -0.72942
4 -0.70383
2 -1.0401
3 -1.0844
2 -1.1981
2 -0.74937
2 -1.055
2 -1.1926
3 -1.9966
2 -0.76234
2 -0.4971
2 -0.756
3 -0.84773
5 -0.013037
3 -0.61255
2 -1.1164
3 -0.97042
2 -0.99005
3 -0.80184
2 -0.73134
2 -1.0996
3 -0.87593
3 -1.0568
3 -0.48742
2 -1.0152
3 -0.53383
2 -1.1489
3 -0.92543
2 -0.89627
2 -0.94307
2 -1.0357
2 -0.92281
2 -1.4784
2 -0.84268
3 -0.36513
2 -0.97158
3 -0.80246
2 -0.70441
2 -1.08
2 -1.3302
3 -0.74629
2 -1.3381
2 0.099306
2 -0.88025
2 -1.0239
3 -0.9645
2 -0.99251
3 -0.94058
2 -1.0884
2 -1.2909
2 -0.97957
3 -0.77618
3 -0.77198
2 -1.0695
2 -1.1082
3 -0.80665
2 -0.95197
2 -1.0906
2 0.54374
2 -1.0259
2 -0.53687
2 -0.82984
3 -0.57512
2 -1.0147
4 -0.32576
3 1.6185
2 -1.0311
2 -0.49026
2 -1.683
3 -0.42392
3 -0.21495
2 -1.0997
2 -0.93642
2 -1.5116
3 -0.82361
2 -0.95207
3 -0.96279
3 -0.9192
3 -0.93618
2 -0.8874
2 -1.1124
4 -0.45891
2 -0.77859
2 -1.0901
2 -1.1908
3 -0.81851
2 -1.3173
2 -0.75907
3 -0.69485
2 -1.0391
3 -0.70344
2 -1.351
4 -0.94087
2 -0.81457
2 -1.0589
2 0.73707
2 -0.89228
2 -1.2738
2 -0.93558
3 -1.1013
2 -1.1397
3 -0.9023
2 -0.76072
2 -1.047
4 -0.20347
2 -1.082
4 0.19376
2 -0.873
2 -1.0127
2 -1.0513
2 -0.31656
3 -0.58969
2 -0.60984
2 -1.0628
2 -0.91929
4 -0.50022
2 -0.97056
4 -0.42458
3 -1.0238
4 -0.46724
3 -0.71644
2 -0.74962
4 -0.47963
6 0.13258
3 -0.86805
3 -1.0995
2 -1.0388
4 -0.18619
3 -0.85724
2 -0.82701
2 -1.0166
4 -0.6281
2 -0.77897
2 -0.91574
2 -0.3357
3 -0.52819
2 -0.96952
3 -1.0221
2 -1.1622
3 -0.9546
3 -0.90413
2 -1.0896
3 -0.94793
4 -0.62141
2 -0.85634
2 -1.109
2 -0.84263
2 -1.1801
3 -0.34226
2 -0.86595
3 -0.80344
4 -0.28886
2 -0.936
2 -0.86327
2 -1.9102
2 -0.91484
3 -0.5817
2 -0.61399
2 -1.2059
5 -1.0325
2 -1.1318
2 -1.0968
2 -1.0047
4 -0.51089
2 -1.0856
2 -1.1696
2 -1.0482
8 1.4233
7 1.4456
4 -0.9874
2 -1.46
2 -0.74443
3 -0.16539
3 -0.70468
2 -1.0862
2 -0.54175
3 -1.3701
2 -0.89466
2 -1.2969
2 -1.2615
2 -1.7292
2 -0.98802
3 -0.66291
3 -1.081
2 -0.85808
2 -1.4656
2 -0.90164
2 -0.98749
3 -1.5177
3 -0.91278
2 -1.2265
3 -0.71395
2 -0.94505
2 -1.5088
5 0.55823
2 -0.95452
3 -0.42535
2 -0.99816
3 -1.133
2 -0.47022
2 -1.0432
3 -0.64566
2 -1.0059
4 -1.1439
2 -1.0594
2 -0.55157
3 -1.4873
2 -0.82487
10 1.6739
4 0.2486
2 -1.3417
2 -1.1012
4 -0.52435
2 -1.1866
2 -0.9715
2 -0.80416
2 -0.8385
2 -0.23434
4 -0.623
4 -0.91977
2 -0.077895
2 -1.7613
2 -1.1402
2 -1.1187
2 -0.92611
5 -0.39002
4 -0.68138
3 -0.2903
3 -1.069
3 -0.94755
2 -1.0311
3 -0.6967
3 -1.0436
3 -0.89463
3 -0.41366
2 -0.96307
2 -0.76297
2 -1.1688
2 -0.99513
2 -0.91488
2 -1.2124
2 -0.3377
2 -0.70345
2 -0.99859
4 -0.53655
3 -0.36666
2 -1.4691
2 -1.0109
2 -0.87419
2 -1.4756
4 -0.88314
2 -0.64847
7 1.4361
2 -1.054
3 -0.66107
2 0.71644
2 -1.1149
2 -0.92976
3 -0.65031
2 -1.6231
2 -1.1655
2 -0.80055
3 -0.84701
2 -1.6239
3 -0.88404
3 -0.94389
2 -0.85385
3 -0.66068
2 -1.2013
3 -0.1932
2 -1.6239
2 -1.1173
2 -1.0904
2 -0.89106
2 -1.0746
2 -0.74719
2 -0.98051
2 -0.73896
2 -0.27861
2 -0.74669
2 -1.0904
4 -1.0768
2 -1.2344
2 0.49716
2 -0.98761
2 -1.0729
3 -0.57741
2 -0.85372
2 -0.89097
3 -0.54848
2 -0.97597
2 -0.82073
2 -0.92022
3 -0.94485
3 -0.63919
3 -0.65013
2 -0.97338
3 -0.70416
2 -0.94658
2 -1.2322
3 -0.98604
3 -0.58136
2 -0.30629
2 -1.0576
2 -1.0104
3 -0.51452
3 -0.75493
4 -1.0313
4 -0.27028
3 0.49866
2 -1.2928
2 -1.2903
2 -1.2437
3 -0.67943
2 -0.66046
2 -1.1949
2 -1.0493
2 -0.823
2 -1.0742
7 0.75
4 -0.19302
2 -0.6876
2 -1.098
3 -0.80692
2 -1.1327
5 0.20199
2 -1.7761
7 -0.092191
3 -1.011
3 -0.91487
2 -0.7918
2 -1.1159
2 -0.98334
3 -0.66355
2 -1.0123
2 -1.1151
4 0.044227
2 -0.9645
2 -0.98785
3 -0.7895
3 -0.76405
2 -1.4288
2 -1.1593
2 -0.97945
3 -0.84715
3 -0.64545
2 -1.245
2 -1.4641
3 -0.42891
2 -1.0773
3 -0.74158
7 0.6795
2 -1.1384
2 -1.2282
3 -0.77214
2 -0.98385
3 -0.17761
2 -1.3653
2 -1.1854
2 -0.90824
5 -0.13804
2 -1.3072
2 -1.0787
4 -0.47155
3 -0.30073
3 -1.3116
2 -1.0782
2 -0.81238
2 -1.2005
2 -1.3013
2 -0.33302
2 -0.78096
3 -0.77677
3 -0.84838
3 -0.74114
2 -0.73364
2 -1.0208
3 -0.68992
4 -0.20559
2 -0.99805
2 -1.0707
2 -0.82839
2 -1.2002
3 -0.78256
2 -1.4183
2 -1.0575
2 -1.1031
3 -1.4551
2 -1.0929
2 -0.28698
2 -1.0198
2 -1.1044
2 -0.69319
3 -0.83226
3 -0.88437
2 -0.87446
2 -1.7185
3 -1.0874
2 -0.93492
3 -0.59309
2 -1.032
3 -0.81303
2 -1.098
5 0.69343
9 1.7002
2 -0.82588
2 -0.9314
3 -0.90402
3 -0.86947
2 -1.1301
2 -0.9863
2 -1.0571
2 -1.3936
2 -1.3314
2 -1.2006
2 -0.85145
2 -0.81035
2 -0.72874
2 -0.63049
2 -1.3515
2 -0.80634
2 -1.1399
2 -0.58228
2 -0.9529
2 -1.1494
3 1.1636
2 -1.1813
2 -1.0713
3 -1.0882
2 -0.82078
4 -0.74503
2 -1.2888
2 -1.6647
2 -0.65007
2 -0.99116
2 -1.0269
2 -1.2331
2 -1.0467
4 -0.64995
2 -1.2287
2 -0.89175
3 -0.16805
2 -1.525
3 -0.56238
2 -0.78752
3 -0.72924
2 -1.3285
2 -1.2924
2 -1.2668
2 -0.8325
2 -0.90537
2 -0.98104
2 -0.91968
5 0.047531
2 -0.82282
2 -1.1284
7 0.73056
2 -0.97432
3 -1.2107
2 -1.4323
3 -0.81353
2 -0.9372
3 -0.75281
4 -0.42259
2 -1.0384
4 -0.10562
3 -0.87501
9 1.5724
2 -0.95677
2 -0.85323
3 -0.60569
3 -0.99035
2 -0.90379
3 -0.64556
2 -0.8526
3 -0.648
2 -0.99972
3 -0.89806
2 -1.0607
3 -1.3496
4 -0.21355
4 0.32182
2 -0.8951
2 -0.87266
2 -1.0069
4 -0.33816
2 -0.96287
2 -1.0048
2 -1.1866
3 -1.0102
2 -1.2015
2 -0.92164
2 -1.1933
7 0.23377
3 -0.81143
3 -0.75447
2 -1.3518
3 -1.1624
3 -0.74679
2 -0.89092
2 -1.1998
2 -0.81089
2 -0.87954
2 -0.80232
3 -0.59766
2 -1.3489
3 -0.7838
2 -1.0408
2 -0.78494
3 -1.1206
2 -1.4211
2 -1.1286
2 -1.1285
2 -0.85843
2 -1.1879
2 -0.93988
3 -0.81551
2 -1.2714
2 -0.95107
3 -0.73566
2 -0.77991
2 -1.057
2 -0.91785
2 -0.9609
2 -0.87306
4 -0.070736
2 -1.2128
3 -0.53447
2 -1.1506
2 -0.87587
2 -1.2615
2 -0.98181
3 -0.66701
3 -0.89533
2 -0.93262
3 -0.50192
2 -1.0051
5 -0.38392
2 -1.3008
2 -0.90083
3 -1.112
2 -0.7979
2 -1.0634
6 1.3066
2 -0.99572
2 -1.0795
2 -1.1987
2 -1.2339
2 -1.0765
2 -1.4306
3 -0.35635
2 0.66059
2 -1.1291
2 -0.94751
4 -0.8809
8 1.6766
2 -0.86863
2 -0.96072
2 -1.0283
3 -0.60143
3 -0.35637
2 -0.78043
2 -0.81358
2 -1.3251
2 -1.0259
3 -0.35193
4 -0.41092
2 -0.5652
3 -0.60365
2 -0.91419
2 -1.0281
2 -1.1532
5 -0.35814
2 -0.83606
3 -0.99048
2 -1.1637
2 -1.2316
2 -1.7153
3 -0.66998
2 -1.0667
2 -0.97793
2 -1.1649
2 -0.82012
4 -0.65906
3 -1.2186
2 -0.78113
3 -0.59078
2 -0.52328
4 -0.39608
2 -1.1036
3 -0.78934
2 -0.77422
2 -0.91595
2 -0.72541
3 -0.7127
2 -0.92888
2 -0.76443
2 0.68932
2 -0.67279
2 -1.126
3 -0.90447
2 -0.78431
3 -0.99399
2 -0.79697
3 -0.84028
2 -0.971
2 -0.50364
3 -0.18196
11 1.6354
3 -0.98454
6 1.0386
2 -1.1394
6 -0.093149
2 -0.82332
2 -1.2047
3 -0.87982
7 0.10588
2 -1.0284
2 -0.90984
2 -0.79562
3 -0.97731
3 -0.51026
2 -1.3115
2 -0.89047
2 -1.4021
4 -0.5604
2 -0.91535
2 -0.98719
2 -0.85345
3 -1.1694
2 -0.89722
3 -1.1058
2 -1.5013
4 -0.51003
2 -0.34771
2 -1.2115
2 -1.6841
2 -1.2061
2 -0.88377
2 -1.1273
2 -1.1372
2 -0.82014
3 -1.3847
3 -0.82506
4 0.28309
2 -1.1866
2 -1.2685
2 -1.1836
2 -1.0961
2 -1.5789
2 -0.65829
2 -1.1696
2 -0.80254
2 -0.77754
2 -1.0818
3 -0.70353
2 -0.8529
3 0.059689
2 -1.1225
3 -1.0598
3 -0.8008
2 -1.3626
5 -0.33013
3 -0.95471
2 -0.80582
3 0.56227
2 -0.93253
2 -0.79836
2 -1.0289
3 -1.0734
2 -0.61628
3 -0.84334
2 -0.92405
2 -0.96582
2 -1.4922
3 -1.0373
2 -1.0856
3 -0.75758
2 -0.97661
2 -0.99044
5 -0.387
4 -0.33752
2 -0.98303
2 0.72057
2 -1.1677
2 0.21761
2 -0.9364
3 -0.60859
3 -0.14305
2 -0.99161
2 -1.0177
3 -1.1828
3 -0.52563
3 -0.87354
2 -0.80241
2 -0.99218
2 -0.69562
2 -0.92237
2 -0.84258
2 -0.52274
2 -1.1201
2 -0.84426
4 -0.13653
2 -1.0211
5 0.70383
2 -1.1804
2 -1.0661
3 -0.89694
2 -0.78413
3 -1.1321
2 -1.0477
2 -0.97812
4 -0.76558
2 -0.93691
2 -0.68973
2 -1.1239
2 -0.88974
2 -0.91765
2 -0.94365
2 -1.1588
2 -0.97388
4 -0.30506
2 -0.66433
2 -1.1773
2 -1.1228
2 -0.78649
2 -0.91123
2 -0.91938
4 -0.43473
2 -1.0269
3 -1.0184
2 0.29361
2 -1.0624
2 -0.7844
2 -0.79527
2 -0.77497
6 0.78247
2 -1.0865
2 -0.59246
3 -1.0669
3 -0.63877
4 -0.41433
8 1.684
2 -0.91159
2 -0.81167
2 -1.0846
2 -1.1343
2 -1.0094
2 -0.97681
3 1.1732
2 -1.0717
3 -1.0184
3 0.047455
2 -1.0432
2 -0.53003
2 -0.6971
2 -0.70202
2 -0.93193
3 -0.85719
2 -1.8297
3 -1.4092
2 -0.95391
2 -0.87828
3 -0.79548
2 -1.3687
2 -1.1711
2 -1.2439
4 -0.58724
5 -0.54386
2 -0.98008
3 -0.99215
3 -1.1986
2 -1.0505
3 -0.97997
2 0.60176
3 -0.36469
2 -0.94034
2 -1.1114
3 -0.57608
2 -1.1285
2 -1.121
2 -0.9884
2 -0.9169
2 -1.178
4 -0.65626
4 -0.58685
2 -1.3375
2 -1.3252
2 -0.95094
4 -0.44072
3 -1.2873
2 -0.75518
2 -0.86826
3 -0.63147
2 -0.96793
2 -1.1567
4 -0.48526
2 -1.1045
3 -0.69954
2 -0.88629
2 -0.94232
2 -1.2561
2 -0.72321
2 -0.9649
2 -0.503
3 -0.36887
2 -1.2321
2 -1.1149
3 -0.51955
3 -0.95922
2 -1.0137
3 -0.66207
2 -0.76444
2 -0.89019
2 -1.045
2 -1.1659
2 -0.80155
2 -0.73266
14 1.6883
3 -0.45825
3 -1.1024
2 -1.0969
2 -0.97844
3 -1.6565
3 -0.40786
2 -0.99379
3 -0.66294
3 -0.44321
2 -0.9778
3 -1.0743
3 -0.43812
2 -1.3104
2 -1.3471
2 -1.3446
2 -1.1141
3 -0.97644
2 -0.96141
2 -1.0916
3 -1.2634
3 -1.0031
2 -1.0984
3 -0.78666
2 -0.77538
2 -0.84931
2 -1.1417
4 -0.51719
4 -1.2159
2 -0.97429
3 -1.3008
2 -1.1993
3 -0.87671
4 -0.11156
3 -0.94912
2 -1.2355
6 -0.82829
3 -1.5803
2 -1.3794
2 -1.258
2 -1.0659
3 -1.0164
2 -0.98409
4 -0.58523
2 -1.4363
2 -1.0988
4 -0.44303
4 -0.39064
3 -0.84697
2 -0.80607
3 -0.58312
3 -0.6897
2 -1.1224
4 -0.78512
2 -0.81261
2 -0.3876
2 -0.80724
5 -0.35568
2 -1.1231
4 -0.5572
2 -0.81445
3 -0.77096
2 -0.53766
3 -0.94156
2 -0.92218
2 -0.91202
2 -1.0619
5 -0.59992
3 -0.85646
2 -1.5991
3 -0.70469
3 -0.45536
2 -0.78197
3 -0.76811
2 -0.6127
2 -0.92907
2 -1.0473
3 -1.0049
2 -1.0209
3 -0.30054
2 -1.4849
3 -1.0484
3 -0.99896
2 -1.189
3 -0.3029
2 -0.90072
2 -1.0367
2 -0.86998
2 -1.7123
2 -1.3094
2 -1.1783
3 -0.91302
2 -0.57399
3 -0.8049
2 -0.73659
2 -1.426
2 -1.275
4 -0.20014
3 -0.62139
3 -0.87091
2 -0.99625
2 -1.4893
2 -0.85088
2 -1.0241
2 -0.79202
2 -1.0845
2 -0.71583
3 -1.3553
2 -1.1782
3 -1.1195
2 -0.74565
2 -0.92347
2 -0.72089
2 -0.2354
4 -0.64555
2 -1.3439
5 -0.92378
2 -0.99973
2 -0.31911
2 -0.82424
2 -1.1128
4 -1.4783
3 -0.75728
2 -0.92609
2 -1.0285
2 -0.38784
2 -1.0583
2 -1.2515
2 -0.55178
3 -0.75821
2 -0.84661
2 -1.2777
4 -0.20801
2 -0.98261
3 -0.45075
3 -0.54463
3 -0.75936
2 -0.80174
2 -1.2413
3 -0.82953
4 -0.9349
2 -0.85557
3 -0.52505
2 -0.88104
2 -1.2026
6 1.2407
2 -0.86813
4 -0.53629
2 -0.98333
4 -0.17517
2 -1.0233
3 -0.85587
2 -0.75248
2 -0.70027
2 -0.99191
2 -0.79931
2 -1.0184
2 -1.5606
2 -1.0804
2 -1.2788
2 -0.97229
3 -0.71631
2 -1.0508
3 -0.85072
2 -0.83108
2 -1.1023
2 -1.3437
4 -0.57448
2 -0.86284
2 -0.86898
2 -0.8693


==> figure/back_ups/RBF_2nd_D4k/Order_A_D_all/RBF_2nd_D4k_Order_vs_Prediction_value_D.txt <==
4 1.5036
3 1.208
9 1.6435
8 1.574
3 -0.069549
6 1.3123
8 1.6104
6 1.4628
4 0.79576
8 1.676
5 1.5834
4 0.42787
10 1.6713
12 1.6834
8 1.6774
2 -0.99451
2 0.71759
9 1.6684
3 0.59107
10 1.6799
6 0.69224
6 1.3632
8 1.6128
9 1.6504
6 1.6631
36 1.6836
8 1.361
7 1.5098
9 1.6489
5 1.4062
11 1.6804
4 1.9558
4 0.24896
3 -0.29241
3 1.8151
7 1.7663
5 1.5046
3 0.70396
6 1.3545
5 1.36
8 1.5675
6 1.5689
14 1.6836
5 1.2581
5 -0.23943
7 1.5979
6 1.57
6 1.2899
6 1.1894
19 1.6836
6 1.5958
6 1.4745
6 1.3475
6 1.6174
4 0.71786
3 0.18879
47 1.6836
9 1.6735
10 1.6829
3 1.0333
3 1.0367
6 1.1899
14 1.6836
3 -0.18613
14 1.6835
6 1.5539
5 1.3872
8 1.6722
3 1.9623
7 1.616
2 -0.86041
5 1.5783
15 1.6836
4 1.5455
12 1.6831
2 -0.72214
8 1.6372
5 1.4992
3 0.72823
4 0.50933
27 1.6836
25 1.6836
7 1.6307
14 1.6835
5 0.91128
3 1.2733
7 1.7126
7 1.4576
5 0.51072
3 0.46325
3 -0.30485
13 1.6831
6 1.7066
3 -0.38232
3 0.92887
6 1.6326
4 0.34106
12 1.6823
7 1.6469
4 1.4953
7 1.447
13 1.6831
5 1.4246
9 1.6236
3 1.2104
19 1.6836
15 1.6836
4 0.74989
9 1.669
13 1.6837
3 0.1023
8 1.5556
7 1.4607
74 1.6836
2 0.67338
6 1.5121
5 1.2741
5 0.75798
7 1.4943
5 0.41248
9 1.6918
7 1.5478
6 1.9011
5 1.5747
12 1.6829
3 1.1777
4 0.66305
5 0.6771
8 1.6549
5 1.0088
3 -0.24749
6 1.2522
5 0.8776
6 1.7648
18 1.6836
6 1.2366
6 1.8613
8 1.694
5 1.4573
8 1.7271
10 1.6791
8 1.6274
4 1.2557
23 1.6836
4 1.2396
3 -0.2504
6 1.7654
9 1.6276
11 1.679
6 1.1973
10 1.6684
8 1.5686
5 1.5382
11 1.6793
7 1.4219
3 -0.37132
4 1.3852
6 2.0364
10 1.6696
10 1.6777
3 1.4608
9 1.6663
8 1.6659
6 1.186
6 1.2279
4 0.8694
9 1.6363
3 0.47845
10 1.6844
6 1.4788
17 1.6836
18 1.6836
8 1.6609
4 0.19724
3 0.91627
12 1.6854
3 2.0821
3 0.92444
5 0.49292
8 1.7419
8 1.6455
3 0.56503
3 2.4393
5 1.1243
6 1.1875
4 1.4478
5 1.5915
6 1.6353
3 0.90532
7 1.6218
7 1.6323
5 0.9256
3 2.4355
6 1.2935
4 0.13344
4 0.35883
3 1.132
10 1.6728
4 0.42295
4 0.61511
7 1.6135
8 1.5816
7 1.4665
5 0.8062
6 1.328
23 1.6757
4 0.76234
5 0.873
4 0.45663
3 0.0082641
6 1.3065
6 1.5536
8 1.6135
5 1.1778
8 1.6092
3 -0.35981
5 1.0544
8 1.6563
11 1.6649
3 -0.053348
4 0.4572
8 1.6699
9 1.6171
6 1.514
38 1.6757
7 1.5987
5 1.4067
5 2.1856
7 1.6243
3 0.63418
6 1.2099
14 1.6756
5 1.3654
5 1.395
17 1.6757
6 1.5321
7 1.4516
2 0.89688
8 1.5779
4 0.15312
6 1.7431
5 1.228
3 -0.14528
9 1.6686
6 1.4828
2 -0.3958
6 1.5929
3 -0.41674
6 1.5455
6 1.2929
5 0.77161
18 1.6757
5 1.5413
8 1.5704
5 1.4685
4 1.582
13 1.6754
5 0.37223
2 -0.80172
12 1.6755
5 0.82551
4 0.59491
4 1.7753
7 1.6147
3 -0.11148
9 1.6741
6 1.1467
6 1.1622
7 1.6011
7 1.6528
5 1.1648
3 -0.097919
5 1.5863
13 1.6752
7 1.5071
20 1.6757
6 1.7194
5 1.0842
3 1.2117
19 1.6757
15 1.6757
7 1.6428
20 1.6757
11 1.6749
25 1.6757
3 1.1074
5 0.61997
4 0.54944
3 -0.1522
19 1.6757
6 1.1305
10 1.6711
4 0.65286
5 1.4217
2 -0.051791
3 -0.23815
3 0.44936
4 0.4464
6 1.4437
9 1.6031
6 1.6205
3 -0.23619
3 1.3892
4 1.4265
4 1.4632
6 1.2946
4 0.33118
11 1.6773
4 2.9331
5 0.91416
5 0.16997
5 0.88763
4 0.25045
16 1.6757
14 1.6757
14 1.6755
5 1.8818
12 1.6756
8 1.6542
18 1.6757
3 1.2474
5 1.3311
3 1.0072
4 2.3028
6 1.5239
5 0.7307
3 -0.2029
12 1.674
3 -0.42942
4 0.1259
4 0.69705
8 1.4423
7 1.4013
4 1.164
5 0.80203
7 1.4322
7 1.4484
6 1.1928
3 -0.26268
4 1.4628
10 1.6724
8 1.5894
3 1.1265
6 1.2781
15 1.6757
2 -0.91575
3 -0.032031
24 1.6757
5 0.72379
4 0.41794
6 0.8926
3 0.50912
4 1.7726
8 1.5307
8 1.6599
13 1.6757
4 0.9425
8 1.649
4 1.3928
4 1.2775
3 -0.24876
5 1.0337
11 1.6751
7 1.5316
6 1.2054
3 -0.48432
11 1.6775
9 1.6584
6 1.5656
5 1.6474
3 0.047417
10 1.6644
8 1.6647
5 0.81151
25 1.6757
4 0.48112
3 1.3601
10 1.6546
16 1.6757
7 1.6786
8 1.5215
5 0.73127
8 1.538
10 1.6705
8 1.5372
9 1.7178
7 1.5327
7 1.706
11 1.717
28 1.726
5 1.175
4 0.64833
6 1.4053
3 -0.69209
4 0.27797
5 1.5091
8 1.6702
4 0.7098
4 0.082403
17 1.726
5 1.5131
20 1.726
6 1.2226
5 1.5019
3 1.2142
6 1.5269
12 1.7267
9 1.7417
7 1.644
6 1.3463
4 0.40824
5 1.9629
2 -0.70188
5 1.5949
2 0.11277
7 1.9359
9 1.7198
5 1.9016
9 1.7209
5 1.2273
3 -0.054419
12 1.7257
7 1.7296
7 1.6649
4 0.95974
7 1.6651
4 1.2419
3 0.29012
12 1.726
4 0.51735
5 0.87472
2 -0.5873
22 1.726
4 0.60656
11 1.7212
15 1.726
3 -0.338
3 0.49808
12 1.7253
7 1.5014
2 -1.0128
6 1.3709
3 1.2167
3 -0.34184
12 1.724
4 0.11834
5 0.67173
8 1.5912
3 1.2659
5 2.354
4 0.24909
8 1.6046
6 0.81294
5 1.5751
20 1.726
5 0.90807
4 2.301
8 1.6659
3 1.1218
3 0.048113
2 -0.62123
16 1.7261
7 1.4813
8 1.5833
6 1.638
12 1.7253
5 1.5716
4 0.47167
4 0.33277
7 1.6334
10 1.7231
13 1.7259
11 1.7129
19 1.726
17 1.726
6 1.5635
6 1.3116
4 1.2639
5 0.65995
14 1.7259
5 0.91873
5 1.3229
21 1.726
19 1.726
4 1.5133
6 1.4895
9 1.7231
4 1.6843
9 1.7136
5 1.6875
12 1.7234
4 0.12803
7 1.4971
5 0.91731
5 1.013
5 1.6073
3 -0.023744
5 1.1772
6 1.427
7 1.6399
5 0.67827
52 1.726
10 1.7243
6 1.3126
4 1.3526
4 0.59555
10 1.7086
5 1.1041
7 1.6961
15 1.726
11 1.7226
5 1.5039
4 0.99105
5 0.7447
3 0.056583
11 1.724
7 1.5093
9 1.6911
3 0.65443
3 -0.11895
4 2.6826
3 1.351
9 1.7298
5 0.81054
8 1.548
3 1.1902
3 -0.3283
14 1.726
6 1.6569
7 1.7539
6 1.0169
4 1.3631
4 1.4974
6 1.1893
9 1.7267
15 1.726
7 1.6517
42 1.726
8 1.6419
9 1.6915
7 1.5486
9 1.7189
7 1.6687
4 0.042283
27 1.726
3 -0.39876
5 0.80003
4 0.99438
6 1.8027
7 1.4997
7 1.4236
6 1.9918
4 0.59953
3 -0.0037893
5 0.99828
5 0.85787
10 1.7201
17 1.7261
4 0.8841
3 1.5948
11 1.7245
5 1.2485
21 1.726
17 1.726
8 1.6527
8 1.5808
3 -0.17492
8 1.6137
10 1.7225
4 0.31746
7 1.7075
27 1.726
5 1.2427
7 1.4959
7 1.5361
5 0.87197
9 1.6775
9 1.6865
7 1.5536
4 0.28788
3 -0.60311
9 1.6916
4 1.567
2 -0.63215
3 1.1218
5 1.5183
3 0.2519
8 1.5961
3 -0.022144
10 1.7523
7 1.6201
3 0.99068
68 1.7725
12 1.7708
3 -0.023022
11 1.7686
6 1.7645
16 1.7725
5 1.2828
3 -0.41081
4 0.55349
8 1.8018
3 -0.11618
4 0.39748
7 1.6752
6 1.9382
2 -0.43919
14 1.7724
9 1.7216
10 1.6679
14 1.7724
7 1.5673
5 1.0112
6 1.0514
2 -0.84843
6 1.2927
31 1.7725
8 1.7614
3 0.48896
8 1.6563
7 1.6561
28 1.7725
12 1.7674
8 1.8623
2 -0.61005
2 -0.0047282
5 1.4258
8 1.7558
7 1.8643
26 1.7725
3 1.236
7 1.919
12 1.7706
6 1.582
16 1.7725
8 1.6534
6 1.5776
12 1.7686
8 1.755
60 1.7725
3 -0.002744
4 0.10676
3 0.12229
7 1.7244
8 1.4909
16 1.7725
11 1.7697
3 -0.035077
6 1.706
5 1.161
6 1.63
10 1.7651
7 1.6349
10 1.7681
4 0.59228
4 1.0445
6 1.2915
6 1.2868
4 0.68566
8 1.6977
4 0.51128
3 -0.72111
8 1.647
4 0.79513
6 1.9566
8 1.654
7 1.8523
5 1.5798
4 2.0945
11 1.7683
4 0.48096
4 1.4031
10 1.7801
5 0.88493
5 0.15163
11 1.7703
4 2.0254
6 1.2971
10 1.7698
4 2.3071
5 0.86731
12 1.7725
9 1.7298
12 1.7716
5 1.8146
4 0.47507
20 1.7725
14 1.7725
5 1.4019
3 -0.13133
5 0.78282
14 1.7726
3 -0.097448
5 0.81148
3 -0.098828
10 1.7546
3 1.2981
5 1.5312
6 1.2921
8 1.8081
11 1.7693
8 1.7244
12 1.7689
6 1.7654
5 1.5915
6 1.4189
3 -0.46642
5 1.0626
3 0.25451
7 1.5755
15 1.7725
9 1.7224
5 2.8057
8 1.7545
10 1.7658
8 1.7546
25 1.7725
4 1.4722
4 -0.058329
3 -0.27406
7 1.7254
7 1.5431
3 1.3379
8 1.7321
8 1.4419
5 1.4573
2 -0.55246
2 0.28712
5 1.4331
6 1.553
9 1.7629
5 0.94687
2 0.77033
9 1.7168
5 1.0425
9 1.7497
4 0.78216
9 1.7614
9 1.7621
17 1.7725
8 1.7024
2 -0.44249
4 0.53349
17 1.7725
4 0.96203
7 1.7409
9 1.7342
10 1.7652
5 2.1148
5 1.462
8 1.8171
52 1.7725
10 1.7594
32 1.7725
8 1.7192
10 1.7562
3 -0.22996
5 1.8514
8 1.7773
7 1.5539
15 1.7725
11 1.7714
4 0.36323
4 0.14708
10 1.7602
5 0.97119
3 1.1581
6 1.5735
19 1.7725
6 1.3032
3 -0.21579
12 1.7722
9 1.7696
4 0.51994
6 2.0075
4 0.54541
4 0.49813
4 1.2286
7 1.5711
3 -0.090015
5 1.679
6 1.4768
8 1.715
5 1.4792
4 1.9613
25 1.7725
5 1.5385
3 0.98776
6 1.4537
15 1.7725
2 -0.5613
3 1.2934
25 1.7725
3 0.29511
4 1.4511
11 1.767
30 1.7725
7 1.477
8 1.662
10 1.769
4 1.3851
8 1.7647
5 1.5274
5 1.9121
10 1.7634
3 -0.36191
18 1.7725
12 1.7712
7 1.5399
3 1.1341
3 0.068338
8 1.596
4 1.7723
4 1.3474
8 1.5311
8 1.6606
8 1.6502
2 -0.17395
4 0.4161
6 1.7191
10 1.6734
15 1.6882
5 0.99248
4 1.2354
14 1.688
11 1.6844
5 1.2495
13 1.6881
4 0.20031
3 1.0763
4 3.023
5 2.0045
7 1.5132
5 1.3502
7 1.488
5 1.5195
8 1.6019
8 1.6367
6 1.4331
8 1.6028
4 -0.15532
4 0.60013
4 -0.059552
8 1.5823
6 1.5445
7 1.4581
5 0.08956
4 0.042148
7 1.6144
3 -0.41659
3 -0.14938
4 2.5262
9 1.6665
9 1.6805
3 1.2378
7 1.5461
3 0.94275
4 0.084732
6 1.5189
6 1.1451
9 1.6597
8 1.6176
10 1.6867
7 1.5123
8 1.6023
8 1.6699
4 1.2906
11 1.6879
10 1.6846
12 1.6895
5 1.5926
4 -0.13574
7 1.5844
12 1.6848
8 1.6691
22 1.6883
6 1.3055
10 1.6139
10 1.6865
7 1.7136
8 1.4983
12 1.6862
5 0.75862
13 1.6882
5 1.2337
6 0.81585
9 1.6841
6 1.2932
5 1.9121
6 1.1216
4 1.3527
7 1.6013
12 1.6879
8 1.6336
4 1.4415
5 1.3519
6 0.95887
6 0.88821
4 0.050316
20 1.6883
13 1.6875
9 1.6554
5 0.59787
6 1.5919
7 1.4624
5 1.5913
11 1.6894
7 1.6575
2 -0.67514
7 1.4703
9 1.683
7 1.686
9 1.6616
5 1.0631
3 -0.32127
18 1.6883
5 0.914
4 0.45815
3 -0.23905
7 1.7274
7 1.4635
5 0.85779
9 1.705
18 1.6883
7 1.4685
6 1.3702
7 1.6145
6 0.99414
5 1.1682
4 1.2032
3 0.89899
7 1.6212
8 1.6123
12 1.6878
3 0.22364
5 0.85238
12 1.6865
4 1.9739
5 1.008
11 1.6823
4 0.1748
9 1.6886
3 0.48939
9 1.6507
7 1.413
3 1.447
4 1.4721
3 1.2607
8 1.6562
4 0.27362
9 1.7189
4 1.334
3 -0.60109
6 1.5379
75 1.6883
4 0.97464
7 1.6101
3 0.12201
5 1.0969
8 1.6253
11 1.6893
7 1.4216
18 1.6883
10 1.6845
4 0.46251
7 1.582
11 1.6852
3 -0.30344
3 -0.1403
3 -0.0032891
4 1.0785
6 1.6774
5 1.1817
3 -0.34051
6 1.9036
7 1.4743
3 0.022157
7 1.4297
5 0.76581
2 -0.66283
6 1.5545
8 1.5907
5 1.0113
6 1.19
9 1.6808
6 1.5902
7 1.7064
15 1.6882
5 1.3984
6 1.8365
10 1.6756
3 -0.66376
3 1.243
3 1.7725
4 0.96719
16 1.6883
5 1.7888
13 1.6879
8 1.6029
8 1.497


==> figure/back_ups/RBF_2nd_D4k/Order_B_C_all/RBF_2nd_D4k_Order_vs_Prediction_value_B.txt <==
2 -0.58459
3 -0.49663
2 -1.131
3 -0.89864
2 -1.0002
2 -1.0469
4 -0.61512
2 -0.85932
2 -0.76089
3 -0.78591
2 -1.0532
2 0.26706
2 -1.0772
2 -0.82736
2 -1.1666
2 -1.5989
3 -0.62176
2 -1.4538
2 -0.91526
2 -1.0788
4 0.42848
4 1.6375
2 -1.3795
3 0.43513
2 -1.7243
2 -1.4907
2 -1.008
2 -1.2094
2 -0.88397
2 -0.86601
2 -0.69665
2 -1.2608
2 -0.70989
2 -0.76992
2 -1.0409
3 -0.79409
2 -1.3251
2 -1.2938
2 -1.069
2 -0.85012
3 -0.08625
3 -0.81404
3 -0.050937
2 -1.0992
4 -0.52613
2 -1.0595
2 -0.75436
2 -0.74683
2 -0.75851
2 -0.90213
2 -1.3472
2 -1.1399
2 0.7936
4 -0.50985
3 -0.84371
2 -1.0679
2 -1.4035
2 -0.8861
2 -1.0726
2 -0.9193
2 -0.81296
2 -1.3288
3 -1.2189
3 -0.96312
2 -0.82899
2 -1.032
2 -0.93968
2 -1.0341
2 -1.3365
2 -1.378
2 -0.42283
3 -0.20595
2 -0.052892
2 -1.0603
4 -0.58297
2 -1.0572
2 -0.91566
2 -1.1222
2 -0.8198
2 -1.358
2 -0.95592
3 -1.406
3 -0.60591
2 -1.2833
2 -0.88482
2 -0.90287
5 -0.59635
2 -1.3185
2 -1.5242
3 -0.84446
2 -0.49788
2 -1.0002
2 -0.62964
2 -1.1205
2 -0.70222
2 -1.1181
2 -1.0557
2 -1.098
2 -0.93423
3 -0.95391
2 -0.98652
2 -1.6495
3 -0.47486
2 -1.1082
2 -0.45981
2 -1.0925
2 0.73454
2 -0.93434
3 -1.0716
3 -1.5132
2 -1.2068
2 -1.1876
4 -0.71548
2 -1.3413
2 -0.79031
2 -1.1041
2 -0.82662
3 -0.64599
2 -1.2343
2 -1.5949
2 -1.4276
2 -0.80127
2 -1.0202
2 -0.70809
2 -1.0545
2 -0.85422
2 -1.3545
2 -1.1178
2 -0.71631
3 -1.093
2 -0.85756
2 -0.34847
2 -0.94399
2 -1.5587
2 -1.0692
2 -0.9078
2 -1.2927
2 -1.0184
3 -0.88275
2 -1.0416
3 -1.3224
4 -0.33164
2 -1.3756
2 -0.56542
2 -0.83878
2 -0.94936
2 -0.9541
2 -1.1931
2 -0.71981
2 -0.93756
2 -0.97127
2 -0.82475
2 -0.31894
2 -1.4513
2 -1.0147
3 -0.61028
3 -1.2584
3 -0.91693
3 -1.2125
2 -1.1033
2 -1.3334
2 -0.7898
2 -1.3551
2 -1.0518
2 -0.90063
2 -1.0553
2 -1.7041
2 -1.213
2 -0.36831
2 -0.92224
2 -1.0829
2 -0.91975
2 -1.2312
2 -1.1139
3 -0.95373
2 -0.83235
2 -1.0394
2 -0.72163
2 -0.77921
2 -1.5176
2 -1.1896
2 -1.2121
2 -0.75396
3 -0.72116
3 -1.2108
2 -1.4007
2 -1.5886
2 -0.62284
2 -1.1761
2 -1.2067
2 -1.0629
2 -0.75807
2 -0.63294
2 -0.89469
2 -0.82017
3 -0.67692
2 -0.79994
2 -1.5257
2 -1.1831
2 -1.3847
3 -0.949
3 -0.85695
2 -1.3004
2 -1.55
3 -0.91771
2 0.097794
2 -0.9769
2 -0.77388
2 -1.0733
2 -0.69225
2 -0.55343
2 -0.78745
3 -1.5501
2 -0.57248
2 -1.3586
3 -1.3657
2 -1.5579
2 -0.88767
2 -0.94593
3 -1.05
2 -0.94889
2 -0.89879
3 -1.5092
4 -0.93374
3 -0.63396
2 -0.69114
2 -0.77288
5 -0.35214
2 -0.37078
2 0.1149
2 0.78469
4 -0.80324
3 -0.42173
2 -1.6399
2 -1.2773
3 -1.4621
2 -0.98933
3 -1.1808
2 -1.2834
2 -0.93058
3 -0.976
2 -0.84453
3 -1.3032
2 -0.95184
2 -1.0313
2 -0.84375
2 -0.94718
2 -0.58353
3 -0.77762
3 -0.4064
2 -1.0241
3 -0.30142
3 -0.66886
2 -1.3507
2 -1.3414
2 -0.67191
2 0.034319
3 -1.5192
2 -0.90384
3 -0.82535
3 -0.48057
2 -0.73588
2 -0.92049
2 -1.3428
2 -1.0365
2 0.74714
2 -0.76528
2 -1.1401
2 -1.3471
2 -1.1653
3 -0.85538
2 -0.86173
2 -0.83752
2 -0.94009
2 -1.4118
2 -1.0756
2 -1.0481
2 -1.0076
2 -0.89227
2 -0.98195
2 -1.5116
2 -0.89106
3 -0.45271
3 -1.4839
2 -1.4308
3 -1.3897
2 -0.60784
3 -0.85645
2 -0.82989
2 -0.97549
2 -0.8175
2 -1.2907
3 -0.93049
2 -0.96718
2 -0.8641
3 -1.393
2 -1.2027
2 -1.0316
2 -0.90875
3 -1.1472
2 -1.1661
3 -1.3271
2 -1.4284
2 -1.3774
2 -0.84045
2 -0.87202
3 -0.99125
2 -0.94114
2 -0.85766
2 -0.92363
2 -0.93946
2 -0.79283
2 -1.1178
2 -1.3159
2 -0.99502
2 -1.1518
3 -0.46704
2 -1.3573
2 -0.80448
2 -1.0895
2 -1.1705
3 -0.027425
2 -0.8768
2 -0.71774
2 -1.2169
2 -0.66246
4 -0.8807
2 -0.95848
2 -1.1872
2 -1.1744
2 -1.1233
3 -0.68496
2 -1.1437
2 -0.75334
2 -0.85531
2 -0.57463
2 -0.55565
3 -0.77364
2 -1.1677
3 -1.0728
4 -0.90762
2 -0.94464
2 -0.71793
2 -1.4076
2 -1.0531
4 -0.69101
2 -1.1954
3 -1.2928
2 -1.0736
2 -0.83016
2 -1.5056
3 -1.1502
2 -1.0798
3 -1.5121
3 -0.50632
2 -0.9626
2 -0.88169
2 -1.0875
2 -1.4821
2 -1.1664
2 -0.72123
2 -0.97496
2 -1.2677
4 -0.39559
2 -0.97296
2 -1.0573
2 -0.79783
2 -1.1976
2 -0.96362
2 -1.135
2 -0.7633
2 -0.96918
4 -0.75718
2 -0.63816
2 -0.92852
2 -1.1472
2 -0.94319
3 -1.2225
2 -0.93444
2 -1.229
2 -0.42251
2 -1.203
2 -0.97299
2 -1.4507
2 -1.0412
3 -1.022
3 -0.52509
3 -1.1703
2 -0.90413
2 -0.80494
2 -1.0806
2 -0.9371
2 -1.9306
2 -1.2074
2 -1.1778
2 -0.38651
4 -1.1032
4 -1.0801
3 -1.0394
3 0.60455
2 -0.87801
2 -1.0846
2 -0.90428
3 -0.67715
2 -0.79994
2 -1.3764
3 -0.57776
2 -0.67498
2 -1.4722
2 -1.0186
2 -1.1569
2 -0.98982
2 -0.97513
3 -1.2292
2 -1.0804
2 -1.9158
3 -0.74016
2 -1.6197
2 -0.88947
2 -1.5537
3 -1.2602
3 -0.95001
2 -0.89666
4 -0.066077
4 -0.40009
2 -1.2331
2 -0.94839
4 -0.84285
2 -0.63606
4 -0.98947
2 -1.2976
2 -1.0732
2 -0.87106
3 -1.4613
2 -0.90061
2 0.96356
3 -0.90135
3 -1.3904
2 -1.2609
2 -0.86963
2 -0.83255
2 -0.77312
2 -0.87891
2 -0.78062
2 -1.2812
2 -1.0863
2 -0.89418
2 -1.0745
2 -0.75536
2 -0.9413
3 -1.1385
2 -1.0872
2 -1.6525
2 -0.78054
2 -0.78096
2 -1.1077
3 -0.78282
2 -1.1521
2 -1.5525
3 -0.4466
2 -1.6657
2 -0.96235
3 -0.48685
2 -0.91576
2 -2.2023
2 -1.8198
2 -0.9296
3 -0.5592
2 -1.2033
3 -0.94876
3 -0.73801
2 -1.049
2 -1.104
2 -0.51921
3 -1.0338
2 -1.1617
2 -0.78274
2 -1.5115
2 -1.4767
2 -1.3453
2 -1.087
2 -1.1393
2 -0.75593
2 -1.0966
2 -0.85296
4 -0.30014
4 -1.2659
4 -0.82054
2 0.97505
2 -1.1109
2 -1.3598
2 -1.0498
4 -0.8369
2 -1.5242
2 -1.0518
4 -0.33375
3 -1.4212
3 -1.1661
4 0.48091
2 -1.0368
2 -0.80872
2 -1.3838
2 -0.95499
2 -1.3602
2 -0.91456
2 -1.1575
2 -1.1441
2 -1.1879
2 -0.72006
4 0.31797
3 -1.3495
3 -1.4384
2 -1.4796
4 -0.61335
2 -1.1109
2 -0.60527
2 -1.2605
2 -0.77922
2 -1.5019
2 -1.0274
2 -1.4388
3 -1.1689
3 -1.5265
3 -0.55197
3 -0.91706
2 -1.116
2 -0.78786
4 -1.4387
2 -0.79027
2 -0.95104
3 -0.87152
2 -1.1388
2 -0.15248
4 -0.85278
2 -0.76509
4 -0.72115
2 -1.6624
2 -1.0545
2 -0.91843
2 -0.59314
3 -0.29356
5 -0.80147
2 -1.361
2 -0.89456
2 -0.75524
2 -0.84695
3 -0.77233
2 -1.0376
2 -1.3695
2 -1.032
2 -1.071
2 -1.5632
2 -1.5002
2 -0.96873
3 -1.5046
3 -1.0151
2 -0.97616
4 -0.94624
2 -1.5238
3 -0.67552
3 -0.92451
3 -0.79608
3 -1.1936
2 -1.6706
3 -1.0514
2 -0.77152
2 -1.6099
2 -0.65098
2 -1.7008
4 -0.14918
2 -0.8992
2 -1.0916
2 -1.113
2 -0.6396
2 -1.39
3 -0.8865
2 -1.1455
2 -1.1031
2 -0.76108
2 -0.79986
2 -0.84281
2 -1.3337
3 -0.99268
3 -1.459
3 -0.384
2 -0.86187
5 -0.016654
4 -0.61433
2 -1.3565
3 -0.99734
2 -1.0629
2 -0.22952
3 -0.70708
2 -1.0316
2 -0.99663
2 -1.4711
4 -0.34746
2 -2.0061
2 -1.1987
2 -1.1149
2 -1.1047
2 -1.0723
2 -1.0642
2 -1.277
2 -0.93708
2 -1.3819
2 -0.82419
2 -0.80317
2 -0.73408
2 -0.93763
2 -1.0688
3 -0.80729
2 -1.0472
2 -1.1065
2 -0.78784
2 -1.0254
2 -1.091
2 -1.1341
3 -0.70744
2 -0.87158
2 -1.2022
2 -0.80244
3 -0.91105
2 -1.4677
3 -0.94096
4 -0.17396
2 -1.5714
3 -1.4299
2 -1.1804
2 -1.1038
2 -0.66583
3 -1.5138
2 -0.84426
2 -1.0225
3 -0.9841
2 -1.0543
2 -0.98021
2 -0.79694
2 -0.97253
6 0.81965
2 -0.97797
2 -0.9943
2 -1.363
2 -1.4626
3 0.50255
2 -0.87898
2 -0.41868
3 -0.6763
2 -1.2518
2 -0.53861
3 -1.2569
2 -1.7042
2 -1.1897
2 -0.86092
2 -1.0427
3 -0.63233
2 -1.0657
3 -0.9252
2 -1.4784
2 -1.4685
2 -1.112
2 -0.68018
2 -0.21878
2 -0.98581
2 -0.99567
3 -0.82309
3 -0.60274
2 -1.456
2 -0.73503
2 -1.0538
2 -0.84424
3 -0.82355
2 -1.0899
3 -0.58472
3 -1.0347
2 -1.0006
7 0.78102
2 -1.1645
2 -0.87459
2 -1.0018
4 -0.60202
4 -1.1145
2 -0.7329
2 -1.1254
2 -0.54065
2 -1.4034
4 -0.79356
5 0.1529
2 -1.1603
2 -1.3007
2 -1.2317
2 -1.2006
2 -0.8091
2 -0.90558
2 -1.4777
2 -0.63613
2 -0.95994
2 -1.1872
3 -1.0125
2 -1.483
2 -0.93625
2 -1.2781
2 -1.261
2 -0.85567
3 -0.65248
2 -1.1537
4 -1.2439
2 -1.1876
2 -1.3987
2 -1.1587
2 -0.51415
2 -1.0871
2 -1.2491
2 -0.87537
3 -0.73716
3 -0.11064
2 -0.87957
2 -1.4504
3 0.1518
2 -1.0079
2 -1.0951
2 -1.3291
2 -0.93641
2 -1.0397
2 -1.0259
2 -0.89424
3 -0.8828
2 -0.82117
2 -1.3725
2 -1.1452
2 -1.2664
3 -1.1572
3 -0.93608
2 -1.7731
2 -1.2474
2 -0.86416
2 -0.90121
2 -0.82267
2 -0.89421
2 -1.013
2 -0.7954
2 -0.82585
2 -1.0121
4 -1.4312
2 -1.0635
2 -1.2805
3 -0.33519
5 -0.086475
2 -1.0266
4 -0.44854
2 -1.0975
4 -0.68139
2 -1.6448
2 -0.94986
2 -1.0968
2 -1.2874
2 -1.3948
4 -0.3608
2 -1.4964
2 -0.91479
3 -1.0367
2 -1.6124
2 -0.98958
2 -0.98927
2 -0.64145
2 0.72406
3 -1.2181
2 -1.0581
2 -1.0761
2 -1.3814
2 -1.7578
2 -1.4267
2 -1.3925
2 -0.93889
2 -0.98528
2 -1.4252
2 -1.0167
2 -1.4867
2 -1.2323
2 -1.0806
4 -0.47618
2 -0.88726
3 -1.0171
2 -1.0652
2 -1.0919
4 -0.48999
2 -1.6801
2 -0.90313
2 -1.1244
2 0.38605
2 -0.9697
2 -0.83538
2 -1.0467
3 -0.44942
2 -0.88911
3 0.18187
2 -0.83575
2 -1.0935
3 -0.42008
2 -0.94303
2 -1.1931
2 -1.1505
2 -1.1544
2 -0.75925
2 -1.405
2 -0.75397
2 -1.1699
3 -1.4173
2 -1.1472
2 -1.1296
2 -1.0451
2 -1.1581
2 -1.4532
2 -1.5393
2 -1.178
3 -0.45271
2 -0.73675
2 -1.1825
2 -1.1338
3 -0.097196
2 -0.9195
3 -1.3466
3 -1.1856
3 -1.243
2 -0.42294
2 -0.77091
4 -0.91785
3 -0.61816
3 -0.75609
2 -0.77104
2 -0.9752
2 -1.0717
2 -1.6525
2 -1.1833
2 -0.60636
2 -1.0028
2 -0.91135
2 -1.0004
2 -0.85998
3 -0.9854
3 0.2745
2 -1.0056
2 -1.7226
2 -0.62162
2 -1.1999
2 -1.0655
5 -0.11106
2 -1.0883
2 -0.87192
2 -1.1079
2 -1.4509
2 -0.93166
2 -1.4197
2 -1.2803
2 -1.4064
3 -1.2824
2 0.47243
2 0.56724
2 -1.1366
2 -1.0477
2 -0.62802
2 -0.96752
3 -0.97644
2 -1.0011
2 -0.91194
2 -0.99448
2 -1.203
2 -1.387
3 -1.0701
2 -0.59777
3 -1.3272
2 -1.6494
2 -1.0011
2 -1.2179
2 -0.1533
2 -1.1102
2 -1.2996
2 -0.9175
2 -1.6675
2 -1.2441
4 -0.11243
2 -0.8214
3 -1.0986
2 -0.51815
2 -0.74508
2 -0.65356
2 -1.2897
2 -1.0464
3 -0.78316
2 -0.70119
5 -0.61557
2 -1.649
3 -0.71936
2 -0.84047
2 -0.95229
3 -1.099
2 -1.6424
2 -1.0064
2 -0.96737
2 -0.88601
2 -1.0635
3 -1.0431
3 -0.45416
3 -0.59864
3 -0.54868
2 -0.85018
2 -0.96848
4 -0.36229
2 -0.91332
2 -0.99542
2 -1.5271
2 -0.46116
2 -1.375
2 -0.96929
4 -0.5694
7 0.9719
2 -1.4861
2 -1.2641
3 -0.3492
3 -0.41693
2 -1.0245
2 -1.2464
2 -0.87893
2 -1.3354
2 -0.96238
3 -0.31484
3 -0.44452
3 -0.85447
2 -1.1353
2 -0.75713
2 -1.3061
2 -0.84611
3 -0.85042
2 -1.1167
3 -1.3807
2 -1.0229
2 -0.89682
2 -0.6514
2 -0.6938
2 -0.60749
2 -1.6323
2 -0.077932
2 -0.50309
2 -1.3945
2 -0.97599
4 -0.56104
3 -1.5199
2 -1.3982
3 -0.84216
2 -1.1181
2 -0.87879
4 -0.92175
2 -0.99146
3 -0.77232
2 -0.94588
2 -1.0776
2 -0.80129
2 -1.0804
3 -1.0811
2 -1.3814
2 -1.173
2 -1.044
2 -1.0672
2 -0.88244
3 -1.7797
3 -0.53402
2 -1.2081
3 -0.84795
3 -1.2161
2 -0.84491
2 -0.93149
3 0.02731
2 -1.2609
2 -1.0279
3 -0.97084
3 -0.89395
2 -0.24512
2 -1.1126
2 -1.1592
3 -0.82465
2 -0.81754
2 -0.99447
3 -0.597
2 -0.95062
2 -0.84299
2 -1.061
2 -1.6768
4 -0.3501
2 0.73845
2 -0.98604
2 -1.0149
2 -1.219
2 -0.68974
3 1.1351
2 -0.78751
2 -0.86126
2 -1.1366
2 -0.86127
3 -0.57236
2 -0.92819


==> figure/back_ups/RBF_2nd_D4k/Order_B_C_all/RBF_2nd_D4k_Order_vs_Prediction_value_C.txt <==
3 1.1862
2 0.91059
3 -0.62513
2 0.10973
6 2.3929
2 0.63878
6 1.1758
2 1.0169
2 -0.9078
3 0.83423
3 1.1194
6 0.87021
4 0.56891
3 0.82394
8 1.6846
2 0.031945
2 0.74392
2 -0.91504
3 -0.92169
3 2.4654
3 1.1195
18 1.6836
6 1.2887
4 1.3589
4 1.4232
2 0.84169
2 -0.82086
4 0.19878
3 -0.24246
7 1.7154
2 1.4813
2 0.99174
4 0.084998
5 1.7971
2 1.0855
2 0.9672
3 1.1171
4 1.6501
4 -0.049193
3 -0.1589
2 0.59476
2 -1.2126
2 0.96847
2 0.70965
4 0.58094
3 -0.069586
7 1.515
2 1.0162
3 1.4217
4 -0.29958
2 2.2821
3 -0.23427
3 0.95349
3 1.986
3 1.1609
2 0.57612
3 1.1358
19 1.6836
5 1.3988
6 1.3517
4 0.35082
2 0.70602
5 0.32321
10 1.6572
4 -0.13161
2 0.82591
4 0.27793
2 0.66141
2 0.83104
2 1.0141
2 -0.45384
3 -0.28072
5 1.5074
2 -0.98974
2 0.76404
5 1.5866
3 0.96543
4 1.3323
3 1.7028
2 0.80803
2 -0.82447
2 -0.72247
2 -0.96959
2 1.0076
21 1.6836
2 -0.76536
4 1.5603
7 1.5235
2 -0.81376
2 0.57828
2 1.0068
4 0.090877
2 0.82474
3 0.39984
2 -0.23204
2 0.8013
3 2.6724
3 1.1756
2 0.37728
4 1.3415
3 -0.034808
5 1.2042
3 1.7101
5 0.92147
6 1.0252
3 1.2367
2 0.17431
8 1.6155
2 -0.65481
3 1.1879
2 -0.75839
6 1.1515
2 0.91937
3 -0.47325
3 -0.32938
5 1.1722
2 -0.67008
4 0.4845
2 -0.78142
2 0.022724
2 -0.98074
2 1.0381
2 -0.97377
2 0.50855
4 1.3364
3 -0.35984
4 -0.039083
4 -0.13082
5 0.94462
17 1.6836
6 1.3379
15 1.6836
3 0.34966
3 1.1193
2 1.2405
2 0.4161
7 1.591
2 -0.97076
3 1.2228
3 1.9237
11 1.683
2 0.94855
4 1.2008
3 -0.63481
2 -1.2162
2 0.47705
2 1.6681
8 1.6222
3 2.4655
4 0.3197
12 1.683
12 1.6832
6 1.3624
3 -0.37683
9 1.6631
3 -0.45736
4 0.32735
4 0.13977
2 -0.90461
2 -0.68269
6 1.5316
3 0.12524
3 1.0656
3 1.4237
3 3.544
2 0.97951
2 0.7177
2 0.7541
5 0.23125
4 0.4246
2 -0.68496
3 -0.61613
7 1.5614
5 2.6955
2 0.90462
5 1.3265
2 -0.74351
3 2.4037
3 -0.083637
8 1.6145
4 -0.0066829
3 1.3194
3 1.1202
3 3.0433
5 1.1096
7 1.4487
2 -0.76071
2 0.89338
5 0.017129
18 1.6836
5 0.94968
3 -0.21652
3 -0.60973
6 0.81033
4 1.2381
3 1.7607
3 0.51205
6 0.9711
3 -0.16496
4 1.3768
3 1.2612
2 -0.70628
9 1.7005
2 -0.939
10 1.6746
6 1.6515
2 1.4624
5 1.2025
2 0.22835
4 0.75953
2 -0.84512
4 0.34195
2 -0.68796
4 -0.21951
6 0.95765
2 0.32898
3 -0.21934
2 2.5639
2 -0.62549
2 0.84591
2 -0.51284
6 1.2426
14 1.6755
2 -0.59633
5 0.861
4 0.52915
6 1.043
3 -0.56308
6 1.3279
2 0.65389
3 1.1081
2 -1.0863
3 0.9926
3 0.90414
2 0.11684
2 0.011718
3 0.066607
2 -0.72757
2 0.91893
3 0.039628
9 1.633
2 0.72118
13 1.6756
4 1.458
8 1.5874
5 1.4759
3 1.093
2 -0.86682
3 -0.24484
2 -0.51589
9 1.6926
4 0.4972
6 0.93286
5 1.1425
3 -0.29199
4 0.28568
3 -0.39512
2 0.028354
10 1.6626
2 -0.7109
8 1.6303
3 -0.15906
3 -0.25912
2 -0.70873
3 1.2047
2 -0.87336
2 -0.71219
2 0.84795
9 1.5906
2 0.89555
8 1.6409
3 1.336
2 0.881
2 -0.029025
3 0.080918
3 0.56211
2 1.4882
3 0.94223
2 0.13541
3 -0.27276
3 0.95215
3 -0.50671
8 1.5654
5 1.0987
4 0.35404
2 0.80353
3 0.30022
3 1.119
2 0.89688
8 1.5713
3 -0.4863
2 0.14332
4 0.026513
5 1.4302
2 -0.89219
3 1.1756
3 0.78677
2 -0.064856
2 0.88132
2 -0.37804
2 -0.36924
3 -0.71982
2 1.7154
4 1.7234
4 1.6535
2 -0.18739
2 -0.27575
2 -0.022595
4 0.21896
2 1.638
10 1.6581
3 1.3426
2 0.48363
8 1.5328
3 -0.12755
22 1.6757
2 1.173
5 1.4464
3 1.607
4 1.2391
3 -0.60045
20 1.6757
3 -0.2649
5 1.4982
5 0.13412
3 -0.42585
3 -0.04134
3 -0.12301
2 -1.0818
4 0.20773
4 1.3366
6 1.0701
8 1.5924
2 -0.71422
2 -0.89528
5 1.5073
9 1.6638
2 1.8331
2 -0.95993
4 0.77124
3 1.7386
3 2.0614
4 2.4336
5 1.7224
2 -0.29904
3 1.1765
3 -0.49631
3 -0.1833
2 1.7879
3 1.229
11 1.6694
2 0.37396
2 0.13453
6 1.2382
2 2.6069
3 -0.64535
7 1.4253
3 1.2548
2 0.62342
9 1.6198
2 0.98454
2 0.87549
2 -1.0723
2 0.99238
2 -0.70768
4 0.034864
2 -0.43908
2 -0.81343
3 1.0958
6 1.7064
3 1.3442
3 0.43745
4 0.70189
2 -0.87404
4 0.46096
3 -0.16056
4 1.2719
2 0.90359
2 0.17073
4 0.49149
2 0.95405
2 1.4866
3 0.4385
3 -0.15611
3 -1.018
3 3.0193
2 -0.82522
2 -0.51961
2 -0.71294
2 -0.73376
3 2.9396
4 0.1852
4 0.027048
7 1.5066
6 1.0574
4 0.23528
3 0.044202
3 1.1838
2 0.82545
4 0.014525
2 1.1706
3 -0.30624
3 1.2881
5 0.59989
3 -0.38015
5 1.1276
3 -0.1734
5 0.83028
2 -1.0588
2 1.4864
2 0.93934
2 -0.7622
3 0.88827
3 1.1749
2 0.98843
2 0.406
2 -0.94585
4 1.257
10 1.711
3 1.2526
2 -0.32957
4 -0.19598
3 1.2753
5 1.179
3 0.67016
2 -0.96825
4 1.1281
2 -0.62216
4 2.187
9 1.6811
2 -0.53812
2 -0.72276
2 0.13635
3 -0.14452
3 1.1881
2 0.87525
3 -0.42777
2 0.54415
2 1.052
11 1.7297
4 -0.33321
2 -0.97324
3 1.3391
3 0.17072
2 -0.095423
3 1.2526
3 -0.32016
7 1.5857
3 1.2529
4 -0.066077
5 1.0489
3 1.1778
2 -0.92224
2 -0.69867
3 1.0816
2 0.74501
4 -0.57436
4 0.71859
7 1.7631
3 -0.29343
8 1.5344
4 0.27736
3 1.4608
23 1.726
4 0.35304
3 0.13936
2 0.19401
2 -0.58456
2 0.67599
3 -0.11852
2 0.70317
11 1.7202
2 -0.78151
2 0.86591
2 -0.90995
5 0.85498
2 0.93776
2 0.73467
5 1.5224
3 1.1999
3 0.34944
5 2.0132
2 1.0113
2 0.99415
2 -1.242
2 0.85054
7 1.2581
4 -0.23661
4 0.89711
3 -0.14909
3 -0.34086
3 0.34004
3 -0.29334
6 1.8101
2 0.66649
3 -0.056329
2 -0.2269
3 -0.1475
2 -0.45132
3 0.62657
2 0.81716
3 -0.82986
2 -0.61149
3 0.81529
5 0.88021
3 0.053612
5 0.88898
3 0.54503
3 -0.24832
2 0.99044
3 0.085017
2 0.81038
2 -0.99484
3 1.7798
2 1.2892
9 1.7172
2 0.65291
2 -0.96257
4 0.3061
20 1.726
3 -0.21247
4 0.42052
4 0.65718
2 0.91369
3 -0.28718
2 0.8086
2 0.51638
2 -0.3031
3 1.2953
4 -0.42818
3 -0.1442
3 -0.30187
11 1.7246
7 1.4673
2 1.1083
2 -0.79199
2 0.0056778
5 1.4247
3 1.0457
3 -0.19568
2 -0.24519
2 0.89198
2 1.6801
3 0.23472
38 1.726
3 0.96409
2 0.90237
3 -0.72253
2 -1.0795
4 1.31
2 -0.46709
5 1.2616
4 0.47
3 1.1611
5 1.4204
3 1.7473
12 1.7261
5 1.3279
4 1.4306
2 -0.2478
5 1.8832
3 -0.24287
7 1.5563
3 -0.12683
3 0.96536
2 0.084658
3 1.188
2 0.80771
2 0.90061
11 1.7272
2 -0.39006
3 -0.25099
4 0.31687
3 1.6744
3 -0.16207
3 1.3233
3 -0.04338
2 0.88573
3 1.1567
2 -0.72498
2 0.11699
3 1.4663
8 1.7015
2 -0.85585
2 0.66951
2 0.85813
2 -0.23687
5 2.1116
3 2.7463
2 1.723
3 1.1979
4 1.0137
2 -0.89627
3 1.1218
2 1.0327
3 2.9692
3 -0.69201
5 0.20561
2 0.71217
3 2.3624
3 1.5992
6 1.6771
2 -0.22714
12 1.7238
3 3.0508
42 1.726
6 1.6106
2 0.71204
2 -0.80554
3 1.1542
2 0.77014
2 -1.0509
8 1.7443
4 2.7269
2 0.91457
4 1.4737
8 1.7007
3 -0.20013
2 -0.81147
3 1.9461
3 0.23195
3 0.80506
3 2.4545
2 -0.089324
3 -0.69424
5 1.4226
2 -0.9481
5 2.0306
11 1.7702
2 0.73685
7 1.7448
2 1.0544
3 1.0202
3 2.5505
9 1.7606
3 1.1855
3 -0.43887
3 -0.6305
6 1.525
5 2.2442
3 1.5261
2 -0.55328
4 0.28939
2 0.62295
11 1.7731
4 1.6691
2 0.84033
2 0.78115
3 0.85956
2 -0.56147
2 0.96043
2 1.9216
3 0.95865
3 -0.16285
7 2.0397
4 0.39527
3 2.4799
2 1.6028
7 1.9169
3 1.2642
2 -0.49618
19 1.7725
2 0.85357
2 -0.87902
2 0.70005
3 0.7891
3 0.012439
2 0.86155
2 -0.84541
4 1.4731
2 0.70243
3 0.21168
2 0.99665
2 0.68042
2 -0.91488
3 1.0298
3 2.5297
16 1.7725
2 -0.52002
3 -0.41488
2 0.53797
2 0.24967
3 1.7854
4 0.68568
4 1.6828
2 1.7586
2 0.69913
2 -0.85329
2 0.68071
2 0.82391
2 0.48989
2 1.0122
2 -0.97847
4 0.87928
4 0.36639
6 1.6584
2 1.2197
2 -0.94432
2 -0.89222
2 0.77629
3 0.74071
4 0.44338
3 1.0858
8 1.802
2 -0.68407
5 0.85197
3 0.73074
3 -0.33635
5 0.69248
2 -0.8415
3 0.82927
10 1.7743
3 0.75326
3 -0.40892
2 0.49784
2 -0.69985
2 -0.86789
2 -0.42532
3 1.1895
4 1.3471
4 1.1839
5 1.0429
2 -0.43808
14 1.7723
12 1.7688
2 -0.88614
2 1.0963
2 0.91457
2 1.7139
6 1.7419
6 1.4539
4 1.4226
2 -0.089584
2 1.3681
3 1.0309
2 -0.48919
5 0.7989
2 -0.49006
5 0.75863
13 1.7724
2 -0.52207
2 0.31036
2 -0.7308
4 0.055219
2 -0.80733
5 -0.3913
3 1.2922
7 1.6849
2 0.13404
2 -1.052
4 0.62239
3 0.88428
4 0.073526
2 0.87513
2 -0.91242
7 1.5233
2 -0.27359
9 1.751
4 3.3564
2 -0.6172
2 -0.63381
3 0.51568
3 -0.30138
2 2.2651
4 0.34077
2 -0.5788
2 1.0818
2 1.6766
7 1.5499
2 1.0772
2 0.70311
2 0.69658
2 0.92676
6 1.4182
3 1.1578
9 1.7808
3 -0.22414
3 0.73663
12 1.7715
13 1.7724
2 1.2202
3 1.2574
2 0.79468
2 2.3402
2 -0.80791
16 1.7725
6 2.0745
2 0.17252
3 0.88946
3 0.0097652
3 1.2613
4 0.056838
6 0.52892
16 1.6883
3 1.531
2 0.97427
2 -0.9083
6 1.6615
3 1.1547
2 1.6771
2 0.57406
2 -1.2961
2 0.21673
2 0.82203
7 1.5015
3 1.3747
3 1.6864
4 -0.42757
2 0.75041
2 1.0837
3 1.3893
3 -0.028042
2 -0.78247
6 1.1945
2 0.70864
6 1.569
5 0.80105
2 -0.99425
3 0.12203
2 -0.71279
4 0.95495
2 -0.81127
3 -0.66948
4 0.13676
3 1.139
2 0.21978
3 0.49857
2 0.89591
4 1.2626
3 2.4527
6 1.1468
5 0.79011
3 1.0761
4 0.2438
2 -0.53537
4 0.20484
3 1.9868
3 -0.35374
2 -0.95791
4 0.8562
11 1.6843
3 -0.21968
32 1.6883
2 1.0202
2 -0.4219
3 -0.55649
2 -0.69862
4 1.3174
4 1.5934
10 1.6725
9 1.7043
3 -0.5209
2 -0.75904
4 0.96835
3 0.31875
6 1.2891
2 -0.61432
2 1.1904
4 0.91522
3 0.96001
3 0.95187
2 0.89078
2 1.6365
2 -0.82891
2 -0.32099
3 -0.34463
2 -1.0058
2 1.6024
2 -0.063567
3 1.3667
8 1.6513
2 -0.86924
4 0.090968
7 1.6498
8 1.6558
2 -0.10671
3 1.8977
4 1.2815
3 -0.21009
2 0.76921
2 2.6094
6 1.6686
3 -0.38433
3 -0.13899
3 -0.41523
3 -0.31835
13 1.688
3 1.1272
3 0.89951
3 -0.45578
2 -0.54078
2 0.65539
2 -0.71015
3 -0.42874
2 -0.70606
4 1.1808
2 -1.0444
19 1.6883
3 -0.032299
2 0.86083
2 1.2577
6 1.6925
2 0.90539
3 2.4462
6 1.2231
10 1.6837
2 -0.80621
4 0.74302
2 0.86807
2 0.89915
8 1.6328
6 1.2455
4 2.4409
3 1.6169
4 1.251
3 1.4275
7 1.5668
3 -0.24608
4 0.46453
6 1.4938
4 0.17729
3 1.1278
8 1.5636
2 -0.93875
2 1.313
6 0.87762
3 1.2562
2 0.46519
7 1.4631
2 1.3226
3 1.0722
3 0.89114
3 0.012438
6 1.2028
7 1.644
3 1.1116
3 -0.22527
2 0.33592
3 -0.0068546
16 1.6883
2 -0.65975
2 1.015
2 0.96856
3 1.1385
2 -0.71438
5 0.35816
3 -0.18519
2 -0.7203
3 -0.31816
2 0.38645
3 0.31099
3 -0.2894
8 1.6026
5 2.7932
5 0.71475
3 0.69698
2 0.93777
3 1.1923
4 0.73449
2 1.3778
3 -0.23975
2 1.0554
2 1.1964
3 -0.2572
2 0.55999
2 0.75134
2 0.82085
2 -0.96766
2 0.64216
7 1.4241
12 1.6887
3 -0.48852
2 -1.0399
2 -0.63292
3 -0.75001
2 -0.75145
3 -0.42149
3 1.2043
2 1.0213
2 -0.4534
4 1.233
8 1.6682
3 -0.35107
3 3.1009
5 1.4634
3 1.9335
3 1.454
2 -0.30168
3 -0.091856
7 1.6163
3 -0.037541
2 -0.99837
3 -0.068093
2 -0.66491
3 -0.39585
2 0.8492
3 -0.30266
2 -0.4568
4 1.9582
5 1.1879


==> figure/back_ups/template/ranking_diff.txt <==
-0.014082	-0.014715
0.493671	0.392405
0.164557	0.544304
0.265823	0.216024
0.31729	0.518987
0.607595	0.56962
0.341772	0.341772
0.278481	0.632911
0.379747	0.341772
0.746836	0.227848
-0.113924	0.063291
0.003481	-0.008544
-0.485541	0.451748
0.177215	-0.088607
0.177215	0.063291
0.721519	0.911392
0.063291	0.177215
0.037975	0.177216
0.246835	0.272152
-0.371151	0.09078
0.35443	0.341772
0.544304	0.696202
-0.025316	0.088607
-0.185543	0.329114
0.697241	-0.307104
-0.443037	0.481013
0.910484	0.910484
0.569621	-0.101266
-0.544304	-0.316456
-0.240506	0.037975
-0.063291	0.07595
0.227848	0.544304
0.734177	0.746835
-0.050403	-0.007392
-0.367088	-0.405063
0.231586	0.326613
0.803226	0.826479
0.088861	-0.110886
0.202532	0.696203
0.607595	0.455696
-0.291139	0.139241
0.302614	0.39436
0.687352	0.483071
0.329747	0.655222
0.667473	0.688978
0.104905	0.484494
0.658228	0.632911
-0.386234	0.084968
-0.204589	-0.396835
-0.747468	-0.45712
-0.019827	0.457489
0.088607	0.354431
-0.13443	0.06
0.872405	0.745823
-0.310609	-0.210087
0.055304	-0.645565
-0.644522	0.596522
-0.383304	0.267826
-0.506329	0.56962
0.708861	0.189874
0.599842	0.158228
0.124684	-0.089399
0.472152	0.734494
-0.822943	-0.029272
-0.011629	-0.051816
0.329114	0.35443
0.341772	0.493671
0.936709	0.860759
0.265823	0.278481
0.632911	0.683544
0.151899	-0.177215
0.759494	0.670886
0.493671	0.291139
0.329114	0.746835
0.113925	0.025317
0.367089	0.278481
-0.106435	0.378783
0.508174	0.189565
0.405217	-0.207304
0.02887	-0.000348
0.219826	0.078609
-0.385043	0.592
0.266783	-0.438609
0.088607	-0.177216
-0.101266	-0.063291
0.440211	0.665211
0.807229	0.60994
0.769231	0.755146
0.21684	0.075995
0.335354	0.194509
-0.587805	-0.277946
-0.116391	0.193469
0.3243	0.056694
0.335707	0.068101
0.199323	0.157069
0.443585	0.401331
0.680545	0.370686
0.389553	0.276877
0.87293	0.760254
-0.292209	-0.249956
0.118558	0.1718
-0.242687	0.151679
0.810126	0.455696
0.189873	-0.43038
0.496612	0.022196
0.177216	0.531646
0.594937	0.139241
0.379746	-0.43038
0.594937	0
0.582278	-0.240506
-0.481411	0.651831
0.113924	0.430379
0.177215	-0.063291
0.377843	0.092519
0.261058	0.923745
0.506329	0.113924
-0.686234	-0.686234
-0.24607	-0.24607
-0.128028	-0.007546
0.073667	0.086013
0.202848	0.39462
0.595253	0.445253
0.864265	0.938948
0.07926	-0.252775
-0.043915	0.789776
0.835443	0.607595
0.287601	0.296203
0.296203	0.502655
0.582279	0.607595
0.113924	0.405064
0.253165	0.848101
-0.35443	0.291139
-0.202532	0.506329
0.496361	0.496361
-0.390909	0.336364
0.018182	0.722728
-0.13924	0.291139
0.316455	0
0.556962	0.582278
-0.28481	-0.050632
0.053134	-0.095015
0.277413	0.43404
0.126582	-0.126582
-0.431928	0.409639
0.365726	0.365726
-0.619969	0.584357
-0.145209	0.658074
-0.169304	0.286392
-0.481012	-0.13924
-0.063291	-0.063291
0.274684	-0.305854
-0.210759	-0.058703
0.209494	0.475
-0.43038	-0.329114
0.157595	0.043671
0.836076	0.798101
0.212426	-0.070779
0.874668	0.887014
0.093987	0.320411
-0.23481	-0.043987
0.860759	0.746835
0.708861	0.924051
-0.132595	-0.487025
0.227848	0.151899
0.291139	0.329114
0.379442	0.710234
-0.196279	0.03279
-0.352296	0.079762
0.188348	0.381272
0.358228	0.646677
0.101266	0.151899
0.582279	0.164557
0.151899	0.303797
0.493671	0.936709
0.037974	0.518987
-0.234177	0.259494
0.746835	0.810126
0.515714	0.707988
-0.21519	0.462025
-0.629416	-0.434177
0.111968	0.109107
0.461931	0.091158
-0.297468	-0.135273
0.473202	0.11554
0.012658	-0.354431
-0.645569	-0.468354
-0.405063	-0.291139
0.721519	0.379746
0.037975	-0.202532
0.886076	0.316456
0.240507	0.265823
0.493671	0.151899
0.562999	0.161538
-0.24557	-0.046738
-0.506329	-0.594937
0.455697	0.658228
0.265822	0.037975
0	-0.063291
-0.101266	-0.202532
-0.0379744	-0.468354
-0.721519	-0.392405
-0.202532	0.164557
-0.202532	-0.468355
-0.113924	-0.13924
-0.455696	-0.354431
0.189873	0.253164
0.64557	0.645569
0.481013	0.443038
-0.113924	0.113924
-0.164557	-0.113925
0.265823	0.78481
0.253165	0.341772
-0.0506329	0.07595
0.594937	0.392405
0.025317	-0.21519
0.518988	0.265823
-0.265822	-0.088608
0.544303	0.987342
-0.113924	0.506329
-0.151898	-0.240507
0.379746	0.531645
0.063291	0.012659
0.227848	0.531645
-0.655192	-0.214212
0.202353	0.256285
-0.265822	0.037975
-0.059968	0.079589
0.199136	0.02897
0.19821	0.506792
0.680513	0.649314
-0.004725	0.787484
-0.177036	0.761543
0.696203	0.379747
0.379747	0.367089
0.64557	0.632912
0.012658	-0.265823
0.063291	0.455696
-0.07595	-0.050633
0.405063	0.481012
0	0.253165
-0.231646	0.071203
-0.556962	-0.265823
0.007155	-0.326362
0.164557	0.177215
0.07595	0.303798
0.772152	0.772152
0.421203	0.32231
0.396988	0.389006
0.559296	0.107461
0.514307	0.926807
0.118038	0.193038
0.217169	0.448795
-0.496994	-0.307595
-0.126583	-0.012658
0.835443	0.405063
0.196281	0.023441
0.068192	0.369267
0.535127	0.535127
-0.045641	-0.160368
0.050633	-0.227849
-0.063291	0.354431
0.772152	0.848101
0.685601	0.886076
-0.177215	0.151898
0.481013	0.544304
0.418087	0.132174
-0.287523	-0.287523
-0.479263	-0.259185
-0.367089	0.544304
0.685429	0.545202
0.075949	-0.088608
0.164557	0.21519
0.746835	0.886076
-0.410227	0.481818
0.721519	0.468354
-0.455696	-0.49367
0.202531	0.012659
0.278481	-0.037975
0.582278	0
0.291139	-0.164557
-0.101266	0.620254
0.530914	0.672446
-0.227848	0.063292
-0.033737	0.158065
0.443038	0.367088
0.455696	0.443038
0.594937	0.696202
-0.164557	-0.126582
0.025316	-0.012658
0.227848	0.86076
-0.286364	0.877273
0.117563	-0.069937
0.35443	0.379747
-0.677439	0.235659
0.121519	0.435443
-0.159979	0.378041
0.329114	0.56962
0.372152	0.810285
0	-0.037975
0.468354	0.708861
0.455696	0.822785
-0.131312	-0.232578
-0.557658	-0.582974
0.378773	0.454723
0.55	0.975
-0.227848	0.544304
0.721519	0.594937
0.084686	-0.098413
0.137457	0.067035
0.489214	0.251204
0.099305	-0.280977
0.740952	0.684614
0.253164	0.481013
0.607595	0.518987
0.443354	0.737184
0.177215	0.21519
-0.708861	-0.481012
0.49367	0.481013
0.189874	0
0.777032	0.560165
0.126582	-0.21519
-0.050633	-0.291139
0.582279	0.278481
0.063291	0.569621
0.025317	0.341772
0.227848	-0.202532
0.203323	0.582437
0.70886	0.822785
0.810127	0.873417
0.481013	0.189873
0.658228	0.329114
0.392405	0.392405
0.139241	0.468355
0.189873	0.64557
-0.113924	-0.126582
0.43038	0.139241
0.594937	0.746835
-0.126583	-0.037975
-0.531645	-0.037975
0.409793	0.447768
0.195299	0.195299
-0.04493	0.106969
0.418139	0.114342
-0.139241	0.240506
0.670608	0.672277
-0.050632	0.253164
0.373766	0.462373
0.85443	0.85443
0.474842	0.278165
0.430379	0.189874
-0.151899	0.025317
0.367088	0.291139
0.721519	0.493671
-0.113924	-0.367089
0.075949	-0.202532
0	-0.126582
0.658228	0.544304
0.417721	0.202531
0.594937	0.78481
0.164557	0.405063
0.164557	0.544304
-0.240507	-0.379747
0.632911	0.050633
0.974684	0.835443
0.050633	-0.303797
0.455696	0.21519
0.506487	0.343987
0.279589	0.217247
-0.408386	0.304114
0.696202	0.455696
0.430379	0.481013
0.189873	0.493671
0.392405	0.417721
0.240507	0.291139
0.56962	0.518987
0.443038	0.367088
0.050633	0.177216
-0.051741	0.029589
-0.107595	-0.0316456
0.810127	0.278481
0.518987	0.949368
0.379747	0.430379
0.139241	0.797468
0.810127	0.759494
-0.468355	0.556962
0.759494	0.822785
0.51519	0.319937
-0.531645	-0.088607
-0.607595	-0.151899
-0.012658	-0.189874
0.07595	0.151899
-0.278481	-0.405063
0.354431	0.354431
0.759494	0.78481
0.063291	0.037974
0.708861	0.721519
0.378897	0.487342
0.317968	0.088041
0.506329	0.468354
0.443038	0.518987
0.354431	0.822785
0.151899	0.582278
0.518987	0.810126
-0.367088	-0.367088
0.025317	-0.164557
0.620253	0.594937
0.648592	-0.163423
-0.168196	0.034335
-0.570253	-0.177848
-0.207278	-0.054747
-0.351981	-0.617803
0.15149	0.441404
-0.646386	-0.467946
-0.246632	-0.132708
-0.015925	-0.180482
0.832993	0.769702
0.697019	0.697019
0.253165	0.582279
0.43038	0.531646
-0.063291	0.202532
0.367088	0.506329
0.21519	-0.063291
0.240507	0.063291
-0.095253	0.395253
0.19731	0.0498418
-0.375	0.393513
-0.095411	0.443829
-0.420886	0.001424
-0.172627	0.127532
-0.122152	0.265981
-0.111076	0.28038
0.331013	0.544778
-0.436867	-0.036234
-0.211234	0.367405
-0.334968	0.178797
0.029223	-0.155962
-0.260041	-0.161276
0.723259	0.069778
0.072785	0.583386
0.33307	0.860918
0.168354	0.449209
-0.21519	0.160759
0.003797	0.685443
0.13924	0.151899
0.70886	0.670887
0.776136	-0.15
0.274209	0.496835
0.810127	0.594937
0.751478	0.760484
0.617742	0.628495
0.126582	-0.164557
0.303798	0.012659
0.749367	0.761867
0.341772	0.101266
0.240506	0.303797
0.212342	-0.20538
-0.468355	-0.253165
-0.101265	-0.13924
0.481013	0.582279
0.594937	-0.455696
0.307809	0.697451
0.310839	0.68604
-0.50312	0.252184
-0.190497	0.098859
0.394778	0.622785
0.025316	-0.227848
-0.504545	-0.395455
-0.177215	-0.253164
0.178285	-0.424496
-0.632911	-0.607595
-0.330362	0.737654
0.392406	0.556962
0.455696	0.743354
0.363636	0.703409
-0.354431	0.278481
0.037975	-0.202532
0.528409	0.0625
0.265822	0.367089
-0.044318	0.289773
0.157611	0.472883
0.65443	0.354747
-0.063291	-0.037975
0.405063	-0.367088
0.348012	0.208148
0.21519	0.759493
0	0.0379746
0.341772	-0.088608
0.253164	0.367089
0.569621	0.21519
0.278481	0.139241
0.063291	0.43038
0.164557	0.367088
0.449866	0.353091
0.235601	0.084652
0.050633	-0.13924
0.379747	-0.240506
0.556962	0.797468
0.607595	0.481012
-0.058627	0.077615
-0.250791	-0.376266
0.874043	0.713549
0.835443	0.607595
-0.5	0.386363
0.040909	-0.018182
0.531646	0.544304
0.582595	0.374525
0.303798	0.379747
-0.050633	0.43038
0.56962	0.189874
0.759493	0.56962
0.44536	0.196029
0.265823	0.518987
-0.075949	-0.063292
0.537184	0.646203
0.898734	0.962025
-0.106944	-0.013399
0.582278	0.367088
0.670886	0.392405
0.43038	0.321361
0.470886	0.467897
0.502211	0.468355
0.202273	-0.046591
0.081818	0.431818
0.39557	0.39557
0.773259	0.785759
0.721518	0.379746
-0.01334	0.126777
0.174879	0.23223
0.253164	0.037975
0.037975	0.759494
0.575	0.575
0.810126	0.556962
0.029682	0.123526
-0.056962	-0.409864
-0.25251	0.468354
0.534574	0.326847
0.547232	0.795202
0.940915	0.902506
0.401135	0.813618
0.265822	0.759494
-0.240943	0.496071
0.658228	0.481012
-0.593846	-0.206679
-0.145788	0.40681
0.113924	-0.050632
0.329114	-0.126582
0.64557	0.645569
0.672984	0.694489
0.145082	0.069425
0.448029	0.452558
0.13924	0.07595
-0.468354	-0.21519
-0.278481	-0.113925
0.834426	0.809426
0.339773	0.414773
0.13924	0.481013
-0.011364	0.557955
-0.040665	-0.093671
0	0.506329
-0.063291	-0.025317
0.177216	0.202531
0.220907	0.347489
0.724332	0.271761
-0.582911	-0.570253
-0.126583	0.632912
0.849525	0.862184
0.356646	-0.036341
0.477883	0.394304
0.796924	0.14101
0.911709	0.924209
-0.278481	0.063291
0.115799	0.078762
-0.177215	0.164557
0.481013	0
0.177215	0.734178
0.21519	-0.037974
0.105682	0.763636
0.349525	0.184652
0.427237	0.644941
-0.116374	-0.125222
0.583468	0.561962
0.548656	0.20457
0.341129	0.599194
0.621994	0.862183
0.689051	0.814318
-0.222259	-0.052442
0.357124	0.034543
-0.50633	-0.658228
-0.417722	0.21519
0.07595	0.088608
0.21519	0.139241
0.683544	0.253164
-0.005387	0.645929
0.848101	0.670886
0.375	0.053409
-0.211364	0.882954
0.379746	0.291139
-0.003409	0.838636
0.579545	0.184091
-0.062822	-0.128766
0.368196	0.216772
0.867563	0.26519
0.263924	0.748892
0.21519	0.151898
0.231329	0.383386
0.65538	0.630538
0.618671	0.881171
-0.063291	-0.493671
0.561234	0.692405
-0.516667	-0.084812
0.696835	0.943038
0.029589	0.042247
0.165981	0.443987
0.620253	0.672152
0.13924	0.392405
0.637912	0.386935
0.582279	0.303798
0.462816	-0.009652
-0.0875	-0.4125
-0.6125	-0.375
0.238235	0.453105
0.107595	-0.089241
0.025	0.5625
0.8375	0.8375
-0.5	-0.7125
-0.168987	-0.45
-0.1375	-0.431487
-0.035542	-0.069127
0.602309	0.602309
0.4875	0.775
0.925	0.5125
0.725	0.1125
-0.425	0
-0.14557	-0.208861
0.930538	0.968513
0.316456	0.164557
0.731042	0.210312
0.2	0.3625
0.2125	0.125
0.151899	0.531645
0.2375	0.6875
0.625	0.55
0.476452	0.47822
0.01962	0.158861
0.5125	0.525
0.205222	0.173576
0.15143	0.23263
0.148576	-0.152532
0.525855	0.296391
-0.375	-0.1875
-0.045195	0.052977
-0.2375	0.2375
-0.39278	0.097796
-0.13324	0.411064
0.110918	0.110918
0.841503	0.437248
-0.417722	-0.367088
0.645213	0.164628
0	-0.05
0.25	0.4625
0.559043	0.186702
-0.0875	0.5
0.7125	0.55
0.7875	0.5625
0.234043	0.595745
0.425	0.35
0.6125	0.5875
-0.242722	0.20712
0.79734	0.926862
-0.575	-0.3875
0.55	0.225
0.0625	-0.3125
-0.425	0.4375
-0.45	0.0875
-0.475	-0.45
-0.675	0.125
0.075	0.3
0.071392	0.621772
0.2625	0.85
-0.484667	-0.740667
0.493671	0.670886
-0.259177	-0.659177
0.75	0.075
0.0125	0.125
0.375	0.1
0.85	0.55
0.0125	0.125
0.625	0.75
0.5125	0.7625
0.3125	0.6125
0.325	0.8125
0.0375	0.675
0.6625	0.8
-0.30712	-0.006962
0.3875	0.2
0.5625	0.3625
0.090333	0.154333
0.279114	0.28038
0.367667	0.191333
0.270333	0.028333
-0.386667	-0.297
0.109667	0.656
-0.001	-0.103333
-0.351333	-0.324333
-0.3	0.102333
-0.385333	-0.375667
0.2375	0.075
0.7625	0.1
0.8375	0.5
0.515813	0.729066
0.425602	0.483133
0.023063	0.206162
-0.053697	0.15757
0.359078	0.603312
0.40551	0.355363
0.26745	0.42238
0.329401	0.484331
0.166725	0.377993
0.363566	0.541867
0.066549	0.165141
0.119022	0.272559
0.521655	0.127289
0.551463	0.212042
0.344718	0.429225
-0.184859	0.082746
0.269269	0.92953
0.262307	0.43583
-0.281804	0.279272
0.75	0.575
0.04044	0.043043
0.7375	0.525
-0.164557	0.240506
0.05663	-0.654099
0.74471	0.049674
-0.006013	0.585601
0.923724	0.252252
0.1625	0.25
0.55	0.875
0.7625	0.3625
0.5	0.15
-0.481646	-0.51962
0.506024	0.759036
0.792683	0.817073
0.3	0.2625
0.696519	0.595728
-0.481689	-0.087931
0.83525	0.744033
0.74384	0.647405
0.063291	0.136245
0.134258	0.461392
0.574684	0.847562
0.572448	0.394156
0.649842	0.524209
0.417721	0.632912
0.658228	0.848101
-0.050633	0.126582
0.063291	0.607595
0.265822	0.873417
0.240507	0.531645
0	0.303798
-0.709309	-0.354955
-0.142342	0.291292
0.379579	0.52973
0.012658	0.21519
0.6625	0.7875
0.825	0.625
0.151899	0.341772
0.505063	0.497785
0.129207	0.217351
0.020181	0.328163
0.053797	0.369146
-0.45	-0.3
-0.7875	-0.025
-0.402861	0.175753
0.0625	0.7375
0.407979	0.469947
0.231692	0.082888
0.278686	0.115666
0.525	0.6125
0.4	0.175
0.25	0.0375
0.6625	0.1875
0.151898	0.177215
0.075	0.6875
0.125	-0.0125
0.6625	0.75
-0.379923	0.231364
0.726524	0.702134
0.391174	0.313994
0.109756	0.121951
0.7625	0.775
0.925	0.925
0.3875	0.5
0.366717	0.853163
0.688404	0.563102
0.19744	0.524247
0.417922	0.830422
0.41747	0.867018
0.35	-0.1625
-0.556962	-0.164557
-0.329114	0.088608
-0.273259	0.361076
0.020095	0.215665
-0.1125	0.2375
0.3	0.375
-0.253165	0.164557
0.3375	0.525
0.55	0.3375
0.310127	0.506329
-0.151899	0.297468
-0.354431	-0.272151
0.064792	0.036381
-0.179184	-0.025129
-0.349223	0.672861
-0.23126	0.382171
-0.5375	-0.375
-0.075	0.4375
0.411709	0.199367
0.6125	0.7125
0.65	0.825
0.0125	0.0625
0.183883	-0.535898
-0.112185	0.433085
-0.521361	-0.533861
0.5125	0.7875
-0.228323	-0.012658
0.8125	0.4375
-0.325	0.1875
0.025	0.3375
0.4	0.4875
0.475	0.5375
0.3125	0.45
0.3375	0.6125
-0.0375	-0.2625
0.0875	0.4875
0.45	0.1
0.45	0.8375
0.4625	0.1125
0.0375	0.1375
0.65	0.4125
0.6375	0.2
0.825	0.575
0.25	0.7875
-0.518987	-0.088607
0.418829	0.659177
0.45	0.85
0.35	0.825
-0.125	0.475
0.35	0.125
0.55	0.6125
0.685285	-0.293987
0.525	0.4875
0.15	-0.05
0.05	-0.2625
0.475	0.675
0.3625	0.65
0.475	0.65
0.475	0.45
0.525	0.275
0.35	0.375
0.7625	0.525
0.275	0.55
0.65	0.5875
-0.25	-0.5375
0.60253	0.169838
0.432841	0.057665
-0.042561	0.413462
0.660779	0.647014
0.043425	-0.239979
0.2282	0.578762
0.654887	0.219409
0.706399	0.2609
0.317117	-0.126727
0.13924	0.379747
0.3125	0.4375
0.6125	0.7625
-0.3625	-0.5875
0.3375	-0.4375
0.608228	0.837025
0.3	0.85
0.1875	0.375
0.2	-0.0375
-0.5375	-0.6625
0.4	0.45
0.036392	0.024525
0.7875	0.75
-0.391351	-0.335443
0.9375	0.9375
0.575	0.575
-0.5125	-0.4125
0.4875	0.7
-0.467169	0.0263554
0.522468	0.515361
0.628614	0.722468
-0.303797	-0.316455
-0.25	0.6375
-0.5875	-0.35
-0.052215	0.009335
0.394937	0.75
0.372627	0.549684
0.75	0.5625
-0.071835	-0.286076
0.2125	0.3875
0.4625	-0.025
0.202	0.242
-0.425	-0.0625
0.148549	0.137337
0.631649	0.663564
0.140665	0.354589
0.27367	0.284309
0.454529	0.166352
0.2375	0.875
0.5375	0.525
0.55	0.6125
-0.4	0.475
0.3625	0.625
0.687184	-0.052057
0.3875	0.5125
0.481487	0.152373
-0.025	0.3875
0.3625	0.7125
0.538176	0.344595
0.125146	0.368435
-0.110721	0.250877
0.777394	0.702926
0.526064	-0.167287
0.1625	0.35
0.1875	0.6125
0.35	0.7625
0.775	0.875
0.4375	-0.1875
0.203604	-0.09009
0.025	0.35
-0.1375	0.075
0.732181	0.4875
0.219149	0.525798
0.544214	-0.1396
0.072987	-0.083939
-0.064637	-0.108178
0.4125	0.9875
-0.14462	-0.535759
-0.036551	0.860918
-0.389873	-0.451899
-0.375	0.308907
0.543819	0.53283
-0.043269	-0.043269
0.198764	0.198764
0.252465	0.505986
0.493486	0.437148
0.162852	0.458627
0.035035	-0.359331
0.14912	0.261796
-0.527993	-0.429401
-0.294718	0.04331
-0.0875	-0.4375
-0.211076	0.025316
-0.032911	0.291456
0.7375	0.5875
0.6375	0.208228
0.975	0.320728
0.6875	0.7375
0.0875	0.6125
0.325	0.025
-0.0625	-0.025
0.2375	0.0125
0.336076	0.266456
-0.15981	0.649367
0.050633	0.587342
0.207595	0.822785
0.063291	0.227848
0.547152	0.811867
-0.191456	-0.088608
0.063291	0.506329
0.177216	0.012658
-0.291139	0.025316
-0.05	-0.15
0.5	0.1125
0.525	0.175
0.375	0.1375
-0.9125	-0.7875
0.08666	0.361803
0.3	0.85
0.132981	0.693282
0.441786	0.024065
0.248852	0.539992
0.092405	0.269778
0.601099	0.588599
-0.134019	0.030538
0.549525	0.278323
0.762184	0.559335
0.110127	0.572627
-0.392405	-0.259652
0.024525	0.372468
0.025316	0.265822
0.484968	0.823892
0.493671	0.632912
-0.041297	0.083386
-0.037974	0.13924
-0.380222	0.16962
0.291139	0.468354
-0.255696	0.019304
0.481171	0.67231
0.254905	0.698576
0.375	0.3
0.525	0.6375
0.4875	0.3625
0.4625	0.425
-0.41962	0.405222
-0.446361	0.291139
-0.322785	-0.560285
0.209494	0.759652
0.533861	0.284177
0.70981	0.484968
0.281013	0.306013
0.672468	0.435443
-0.462025	-0.498101
-0.4875	-0.625
-0.25	-0.1375
-0.4125	0.3875
0.3375	0.775
0.5125	0.7625
-0.3875	0.2875
0.1625	0.2875
0.125	0.675
0.123892	0.448892
0.4875	0.575
0.8375	0.85
0.3875	0.3875
0.7625	0.85
0.725	0.6375
0.125	0.7375
0.397152	0.68481
-0.225	0.05
-0.875	-0.8125
-0.15	0.0125
0.491935	0.454435
0.1	0.1375
-0.249597	-0.253629
-0.331855	-0.229839
-0.572984	-0.197984
0.340726	0.653226
-0.279839	-0.312097
0.015323	-0.127419
0.905242	0.930242
-0.06371	0.102823
0.777134	0.8625
0.4625	0.5625
-0.2	-0.0375
0.0375	0.175
0.5625	0.625
-0.025	0.1125
-0.024224	0.416217
0.6625	0.4875
-0.1	0.2125
-0.45	0.4375
-0.2125	0.2375
-0.2125	0.075
-0.3875	0.1125
-0.375	0.425
0.05	0.1875
0.197129	-0.139086
0.2375	0.375
-0.15	0.6625
0.625	0.7
-0.275	0.3875
0	0.7625
0.375	-0.225
0.625	0.75
0.5	0.725
0.675	0.525
0.675	0.675
0.902394	0.934309
0.455585	0.441755
0.975	0.5375
0.748734	0.091614
-0.1	-0.1875
0.3875	0.525
-0.418829	-0.104905
0.0875	0.225
0.336655	0.283464
-0.041139	0.610759
0.594936	0.822785
0.349085	0.373476
0.78024	0.090366
-0.431171	-0.634019
0.873418	0.56962
-0.027426	0.787798
0.285338	0.690401
0.203938	0.869725
0.475	0.4125
-0.0625	0.0125
-0.1875	0.35
0.2125	0.4875
0.3	-0.025
0.4125	0.4875
0.121132	-0.244199
0.1875	-0.5125
0.3	-0.25
0.489276	0.144867
0.640428	-0.108221
0.0875	0.0125
0.210443	0.470411
0.108333	-0.017793
0.831419	0.27027
0.486463	0.456048
-0.079562	-0.277199
0.00712	0.406171
-0.425	-0.275
0.5375	0.8625
-0.046835	0.256804
0.749525	0.461392
0.050633	0.556962
-0.887184	-0.712342
0.578586	0.683721
0.125	0.4125
0.494146	0.481487
-0.7375	-0.5
-0.275	0.075
0.55	0.375
0.010443	-0.014557
0.347074	0.389628
-0.317405	0.1125
0.068954	-0.075617
0.3875	0.0375
0.5	0.4
0.80061	0.812805
0.189873	0.126582
-0.83964	-0.422222
0.425	0.425
0.196835	0.36788
0.125	0.3875
0.362342	0.766772
0.575	0.5625
0.5125	0.5875
-0.4	-0.275
0.172627	0.245095
0	0.1875
0.272018	0.729931
0.78481	0.835443
0.911867	0.799525
0.375	0.0625
0.1375	-0.0375
0.0375	0.2125
-0.599051	-0.118196
-0.227848	0.075949
0.183007	0.664134
-0.380781	0.478078
0.696994	0.70981
0.252356	0.248856
0.673101	0.571994
0.083221	0.389712
0.334019	0.408861
0.5875	0.9125
-0.512803	0.120301
0.232487	0.067446
-0.1	0.1875
0.275	0.3
0.323124	0.199399
0.0375	0.2375
0.740506	0.641641
-0.085334	-0.256875
0.107813	0.07704
0.02488	0.095155
0.469045	0.399457
0.369271	0.659974
-0.30807	0.748418
0.5	0.25
0.064873	-0.097943
0.032955	0.152771
0.4	0.0875
0.912342	0.318829
-0.4375	0.0875
-0.129787	0.109309
-0.496711	-0.504251
-0.521825	0.272152
0.050633	0.481013
-0.579878	0.15539
0.6125	0.4875
-0.15	0.0875
-0.585451	-0.431557
0.231599	-0.581709
0.280648	-0.0425696
0.925	0.38832
-0.608468	-0.565726
-0.141329	-0.114302
0.713739	0.490541
0.35	0.3875
-0.58232	-0.178491
0.725	0.0875
-0.556962	-0.696202
0.344937	0.494304
0.797468	0.531645
0.835443	0.936709
0.648734	0.088742
0.696606	0.585285
0.067466	0.437342
0.285285	0.785214
-0.161999	-0.062213
0.63481	0.660127
0.15	0.0375
0.1375	-0.0875
-0.075	-0.1375
0.7125	0.1625
-0.00793	0.307153
0.525	0.3
0.419482	0.197523
0.115747	0.109253
0.132713	0.719681
0.175	0.4875
0.263564	0.78484
0.6875	0.5375
-0.371445	-0.19686
0.089628	0.570213
0.354255	0.475
0.313134	0.805997
0.710918	0.31788
-0.103323	0.57057
0.591794	0.43837
-0.075	0.1875
-0.331757	-0.21982
0.1375	0.675
0.229842	0.777928
-0.224209	-0.486392
0.180854	-0.372468
-0.1125	-0.2875
0.5375	0.7375
0.617405	0.618038
0.330063	0.374367
0.1	-0.45
0.53481	0.118829
-0.192405	0.236709
0.76788	0.672785
0.355696	0.443987
-0.185285	0.58038
0.710285	0.36788
0.55	0.337342
0.650201	0.646033
0.149842	0.548734
0.382278	0.563766
0.343829	0.545095
0.411867	0.500475
0.897014	0.72166
0.2875	0.4375
-0.025	0.1375
0.65	0.2
0.2625	0.375
0.123448	0.075735
0.025	0.25
0.0375	0.625
0.2375	0.375
0.7875	0.5625
0.925	0.6125
0.375	0.4
-0.3875	0.05
0.8	0.7625
0.43038	0.405222
-0.026108	-0.127848
0.0125	0.15
0.4375	0.45
0.0625	0.4875
0.0875	0.625
-0.3875	-0.15
-0.2375	-0.2625
-0.15	0.425
-0.16835	0.856229
0.021835	0.053481
0.534259	-0.197222
0.3125	0.325
-0.175	-0.025
0.580063	0.437342
-0.1	-0.202632
0.176316	0.0125
0.241667	-0.033796
0.1125	0.0625
0.403704	0.441204
0.275	0.275
0.248684	0.480263
0.0375	-0.0125
0.668421	0.847368
0.025	0.0375
0.2625	0.55
0.4625	0.6625
0.6875	0.825
0.1875	0.1
-0.313816	0.219737
0.219737	0.491447
0.1875	0.525
-0.435273	-0.097419
-0.05	-0.575
0.55	0.775
-0.375	-0.1875
-0.7	0.0125
-0.58739	0.307936
0.501704	-0.063047
-0.1125	0.5
0.183	0.045
-0.047333	-0.305333
-0.425	-0.1625
0.125	0.5875
0.675	0.6375
0.7625	0.6
0.2875	0.275
0.625	-0.0375
0.3625	0.25
0.6125	0.3375
0.2375	0.175
-0.3125	-0.125
0.7375	0.6125
0.35	0.05
0.425	0.175
0.65	0.75
-0.0625	0.4875
0.375	0.4625
0.1625	0.275
-0.225333	0.558333
0.6625	0.65
-0.102667	-0.455333
0.638333	0.337
-0.098	0.076667
-0.492667	0.178667
-0.348333	-0.302
-0.446333	0.002333
-0.622	-0.615667
-0.178333	-0.290667
0.7	0.85
0.224247	0.210843
0.401506	0.399247
-0.026389	0.3625
0.413309	0.802198
-0.270833	0.479167
0.0196887	0.769689
0.484585	0.512363
0.734722	0.7625
0.4875	-0.220833
0.091667	0.036111
-0.515278	0.040278
-0.353327	0.202229
0.263889	0.126389
0.555098	0.430098
0.470086	0.400641
0.627778	0.558333
-0.154354	0.057858
0.5	0.025
0.354782	0.292898
0.5625	-0.2375
0.025	-0.2875
0.1375	0.2
0.475	0.4625
0.0502503	0.65025
0.33073	0.161762
0.144723	0.119718
0.25	0.7125
0.7375	0.3625
0.0125	0.0875
-0.270192	-0.307692
0.053754	0.041706
0.15	0.125
0.5625	0.35
-0.136355	0.021279
-0.412023	0.233492
0.34313	0.804866
0.871565	0.801431
-0.062405	0.41813
0.718798	0.673664
0.135526	0.019737
0.3125	0.225
0.225	0.3875
0.7	0.5125
0.4125	0
0.55	0.125
0.275	0.6
0.525	0.625
0.2375	0.2875
-0.251051	-0.154354
0.035436	0.324325
0.425	0.4375
0.175	0.0375
0.4	0.5
0.130422	0.402711
-0.152108	-0.176205
0.425	0.8
-0.3625	-0.05
0.2125	0.2
-0.1	-0.0125
-0.2	0.325
0.175	0.125
0.275	0.35
0.6375	0.7
0.575	0.6
0.443566	0.731892
0.098494	0.700904
0.325	0.3375
0.6125	0.5875
-0.3375	-0.3125
-0.275	-0.1875
-0.0625	-0.025
0.194729	0.044729
0.468524	0.160542
0.466265	0.49262
0.257681	0.51747
0.351958	0.465813
0.374247	0.561747
0.31491	0.466265
0.0375	-0.275
0.6375	0.4875
0.175	-0.125
0.1875	0.35
0.512975	0.405696
0.6625	0.3625
0.411551	0.411392
0.628692	0.426371
0.492593	0.109722
0.434259	0.018056
0.551408	0.255634
-0.125	-0.05
0.4	0.3875
-0.375	-0.4875
-0.1875	0.1
0.05	-0.075
-0.030921	0.556022
-0.725	-0.075
0	0.1375
0.625	0.925
0.075	-0.05
-0.15	-0.075
0.1125	0.15
0.3875	0.35
0.45	0.7125
0.025	-0.1625
0.075	0.1625
-0.0125	0.0125
-0.3625	0.0625
0.5375	0.3125
0.7375	0.6875
0.65	0.3375
0.4	-0.025
0.6625	0.575
0.425	0.6625
-0.2375	-0.05
0.3125	0.45
0.6	0.625
0.0625	-0.075
0.375	0.25
0.525	0.3
0.4	0.4125
0.13163	-0.226822
0.0692687	0.069092
-0.198313	-0.0418425
-0.3125	-0.4375
0.2125	0.2375
-0.108502	0.296559
0.561006	0.372012
0.293601	0.296238
0.91952	0.83964
0.330873	0.415663
-0.55	0.075
0.2375	0.175
-0.6875	-0.6875
-0.525	-0.6625
-0.15	0.075
0.775	0.0875
-0.2	0.8125
-0.1375	0.05
0.55	0.6875
0.375	0.2125
0	-0.1875
-0.45	-0.4
0.1875	-0.3
-0.7875	-0.6625
-0.05	-0.05
0.7125	0.7125
0.9	0.8625
0.927259	0.903163
0.362676	0.078521
-0.5625	-0.65
0.203313	-0.201506
0.075	0.2625
-0.05	0.2125
0.4	0.375
0.680222	0.303323
0.963404	0.360994
0.5625	0.725
0.3	0.4875
0.975	0.8125
0.45	0.4
0.135526	0.075
0.3625	0.125
-0.0875	0.525
-0.325	0.0125
0.0125	0.475
0.7625	0.5
-0.3625	-0.1625
0.675	0.7125
0.3125	0.225
0.6625	0.2875
-0.1	0.1
0.659868	-0.462045
-0.1875	0.375
0.35	0.2625
0.475	0.3625
-0.2625	0.0125
-0.1625	0.4375
0.3875	0.4125
0.725	0.4125
0.702365	0.600338
0.4125	0.625
-0.225	-0.2125
0.45	0.2
-0.225	0.15
0.364077	0.392568
0.087676	0.537852
0.051054	0.149849
-0.275658	0.080921
-0.0875	0.1125
0	0.025
-0.093421	0.088816
0.530263	0.196053
0.1	-0.1
0.2	0.2875
0.0625	0.0625
0.1	0.125
0.25	0.275
0.5125	0.175
0.91579	0.757895
0.108553	-0.458553
0.467958	0.249648
0.74507	-0.161444
-0.1625	-0.1
0.167606	-0.302641
-0.175	0.4
0.818513	0.423418
-0.2625	0.3125
0.095095	-0.078797
0.6625	0.8
0.0125	0.7
0.028441	0.581579
0.610165	0.335165
-0.174038	0.013462
0.19011	0.01511
-0.0625	0.15
0.7875	0.7875
0.255556	0.713889
0.534722	0.381944
0.406944	0.281944
0.344444	-0.308333
0.756944	0.659722
0.25	0.375
-0.348611	0.109722
-0.125	-0.1
0.125	0.575
-0.475	-0.15
-0.0125	0.625
-0.6875	-0.6875
0.4875	0.275
0.427259	0.415211
0.4125	0
0.2375	0.3625
0.35	0.1125
-0.1125	-0.35
-0.4875	0.2
0.0375	0.1
0.2625	0.4
0.35	0.4875
-0.1875	-0.05
0.025	0.2125
-0.475	0.1
-0.075	0.3625
0.05	0.6625
0.025	-0.1
0.275	0.0125
0.35	0.6875
0.703022	0.528022
-0.120879	0.129121
0.072527	0.322527
0.1375	0.475
0.382555	0.695055
0.140385	-0.197115
0.473684	0.3875
0.153956	0.217247
0.055538	-0.026741
0.7125	0.55
-0.2625	-0.0875
-0.0625	0.05
0.5625	0.525
0.1375	-0.1
0.6875	0.125
0.8125	0.75
0.1875	0.35
0.5875	0.8125
0.4625	0.3
-0.075	-0.1625
0.425	0.1375
0.3	-0.1125
0.3875	0.2375
-0.075	0.125
0.0375	0.15
0.1	0.1125
0.1625	-0.05
-0.05	0.7625
-0.275	0.2
0.5375	0.0875
-0.275	0.225
0.6375	0.65
0.0875	0.125
-0.0375	0.575
-0.3875	0.1625
-0.2875	0.45
0.2625	0.175
0.8125	0.7875
0.225	0.3625
-0.2625	-0.3375
-0.098259	-0.007911
-0.067089	-0.003797
-0.1125	0.125
-0.425	-0.1125
-0.325	0.125
0.2375	0.6875
0.425	0.4875
0.2	0.4125
0	0.3
0.4125	0.3375
0.1625	0.75
-0.55	0.025
0.14557	0.388133
-0.4	0.0875
-0.225	-0.3625
0.425	0.1125
0.2625	0.2875
0.675	0.675
0.2	0.1
-0.335648	0.868981
0.1625	0.4375
-0.575	0.025
0.1	-0.35
0.8375	0.8375
-0.25	-0.325
0.801389	0.001852
0.2125	0.1625
-0.375	-0.4
-0.118548	0.103226
0.099194	0.125
-0.770968	-0.077823
0.516935	0.458468
-0.11371	0.355645
0.325	0.375
0.306024	0.543825
0.4125	0.5
0.4	0.2875
0.4625	0.575
0.5125	0.625
-0.05	0.4875
0.0125	0.175
0.027027	0.158558
0.175	0.225
0.3	0.65
0.1	0.6625
-0.4375	-0.45
-0.6	0.225
-0.175	0.35
-0.4125	-0.0125
-0.525	-0.1
-0.5	-0.075
-0.3875	0.025
0.3625	0.3
0.2375	-0.2125
0.8875	0.35
0.675	0.8125
0.5	0.2375
0.3625	-0.3875
0.8875	0.5375
0.2125	-0.5375
0.1375	0.225
0.5375	0.6375
0.65	0.65
0.725	0.7
0.477477	0.650676
0.425	0.5
0.875	0.925
0.041447	0.221711
-0.2	-0.2125
0.1875	0.275
0.575	0.6375
0.85	0.9125
-0.218919	-0.141892
0.125	0.2125
0.6125	0.675
0.756777	0.564006
0.2375	0.575
0.18038	0.714311
0.8125	0.5875
0.45	0.425
0.5625	0.4625
0.95	0.95
0.075	-0.1125
0.175	0.1
0.500901	0.36997
0.373594	0.732243
0.2625	0.05
-0.2625	0.0125
-0.286569	0.517229
-0.017405	-0.313467
0.554955	0.392455
0.0125	-0.0375
0.3375	0.45
0.461149	0.613739
-0.336149	-0.216329
0.8875	0.8875
0.7375	0.7375
-0.4	-0.475
0.066772	0.387184
0.225	0.2125
0.6125	0.2375
0.925	0.925
0.7625	0.95
0.119778	-0.103639
0.9375	0.8125
0.8125	0.525
0.413678	0.673523
0.1875	0.6375
0.4625	0.4625
0.7625	0.8875
0.2125	0.1375
0.3625	0.6
0.300658	0.532237
0.2	0.1
0.275	0.5375
-0.027215	0.010601
-0.2875	0.075
0.174525	0.048892
-0.0125	0.2375
0.2625	0.45
0.4875	0.3375
0	0.0375
0.165512	0.406476
0.4125	0.5375
0.204204	0.27027
0.658859	0.510511
0.278481	0.259494
0.1	0.3125
0.25	0.275
0.1875	0.6375
-0.025	0.3625
0.6125	0.5375
0.4	-0.1125
-0.157271	0.129248
-0.15	0.05
0.0375	0.25
0.1	-0.0125
0.225151	0.15
0.3125	0.152861
-0.0875	0.075
0.425	0.375
-0.1125	0.3125
0.025	0.0875
0.033588	-0.022328
-0.12395	0.00334
0.442462	0.404485
0.15	0.375
-0.1375	-0.275
0.472363	0.378692
0.2	0.178947
0.334177	0.082278
-0.461181	-0.325949
-0.236574	0.310648
0.325926	0.475421
0.371381	0.823148
-0.0125	0.8875
0.3	0.5625
-0.68249	-0.394515
0.1	0.5625
0.486709	0.44768
-0.003165	0.152953
-0.075	-0.25
0.3	0.4125
0.05	0.1875
0.822368	0.814474
0.561164	0.286546
0.6	0.725
-0.061392	0.115823
0.3	0.275
0.6875	0.25
-0.2375	-0.05
-0.325316	-0.063502
0.024194	0.356048
0.086574	-0.318356
0.091779	0.456018
0.18795	0.318468
-0.730242	-0.499194
0.673874	0.790428
-0.098761	0.271284
-0.05	0.1875
-0.025	-0.7125
0.225	0.0625
0.3625	0.2
-0.482661	-0.697177
0.2125	0.275
-0.125	-0.4375
0.075	-0.125
0.125	0.15
-0.3625	-0.325
0.756579	0.6875
0.8625	0.693421
0.3	0.375
-0.028464	0.019729
0.2625	-0.3
0.75	0.8125
0.35	0.0625
-0.25	0.5375
-0.125	0.0125
0.4	0.4875
0.834331	0.075704
0.068344	0.334578
0.801316	0.571711
0.875	0.65
-0.028289	-0.082895
0.75	0.181579
0.078289	0.888816
-0.475	-0.675
-0.2875	-0.4
0.119737	0.2125
0.1625	0.275
0.4375	0.8625
0.3625	0.325
-0.3375	0.55
0.5875	0.6375
0.05669	0.188732
0.220495	0.01295
0.227252	0.252252
-0.041667	0.044707
-0.1	-0.5875
-0.0125	-0.5625
0.619219	0.090891
-0.2375	-0.2
0.236709	0.118038
-0.2875	0
-0.4375	-0.3375
0.137342	0.148892
0.034494	0.003956
0.943196	0.873576
0.372152	0.629114
0.1125	0
0.005538	0.641139
0.761076	0.893513
0.143421	0.175
0.705921	0.8625
-0.223892	-0.54731
0.401266	0.035759
0.513924	0.597468
0.0625	0.5875
-0.1	-0.1375
-0.072289	0.137952
0	0
0.633544	0.849209
0.334827	0.421462
0.882815	0.823626
0.4125	0.2
0.1	0.65
0.618344	0.393019
0.576852	0.038889
0.5	0.525
-0.4	-0.1
-0.0468373	0.269277
-0.0284341	0.384066
-0.0242284	0.388272
0.5125	-0.1
-0.0125	0
0.8375	0.6
0.375	0.3
0.843082	0.949764
-0.567901	0.234568
0.100224	0.245903
0.2	0.3
0.641975	0.555556
0.3	0.3625
-0.375	-0.175
0	-0.0625
0.6	0.625
-0.002273	0.130615
0.254638	0.24206
0.309513	0.347248
0.05	0.8125
0.489969	0.314815
-0.233569	0.143632
0.401698	0.241204
0.3125	0.3625
0.865015	0.798838
-0.066358	-0.065741
0.539851	0.356754
0.328976	-0.111746
0.048112	0.068083
0.625	0.4625
0.096167	0.854062
0.339474	0.613158
-0.565123	-0.751698
-0.25926	0.185186
-0.25	-0.125
0.225	-0.025
0.72829	0.117763
-0.1375	0.0875
-0.1125	0.2375
0.4875	0.575
-0.175	-0.15
0.1875	0.124342
-0.408442	0.115385
0.65	0.5125
0.195161	-0.12621
0.18871	0.529435
-0.685849	-0.075943
0.603289	0.622368
-0.375	-0.6125
0.025	-0.1
-0.15	0.175
-0.0125	0.0625
-0.3	0.2875
0.0125	0.6125
-0.081798	-0.313158
0.15	0.25
0.394775	0.695574
0.125	-0.654762
0.152778	-0.688492
-0.516667	-0.066358
0.75	0.65
0.0375	0.2625
0.725	0.375
-0.025	0.2625
0.1625	0.6
-0.412435	-0.277131
0.3875	0.2
0.85	0.45
0.475	0.85
-0.022994	0.562809
0.5	-0.1375
0.225	0.0625
0.3125	0.2875
0.3625	-0.125
0.475	0.5
-0.15873	-0.142857
0.232562	0.107562
-0.357143	-0.128968
0.297619	-0.400794
0.331349	0.172619
-0.892857	0.619048
-0.170635	-0.244048
0.319444	0.486111
-0.045635	0.543651
-0.380952	0.454365
0.125	0.025
0.55	0.4125
0.596084	0.259036
0.485392	0.626506
0.256336	0.598801
0.3801	0.678609
0.185158	0.384916
0.44024	0.727911
0.007226	0.408733
0.107363	0.550354
-0.337158	-0.254966
0.080837	0.086105
0.335616	-0.239726
0.363089	-0.146319
0.247603	0.151712
0.346229	0.294294
0.442123	0.633904
-0.03658	0.122234
-0.203767	-0.011986
0.154749	0.390487
0.107021	-0.166952
0.075154	0.300617
0.037037	0.060031
0.160031	0.258025
0.765278	0.689506
0.438889	0.468519
-0.18858	0.271296
0.3875	0.375
-0.2375	0
0.246913	0.308642
0.934874	0.863445
0.061728	0.123457
0.182588	0.572921
0.293673	0.363426
0.45	0.8875
0.325	0.2875
0.75	0.8375
0.204314	0.642791
0.451079	0.783204
-0.125	-0.2375
0.304012	0.191512
0.309484	0.740461
0.030583	0.272727
0.008698	0.209035
0.210157	0.259259
0.247823	0.589043
0.465586	0.592332
0.728395	0.827161
0.325146	0.392983
0.527778	0.429167
0.617284	0.246913
0.37037	0.851852
-0.580247	0.135802
0.530864	0.864198
0.679012	0.641975
0.296297	0.148148
0.654321	0.481481
0.269136	0.145679
0.025397	0.47877
0.155357	0.519444
0.3875	0.6125
0.3	0.925
-0.395062	0.049382
0.473742	0.405582
0.676355	0.616114
-0.275	0.45
0.0625	0.1625
0.575	0.575
0.532895	0.480263
0.233842	0.359659
0.384459	0.483473
0.2625	0.0625
0.15	0.45
0.1625	0.175
0.0125	0.3875
0.5	0.0625
0.525	0.1
0.5625	0.1375
-0.046645	0.781708
0.877711	0.299398
-0.1125	0.1875
-0.012316	0.257076
0.366265	0.643373
0.575	0.6875
0.9125	0.7
0.379475	-0.427778
-0.2125	0.2375
0.456928	0.23509
-0.018524	0.487199
0.642922	0.656325
0.361295	0.349247
0.627259	0.652711
-0.0625	-0.375
-0.012346	-0.234568
0.419753	0.802469
-0.160494	0
0.715432	0.305401
0.225	-0.0625
0.3625	0.3
-0.478919	0.003727
0.468205	0.401118
0.582343	0.731424
0.157232	0.521314
0.296627	0.37489
-0.215615	0.331682
-0.45216	-0.735022
0.011042	-0.187533
-0.120935	0.170058
-0.55	-0.0375
-0.175	-0.4875
-0.125	-0.1125
0.325772	0.350926
0.003086	0.364043
0.6625	0.0625
0.1375	-0.3125
0.075	0.3
0.356061	0.710157
0.290404	0.843435
0.5625	0.375
-0.774492	-0.759359
0.4375	0.15
0.1625	0.1125
-0.45679	-0.419753
0.1125	0.275
0.1625	-0.1625
-0.4125	-0.0875
-0.175	0.125
0.0625	0.25
0.4625	0.3125
0.375	0.6875
0.7375	0.7
0.1	0.125
-0.15	-0.25
0.5375	0.2875
0.1375	0.8875
0.2375	-0.425
0.7875	0.825
-0.05	0.35
0.06466	0.012963
0.1375	0.325
0.575	0.475
0.066204	0.027469
0.2875	0.45
0.175	0.5625
-0.0875	-0.4875
0.5	0.525
-0.304321	-0.209568
0.875	0.8375
0.0875	0.2625
-0.0625	-0.275
0.55	-0.2
0.075	-0.6375
0.7	0.4875
0.8625	0.65
0.1625	0.525
-0.0125	0.1375
0.425	0.25
0.9	0.55
-0.101698	0.221759
0.179321	0.193056
-0.075	-0.4375
0	0.075
0.812903	0.7375
0.068397	-0.038522
-0.043519	0.393981
0.156855	0.020968
-0.32379	0.143145
-0.323899	0.72065
-0.22458	0.332023
0.514307	0.417922
0.65	0.4125
0.8625	0.740123
-0.175	0.1875
0.025	0.275
0.6375	0.925
-0.0375	-0.075
-0.25	-0.4625
0.031327	0.068981
0.8375	0.5875
-0.0875	-0.1375
0.2625	0.2875
-0.45	0.15
0.8	0.825
0.35108	0.65108
0.413404	0.653163
0.102861	0.372139
-0.342747	0.294753
-0.244428	0.525602
-0.049382	-0.259259
0.065278	0.442593
-0.1875	-0.0125
0.161557	0.299843
0.926807	0.384639
-0.25	-0.4375
-0.407253	0.539198
0.4625	0.725
0.330188	0.429507
-0.15	0.3
-0.075	0.1375
0.225	0.65
0.7375	0.125
0.160494	0.209877
-0.075	-0.0125
-0.35	-0.575
0.853467	0.731092
0.252016	0.113306
0.551974	0.215132
0.295833	0.234259
0.565789	0.313158
-0.095549	0.869501
0.7625	0.525
0.3375	0.6625
0.109568	-0.202623
0.075	-0.175
-0.375	0.2125
0.365741	0.379938
-0.325	-0.2
0.45	0.2375
0.7875	0.5
0.418362	0.638759
0.079605	0.721711
-0.339043	-0.042593
0.693421	-0.096053
0.489928	0.733853
0.277623	0.425772
-0.125	-0.0625
-0.525	0.275
-0.2	0.55
0.5875	-0.2125
0.173684	0.478947
-0.225	0.5125
0.75	0.575
0.285849	0.361478
0.366824	0.429953
-0.071914	-0.157562
0.0125	0.4625
0.949764	0.83695
0.527315	0.63966
0.787809	0.715741
-0.442339	-0.29879
-0.030495	-0.074451
0.319231	0.308242
0.529533	0.540522
0.781132	0.768003
-0.111111	-0.061728
0.827161	0.753087
0.425856	0.727226
0.745205	0.586815
0.67363	0.0160959
-0.027911	0.014384
0.018151	0.151541
-0.273459	0.04161
0.65	0.530308
0.462107	0.317531
-0.07608	0.333333
0.269136	0.456636
-0.540741	-0.365741
0.1625	0.3875
0.116821	0.501543
0.254321	0.801543
0.55	0.6125
0.025	0.5375
-0.5125	-0.125
-0.575	-0.0125
0.45	0.4375
0.25	0.1
0.332099	0.70108
-0.029874	0.630739
0.253086	0.462654
0.567901	0.901234
0.353858	0.500926
-0.144444	0.038117
0.246914	0.407407
-0.333334	0.037037
0.246913	0.432099
-0.05	0.5375
0.05	0.6375
0.5375	0.9375
0.8125	0.8
-0.275	-0.25
-0.092253	0.497762
-0.0875	0.1875
-0.142857	0.280966
-0.097544	0.833808
0.258242	-0.080247
0.265432	0.225275
0.272799	0.260456
0.610526	0.390132
0.026415	0.196226
-0.641981	0.093553
0.689506	0.838889
0.788272	0.851235
-0.177932	-0.025772
-0.079167	0.171759
0.127315	0.325772
0.603858	0.9
0.538272	-0.270216
0.80247	0.308642
0.325617	-0.20787
0.500463	-0.070525
0.777778	0.333333
0.037037	0.469135
0.222222	0.024692
0.391049	0.739815
0.34321	0.676389
-0.34537	0.47716
0.406019	0.417901
0.475	0.5875
0.1	0.2375
-0.57716	-0.014506
-0.045525	0.590123
-0.104475	-0.342284
0.413735	0.170062
0.079938	0.229321
0.629321	0.50463
0.666049	0.591975
-0.222222	-0.074074
-0.0875	-0.425
0.296619	0.346934
-0.2625	0.6125
0.025	0.475
-0.225	-0.375
0.725	0.4125
0.3875	0.85
-0.107311	0.467689
0.175	0.4375
-0.225	0.375
-0.3875	-0.4875
-0.1875	0.325
0.403395	-0.402623
-0.292756	-0.029049
0.1625	0.5625
-0.224492	-0.26752
0.475	0.7125
0.525	0.8
0.29321	0.613272
-0.185185	0.209877
-0.155864	0.301698
0.5625	0.6875
-0.113017	0.318264
-0.475	-0.25
0.025	-0.075
-0.3	-0.1125
0.435484	0.303226
0.414919	-0.057661
0.562903	0.464919
-0.820968	-0.691935
0.768952	0.731452
0.528226	0.735484
-0.0802419	-0.043952
0.81371	0.80121
0.0375	0.2
0.275	0.275
-0.05	-0.175
0.9375	0.4875
0.201155	0.162815
0.1375	0.6
0.3875	0.2125
-0.05	0.2625
-0.175	-0.0125
-0.2375	0.175
-0.0125	0.3125
0.4125	0.2
-0.075	0.0125
-0.1125	0.075
0.2125	0.1875
0.686152	0.686152
-0.634389	0.077495
0.3375	0.35
0.5	-0.2375
0.625	0.1625
0.2625	-0.075
0.55	0.8125
0.225	0.2
0.0125	0.575
-0.7625	-0.7375
0.4375	0.1
0.4875	0.7875
0.067857	0.214286
0.5125	0.675
0.268421	0.194737
0	-0.049383
0.269599	0.220216
-0.0125	0.6
0.366358	0.776852
-0.5	0.575
-0.380357	-0.35
0.6625	0.15
0.2125	0.275
0.027778	-0.280093
0.033918	0.455361
0.328354	0.275681
0.6125	0.2125
0.666667	0.419753
0.289047	-0.255503
-0.509434	0.683438
-0.244497	0.285902
0.6	0.15
0.2375	-0.275
0.6125	0.3375
0.6625	0.875
0.22004	0.495635
0.5125	0.9125
0.053983	0.459381
0.3	0.4125
0.3125	0.5125
-0.382562	-0.567747
-0.352726	0.861374
0.328704	0.603086
0.26761	0.25511
-0.3	0.7375
-0.275926	-0.140123
0.25	0.3125
-0.621429	-0.217857
0.0375	-0.3625
-0.25	-0.028571
0.425	0.425
-0.086419	-0.320988
-0.170073	0.213312
-0.136488	-0.203261
0.201543	0.665895
0.365828	-0.02804
0.566049	0.08534
0.843003	0.579717
0.5625	0.1375
0.713735	0.8625
0.259259	0.358024
0.2625	0.4
-0.046605	0.351852
0.061582	0.759434
0.702469	0.541975
0.002469	0.00108
0.463117	0.813272
0.0125	0.5125
-0.838272	-0.504938
0.347642	-0.117846
0.125	0.575
0.5	0.1875
0.723428	0.787186
0.4125	0.5375
0.6	0.5625
0.3375	0.4625
0.1125	0.375
0.864197	0.308642
-0.221825	-0.306547
0.5625	0.525
-0.145047	-0.057154
-0.0125	0.4
0.7625	0.65
0.105247	-0.191821
0.765123	0.740123
-0.25	0.0875
-0.145455	0.219318
0.049382	0.802469
-0.180093	-0.251235
0.2625	0.5125
0.1625	0.4
0.525	0.8625
-0.087654	0.800154
-0.290584	-0.147727
0.25	0.675
0.5375	0.8375
0.354012	0.55853
0.618771	0.629012
0.2	0.2625
0.022421	0.049404
0.639352	0.515895
-0.110462	0.732423
0.178817	0.502469
0.341975	0.760364
-0.2625	0.0375
0.153704	0.314198
-0.428451	-0.21128
0.54349	0.294333
0.775	0.3375
0.299404	0.285913
0.1125	-0.4875
0.216666	0.461949
0.9125	0.65
-0.189623	0.030188
0.153774	0.326415
0.0267295	-0.301887
0.338871	-0.036029
0.506618	0.247459
-0.121069	-0.021069
0.45	-0.2875
0.141358	0.652778
-0.25	0.2125
0.8625	0.4125
-0.5	0.3375
-0.151852	0.011574
0.3	0.075
0.776316	0.828947
0.265432	0.122615
0.675154	0.787809
-0.134277	0.977044
-0.178616	-0.860063
-0.544339	-0.022012
-0.55	-0.0125
0.910484	0.347984
0.325617	0.353725
0.605029	0.480301
-0.348214	0.076786
-0.499194	-0.195968
0.25	0.275
0.6625	0.4625
0.493827	0.17284
0.431481	0.690432
0.386694	0.436694
-0.125617	-0.25108
0.201355	0.063855
0.790124	0.111111
-0.135802	0.901235
0.2125	0.55
-0.264458	-0.056173
-0.142747	0.335932
0.276414	-0.194022
0.393519	0.356636
0.175	0.55
0.8375	0.275
0.0375	-0.05
0.264168	0.234717
-0.108929	0.591071
0.978873	0.16743
-0.050812	0.05666
0.299342	0.320395
0.592763	0.434868
0.225	0.3125
0.356579	0.598684
0.375	0.7125
0.756006	0.822565
0.526974	0.021711
0.009877	0.04784
0.120988	0.640432
0.314198	0.627469
-0.39341	0.034776
0.04784	0.352315
-0.056859	-0.358198
0.270736	0.654408
0.0375	0.091071
0.196429	0.376786
-0.226786	0.460714
0.885714	0.858929
0.047685	0.085031
0.813117	0.566512
0.034664	-0.022059
0.0625	0.9375
0.6	0.2
0.5	0.925
0.6625	0.425
0.39206	0.461085
0.416981	0.630818
0.126572	0.516116
0.507237	0.580921
0.721897	0.622742
-0.033097	0.237107
0.064308	0.429167
0.075472	0.239308
0.066204	-0.132099
0.53522	0.26423
0.252437	0.554167
0.383463	0.152679
0.6375	0.051389
-0.32963	-0.255864
0.470968	0.510484
0.111111	0.691358
0.765432	0.666667
-0.469136	-0.089948
-0.460318	-0.012346
0.0246912	0.395061
0.035024	0.405394
0.839506	0.765432
0	0.259259
0	-0.074074
0.901234	0.617284
0.270673	0.25297
0.811399	0.211085
0.743553	0.530031
0.074074	0.246913
-0.481481	0.28395
0.925926	0.839506
0.185185	0.209876
-0.135802	0.234567
-0.518519	0.197531
0.240776	0.184492
0.042394	0.098998
0.069649	0.025623
-0.185185	-0.012345
0.440632	0.324256
0.506173	0.518519
0.160494	0.629629
0.317531	0.830425
-0.17076	0.092593
0.043056	0.361014
-0.086511	0.311183
-0.160493	0.777778
0.146296	-0.017284
-0.613925	0.254721
0.116739	0.180556
-0.296296	0.172839
-0.408188	0.311241
0.344444	0.369136
-0.407407	-0.617283
0.802469	0.333334
-0.209876	-0.061728
-0.185185	0.135803
0.769079	0.379605
0	-0.358024
0.395062	0.345679
0.285526	0.685526
-0.055516	0.026245
0.074075	-0.037037
-0.077211	-0.180755
-0.008164	0.48417
0.949921	0.406132
0.411842	0.401316
0.416821	0.113735
0.580247	0.567901
-0.477623	-0.197222
-0.751698	-0.031944
-0.348041	0.261299
0.111111	0.135802
0.442308	0.506652
0.253858	0.603858
-0.609764	-0.0387402
0.217638	-0.565669
0.092913	-0.525039
0.148148	-0.098765
0.567902	0.666666
0.172839	-0.135803
0.462654	0.415123
0.738426	0.377778
0.837809	0.739506
-0.454167	0.002469
-0.307248	-0.187575
0.419753	0.345679
0.37037	0.814814
0.407407	0.395061
0.345679	0.024691
0.703704	0.123456
-0.037037	-0.148148
-0.889134	0.344252
0.123456	0.481482
0.319685	0.321575
0.195591	0.64378
-0.108976	-0.316535
0.210709	0.477165
-0.392756	0.497008
-0.737008	0.272756
-0.169449	-0.414173
-0.784882	0.224882
-0.046929	0.118425
-0.395906	0.066772
-0.45679	-0.481481
0.481481	-0.246913
0.28395	0.320987
0.592592	0.876543
0.627976	0.617857
0.594048	0.544048
-0.62963	-0.802469
0.23645	0.441929
0.313208	0.518687
0.356671	0.37037
0.502114	0.378826
0.730643	0.607355
0.453395	0.60408
0.55471	0.705395
0.172163	0.350245
0.362716	0.540798
0.207678	0.454253
0.417957	0.664532
0.395062	0.34162
0.383055	0.081685
0.492555	0.191185
0.153361	0.546218
-0.086419	-0.234568
0.271605	0.567901
0.172839	0.135802
0.061728	0.938271
0.333333	0.283951
0.271605	0.382717
0.015757	0.590336
0.580247	0.45679
0.731092	0.761029
-0.148148	0.012346
-0.327957	-0.377339
0.321429	0.866071
0.666667	0.061729
0.246914	0.839506
0.740741	0.641975
0.015123	0.027469
-0.463805	0.357463
0.219883	0.454475
0.577778	0.526186
0.827161	0.592592
0.118364	0.463889
0.383496	0.478363
-0.111111	0.407407
0.271605	0.530865
0.419753	0.234568
-0.123457	-0.432098
0.54321	0.580247
-0.098765	0.234567
0.135803	0.654321
-0.06713	0.04429
-0.671032	0.17877
-0.522619	0.278373
0.397619	0.406349
0.740741	0.765432
-0.234568	0.444444
0.604938	0.629629
-0.320987	0.345679
-0.05216	-0.102006
0.191667	0.082738
0.68858	0.65108
0.807895	0.797368
0.53966	0.264506
0.148148	0.185185
0.308642	0.37037
-0.639043	-0.352623
0.850617	0.417901
0.135803	0.592592
0.58966	0.713117
0.064616	0.239511
-0.16713	-0.429012
0.297406	0.677006
0.432099	0.790123
0.888889	0.864198
-0.358024	0.481481
0.892857	0.660493
-0.022487	0.508378
0.656966	0.829806
0.295216	0.294136
-0.415895	-0.029012
0.333334	0.358025
0.753086	0.493827
-0.209876	-0.111111
0.617284	0.209877
-0.092243	-0.11181
0.382716	0.666666
0.005358	0.249942
-0.145819	0.402749
0.422642	0.493396
0.665735	0.780107
-0.010715	0.195901
0.339506	0.255511
0.830577	0.42883
-0.276144	-0.508079
-0.534515	-0.66145
0.29134	0.257781
0.296296	0.345679
0.592593	0.296296
0.382716	0.580247
0.172839	0.395062
0.5	0.556678
-0.0370369	-0.666667
-0.640929	-0.225209
-0.654321	-0.17284
0.160494	0.061728
-0.111111	-0.580247
-0.135803	-0.185186
0.395062	0.555555
-0.296297	-0.481482
-0.074074	-0.246913
0.407408	0.061729
0.580247	0.098766
0.407407	0.641975
0.691358	0.691358
0.407408	0.814815
0.244907	0.341512
-0.037037	0.209876
-0.370371	0.296296
0.012346	0.049383
-0.333334	0.296297
-0.45679	-0.061729
0.728395	0.728396
0.246913	0.345679
0.827161	0.691358
0.148148	0.382716
-0.17284	0.061728
0.333333	0.333333
0	0.08642
0.358025	0.481482
0.209877	0.493827
0.049382	0.481482
0.506173	0.259259
0.123457	0.888889
-0.234568	0.45679
0.679012	0.444444
0.407407	0.148148
-0.209877	-0.061729
-0.098766	0.382716
0.086419	0.28395
-0.103903	0.05669
0.123374	-0.145171
0.416204	0.280247
-0.124402	0.146704
0.123905	-0.056252
0.151977	0.31817
0.481175	0.245972
0.826587	-0.016865
0.105013	0.249591
0.061729	0.135803
0.185185	0.333334
-0.444444	0.345679
-0.30679	-0.404321
0.148148	-0.0246913
0.851852	0.765432
0.279784	-0.565895
0.493828	0.814815
0.827161	0.617284
0.534815	0.198519
0.0493827	0.074074
0.160494	0.160494
-0.333333	-0.407407
0.358025	-0.098765
0.414043	0.190741
0.03869	0.242262
-0.199405	0.217857
0.30786	-0.10459
0.333334	0.432099
0.018452	-0.227381
-0.192262	0.507738
-0.083796	0.776698
0.307099	0.566821
0.349057	0.893396
0.034062	0.805146
0.382716	0.62963
0.802469	0.493827
-0.193373	-0.449643
0.134259	0.097068
-0.213922	0.182734
0.641975	0.592592
0.351852	0.33858
-0.370371	-0.395062
0.493827	0.518519
0.269921	0.009449
-0.201389	0.30216
-0.197531	-0.024691
0.850315	0.211659
0.396053	0.080263
-0.716049	-0.259259
0.030921	0.757237
0.514506	0.789506
-0.654321	-0.037037
0.382716	0.888889
-0.074075	-0.123457
0.633929	0.125
-0.271605	0.246914
-0.209877	0.419753
0.790124	0.54321
0.926786	0.053571
0.343245	-0.261172
0.551146	0.45194
0.555555	0.617284
0.185185	-0.246913
0.714474	0.398684
0.728947	0.528947
0.806107	0.17089
0.604939	0.271605
0.37037	-0.012346
0.469136	0.160494
0.061729	-0.037037
0.098766	0.333333
-0.000596	0.156944
0.308642	-0.086419
0.3	0.786184
0.245395	0.550658
0.543471	-0.091201
0.330986	-0.026952
0.554012	0.702932
-0.124066	0.360807
0.231438	0.275344
0.283951	0.135803
0.481211	0.887343
-0.148148	-0.061728
0.184748	0.202594
0.123456	0.444445
-0.074074	-0.703704
-0.172839	0.617284
-0.049383	0.419753
0.629629	0.827161
0.518518	0.209876
-0.016278	0.365691
0.382984	0.382984
0.15204	0.003892
-0.157139	-0.157139
0.521471	0.657273
0.518475	0.824607
0.135803	0.629629
0.753087	0.851852
0.210891	0.197192
-0.056823	0.10756
-0.101641	0.460003
0.334009	0.661424
0.347201	-0.050059
-0.105191	-0.036698
0.555555	0.407408
0.320988	0.604938
0.618396	0.686399
0.444445	0.444444
0.370371	0.567902
0.28395	0.901235
0.296296	-0.012345
0.092592	0.302469
0.17284	0.345679
0.615741	0.562963
0.296296	0.296297
-0.234568	-0.074074
-0.345679	0.148148
-0.17284	0.432099
0.472642	0.239308
0.197531	0.407407
-0.037037	0.604938
0.17284	0.209877
0.790124	0.567902
0.111111	0.037037
0.358025	0.08642
0.222223	0.049383
0.012346	-0.037037
0.308642	0.382716
-0.098765	0.061728
0.592593	0.679012
0.827161	0.901234
0.358025	0.074074
0.199678	0.224369
0.440956	0.045894
0.348899	0.33803
-0.076623	0.466587
0.386474	0.164252
0.392767	0.880582
-0.252372	-0.277063
0.166783	0.19194
0.54321	0.691358
0.74074	0.777778
-0.234568	-0.012346
-0.172839	0.172839
0.259259	0.888889
0.296296	0.197531
-0.160494	0.395061
-0.345679	0.061728
0.419753	0.82716
-0.098765	-0.160494
0.604939	0.049383
0.740741	0.641976
0.358024	0.012345
0.54321	0.024691
0.320988	0.271605
-0.222222	0.024692
0.308642	0.197531
0.506173	0.481481
0.395061	0.481481
0.17284	0.54321
0.432099	0.555556
-0.061728	0.234567
0.074074	0.37037
0.382716	0.506173
0.604939	0.740741
0.345679	0.481482
-0.54321	0.074074
-0.391049	0.196759
0.555093	0.666512
-0.016975	-0.343056
-0.476698	0.04892
0.296297	0.123457
0.728395	0.555556
0.345679	0.098765
0.777778	0.370371
-0.62963	-0.419753
0.012346	0.246913
-0.28395	-0.432098
-0.038522	0.093318
-0.246913	0.17284
0.259259	0.432098
0.419753	0.790123
-0.283951	0.382716
0.271605	0.814814
0.271605	0.765432
-0.703703	-0.345679
-0.246913	-0.45679
-0.493827	0.148148
0.283951	-0.061729
-0.271605	0.135803
0.444444	0.604939
0.592592	0.592592
0.592592	0.592592
-0.333968	-0.14143
0.728395	0.45679
-0.432099	-0.691358
-0.111111	0.160494
0.209876	0.654321
0.469135	0.345679
0.604938	0.654321
-0.08287	-0.279167
-0.406944	-0.357562
0.33179	0.270062
0.128472	0.227238
0.012731	-0.196759
0.831404	0.806713
0.258102	0.070602
0.162809	0.513117
0.181713	0.456404
0.003858	-0.156636
0.331019	0.652006
0.753087	0.08642
0.156775	-0.408299
0.123456	0.370371
-0.074074	0.320987
0.222222	0.259259
0.246913	0.185185
0.432098	0.037037
0.950617	0.654321
0.790967	0.203257
0.170833	-0.131173
0.366512	0.641512
0.069753	0.282253
0.019599	0.293981
0.305401	0.455401
0.168673	0.171296
0.083025	-0.050154
-0.152778	-0.000926
0.329784	0.023457
-0.556448	0.171501
0.024692	0.17284
0.220062	0.450309
-0.049228	0.114815
0.751235	0.190123
0.614352	0.30463
0.625463	0.344136
-0.131636	-0.652469
0.36929	0.244907
0.45679	0.62963
0.666667	0.62963
0.876543	0.814815
0.81358	0.901235
0.580246	0.827161
-0.012346	-0.308642
0.08642	-0.135802
0.382407	0.394753
0.282143	0.25
0.376698	0.33966
0.098765	0.074074
0.707732	0.612606
0.319204	0.599552
0.506172	-0.160494
-0.453964	0.136398
-0.225813	0.486603
0.345679	0.691358
0.117515	0.200827
0.482123	0.660205
0.749806	0.533041
0.20787	0.405401
0.432098	0.333333
0.641975	0.629629
0.419753	0.407407
-0.592593	-0.320988
-0.370371	-0.296297
0.5	0.799603
0.481481	0.259259
0.666666	0.641975
0.877143	0.678125
0.716981	0.223313
0.901235	0.703703
-0.233805	0.092296
0.726786	0.853571
-0.364286	-0.367857
-0.423214	-0.114286
0.371429	0.783929
0.790124	0.790124
-0.037037	-0.345679
0.385716	0.342121
0.412584	0.301151
0.851852	0.567901
-0.104075	0.202981
0.566509	0.424528
0.555556	0.345679
0.407408	0.345679
0.148148	0.222223
-0.45679	-0.62963
0.233221	0.749806
0.555556	0.691358
0.353241	0.192747
0.061728	0.296297
-0.172839	0.222223
0.234568	0.370371
-0.271605	-0.222222
0.382716	0.432099
-0.012346	0.089198
-0.469136	-0.320987
-0.17284	0.234567
0.382716	0.530864
0.271605	0.666667
-0.333025	0.204321
0.80247	0.839507
0.851852	0.913581
0.061729	0.135803
0.827161	0.790124
0.575338	0.587386
0.53254	0.07381
0.0617286	0.234568
0.055425	0.054874
0.037037	0.444445
0.876543	0.283951
-0.45679	0.382716
0.679012	0.296296
0.790124	0.407407
0.550309	0.475772
-0.382716	0.888889
0.419753	0.641975
0.243548	-0.000403
0.42621	0.056452
0.37037	0.54321
0.79321	0.805114
-0.2125	-0.346429
-0.065107	-0.08512
0.49213	0.368827
0.128785	0.02963
0.202469	0.145419
-0.173681	0.33193
0.432098	0.691358
-0.013889	-0.008135
0.416447	0.374342
0.617284	0.024691
0.0496855	-0.0462264
-0.237107	0.660692
0.654088	0.743711
-0.446855	-0.19434
-0.481482	0.308642
0.407408	0.654321
0.186793	0.236163
0.333334	0.049382
0.52044	0.466038
0.305346	0.098742
-0.209877	-0.234568
0.197531	0.888889
0.37037	0.185185
0.218855	-0.289843
0.862963	0.751852
-0.145708	0.016527
-0.580503	-0.144654
0.675309	0.9625
-0.012345	-0.271605
0.061635	-0.065723
-0.098765	0.098766
-0.119157	-0.153219
0.251786	-0.085714
-0.383871	-0.655242
-0.153549	0.088349
0.733929	0.025
0.198214	0.298214
0.401852	0.139969
0.012346	0.753087
-0.222222	0.074075
-0.17284	-0.061728
0.361497	0.361497
0.0702072	0.026328
0.68858	0.651543
0.049382	0.740741
0.379857	-0.279662
-0.060428	-0.183106
0.431019	0.45571
-0.074074	0.654321
0.926521	0.926521
0.938272	0.08642
0.419753	-0.320988
0.049383	-0.222222
0.80247	0.45679
-0.066138	-0.110229
0.555556	0.209877
0.148148	0
-0.071296	-0.016975
0.681012	0.108503
0.533073	0.265107
0.665789	0.644737
0.229107	-0.678775
-0.097368	0.376316
0.602623	0.317901
0.60755	0.632241
0.029439	-0.367996
0.690789	0.259211
0.482237	0.524342
-0.296296	-0.555556
-0.024691	-0.37037
0.494737	0.578947
0.246914	0.012345
0.604939	0.567901
0.962963	0.469136
-0.333333	0.617284
0.064424	0.143888
-0.078682	0.346809
0.296296	0.395062
0.2875	0.532143
0.767857	0.714286
0.703703	0.666667
0.138117	0.054167
0.666204	0.675463
0.851852	0.320988
0.086635	0.136792
-0.259259	-0.08642
0.88066	0.792689
0.199607	0.198664
0.718239	0.7
-0.052909	-0.50456
0.024692	-0.481482
-0.744737	-0.45
-0.116959	0.202469
0.12783	0.33467
0.962343	0.949843
0.459827	0.516352
0.320987	0.506173
0.395062	0
0.793003	0.962264

